Characterizing Scalability of Sparse Matrix-Vector Multiplications on Phytium FT-2000+ Many-cores

Understanding the scalability of parallel programs is crucial for software optimization and hardware architecture design. As HPC hardware is moving towards many-core design, it becomes increasingly difficult for a parallel program to make effective use of all available processor cores. This makes scalability analysis increasingly important. This paper presents a quantitative study for characterizing the scalability of sparse matrix-vector multiplications (SpMV) on Phytium FT-2000+, an ARM-based many-core architecture for HPC computing. We choose to study SpMV as it is a common operation in scientific and HPC applications. Due to the newness of ARM-based many-core architectures, there is little work on understanding the SpMV scalability on such hardware design. To close the gap, we carry out a large-scale empirical evaluation involved over 1,000 representative SpMV datasets. We show that, while many computation-intensive SpMV applications contain extensive parallelism, achieving a linear speedup is non-trivial on Phytium FT-2000+. To better understand what software and hardware parameters are most important for determining the scalability of a given SpMV kernel, we develop a performance analytical model based on the regression tree. We show that our model is highly effective in characterizing SpMV scalability, offering useful insights to help application developers for better optimizing SpMV on an emerging HPC architecture.

==> data/speedup_csv/csr5_one_numa/CSR5_mtx_list.txt <==
c-64.mtx vsp_befref_fxm_2_4_air02.mtx lpl1.mtx c-45.mtx brainpc2.mtx email-EuAll.mtx net150.mtx indochina-2004.mtx as-caida.mtx as-caida_G_121.mtx as-caida_G_119.mtx as-caida_G_117.mtx as-caida_G_118.mtx as-caida_G_120.mtx as-caida_G_116.mtx coPapersDBLP.mtx as-caida_G_113.mtx as-caida_G_122.mtx as-caida_G_112.mtx as-caida_G_115.mtx as-caida_G_106.mtx as-caida_G_109.mtx as-caida_G_110.mtx as-caida_G_108.mtx as-caida_G_111.mtx as-caida_G_105.mtx as-caida_G_107.mtx as-caida_G_104.mtx as-caida_G_103.mtx as-caida_G_102.mtx as-caida_G_099.mtx as-caida_G_100.mtx as-caida_G_101.mtx as-caida_G_098.mtx as-caida_G_094.mtx as-caida_G_097.mtx as-caida_G_096.mtx as-caida_G_095.mtx TSOPF_RS_b162_c4.mtx as-caida_G_092.mtx as-caida_G_091.mtx as-caida_G_090.mtx TSOPF_RS_b162_c3.mtx as-caida_G_089.mtx as-caida_G_088.mtx caidaRouterLevel.mtx preferentialAttachment.mtx TSOPF_RS_b300_c3.mtx TSOPF_RS_b300_c2.mtx TSOPF_RS_b162_c1.mtx patents.mtx case9_A_11.mtx case9_A_10.mtx case9_A_08.mtx case9_A_07.mtx TSOPF_FS_b9_c6.mtx case9_A_05.mtx case9_A_04.mtx case9_A_03.mtx case9_A_12.mtx case9.mtx case9_A_02.mtx case9_A_06.mtx case9_A_01.mtx case9_A_09.mtx TSOPF_RS_b300_c1.mtx TSOPF_RS_b678_c2.mtx coPapersCiteseer.mtx ins2.mtx TSC_OPF_1047.mtx blockqp1.mtx cit-Patents.mtx TSOPF_RS_b678_c1.mtx mip1.mtx as-Skitter.mtx vsp_model1_crew1_cr42_south31.mtx viscoplastic2_C_3.mtx viscoplastic2_C_1.mtx viscoplastic2.mtx viscoplastic2_C_7.mtx viscoplastic2_C_6.mtx viscoplastic2_C_2.mtx viscoplastic2_C_4.mtx viscoplastic2_C_5.mtx gupta3.mtx soc-sign-epinions.mtx bundle_adj.mtx TSOPF_RS_b2383_c1.mtx TSOPF_RS_b2383.mtx boyd1.mtx Chebyshev4.mtx soc-LiveJournal1.mtx soc-sign-Slashdot090216.mtx soc-sign-Slashdot090221.mtx bundle1.mtx soc-sign-Slashdot081106.mtx TSOPF_RS_b2052_c1.mtx TSOPF_FS_b39_c7.mtx TSOPF_FS_b162_c1.mtx case39_A_11.mtx case39_A_05.mtx case39_A_12.mtx case39_A_13.mtx case39_A_03.mtx case39_A_02.mtx case39_A_07.mtx case39_A_10.mtx case39_A_09.mtx case39_A_06.mtx case39_A_08.mtx case39.mtx case39_A_04.mtx case39_A_01.mtx TSOPF_FS_b39_c19.mtx TSOPF_FS_b39_c30.mtx vsp_vibrobox_scagr7-2c_rlfddd.mtx iChem_Jacobian.mtx TSOPF_FS_b162_c3.mtx TSOPF_FS_b300_c1.mtx TSOPF_FS_b300.mtx TSOPF_FS_b162_c4.mtx fp.mtx email-Enron.mtx soc-Slashdot0902.mtx TSOPF_FS_b300_c2.mtx soc-Slashdot0811.mtx TSOPF_FS_b300_c3.mtx soc-Epinions1.mtx flickr.mtx wiki-Talk.mtx exdata_1.mtx 

==> data/speedup_csv/csr_one_numa/1thread.csv <==
,L1_DCA,L1_DCM,L1_ICM,L1_ICA,L2_DCR,L2_DCW,L2_DCH,L2_DCM,L2_LDM,L2_STM,BR_MSP,TOT_INS,FP_INS,LD_INS,SR_INS,TOT_CYC,L1_DCMR,L2_DCMR,L1_ICMR,IPC,LD_INSR,SR_INSR,FP_INSR,speedup
exdata_1,6847405.0,719860.0,257.0,6879139.0,1157550.0,720382.0,1877957.0,430447.0,430140.0,314.0,2466.0,16004388.0,2275009.0,6840175.0,6890.0,11874154.0,0.10512887729000986,0.18646952613147438,3.7359326508738957e-05,1.347833959370916,0.42739372477098153,0.0004305069334734949,0.14214907811532687,1.0184827976780406
wiki-Talk,23159452.0,5278163.0,896.0,26980066.0,9929322.0,5563714.0,15493053.0,4981034.0,4966327.0,14714.0,234701.0,58205991.0,5264758.0,20461071.0,2599375.0,234195554.0,0.22790534940118617,0.24328479213749557,3.3209703786491846e-05,0.24853584966006656,0.35152860811183506,0.04465820365467191,0.0904504486488341,1.0386049727958337
viscoplastic2_C_3,1345613.0,96467.0,136.0,1387007.0,170525.0,99884.0,270426.0,73618.0,73375.0,246.0,6321.0,3294654.0,387672.0,1309199.0,35822.0,3016109.0,0.07169000299491755,0.21397844461754892,9.805285770006928e-05,1.09235243156,0.39737071024757076,0.010872765395091563,0.11766698415068776,1.0784029960769694
gupta3,28078152.0,2599812.0,587.0,28442900.0,4552318.0,2599815.0,7152148.0,1803896.0,1801421.0,2481.0,16969.0,65593492.0,9356495.0,28058746.0,19220.0,58603471.0,0.09259199109684996,0.20141660760040928,2.063783932018184e-05,1.1192765698127334,0.427767224224013,0.00029301687429600484,0.14264364824485942,1.0961911536030384
ins2,10128913.0,969318.0,420.0,9800418.0,1764853.0,1006346.0,2771215.0,877645.0,876653.0,998.0,16710.0,25145443.0,2770571.0,9806210.0,316383.0,25653411.0,0.09569812673877247,0.24052580806059976,4.285531494677064e-05,0.9801988125477739,0.3899796078359009,0.012582120744502294,0.11018183294682858,1.0984027110414243
Chebyshev4,16555272.0,1752389.0,514.0,16508133.0,2953325.0,1755250.0,4708589.0,1117728.0,1115009.0,2724.0,3560.0,38947509.0,5387395.0,16483265.0,70466.0,40113839.0,0.10585081296157502,0.19184126095439022,3.113616785132516e-05,0.9709244981513736,0.4232174386300289,0.0018092556317273077,0.13832450748005476,1.122028156606957
bundle_adj,63814608.0,5695480.0,726.0,66635023.0,9938091.0,5749697.0,15687803.0,4005383.0,3994241.0,11149.0,206562.0,151229530.0,20459845.0,63200904.0,603544.0,125777777.0,0.08925041112843629,0.20338928398888834,1.0895171447603462e-05,1.2023549279297565,0.41791377649589995,0.003990913679358787,0.13529001247309305,1.126407287119713
TSOPF_FS_b300_c3,39927136.0,2921143.0,734.0,40772717.0,5824945.0,2925950.0,8750911.0,2603907.0,2597773.0,6140.0,43531.0,93569857.0,13219981.0,39835936.0,88255.0,85624809.0,0.07316184661980263,0.22932177336527984,1.800223419008353e-05,1.092789088732449,0.4257347106985533,0.0009431990475308732,0.14128461262904357,1.1346489340009516
flickr,34375961.0,9663011.0,883.0,47762132.0,12408927.0,9738098.0,22147041.0,4339166.0,4300188.0,38985.0,750965.0,81838141.0,10938563.0,33208093.0,1131220.0,260385375.0,0.2810979160698955,0.16382738381528167,1.8487449429602513e-05,0.3142962272746693,0.40577770455465256,0.013822650248128192,0.13366094178507792,1.1494083606095296
TSOPF_RS_b678_c1,13305631.0,840998.0,464.0,13499144.0,1672337.0,842147.0,2514500.0,834801.0,833435.0,1372.0,9633.0,31134993.0,4414003.0,13284378.0,20424.0,26286546.0,0.06320617188316736,0.2492463352801077,3.4372549844642e-05,1.1844459519329775,0.4266703384195397,0.0006559821612935645,0.1417698407704797,1.1498668182071772
TSOPF_RS_b2052_c1,20447521.0,1365743.0,583.0,20776874.0,2678347.0,1367333.0,4045698.0,1282438.0,1280727.0,1717.0,14210.0,47823501.0,6788233.0,20416699.0,28930.0,41219999.0,0.06679259554251099,0.24069167904122568,2.8060044066301795e-05,1.160201410970437,0.4269176988945247,0.00060493270871156,0.14194345579174558,1.1542502230004295
TSOPF_RS_b2383,48760817.0,4600247.0,751.0,49188143.0,7759341.0,4602731.0,12362088.0,3060957.0,3058641.0,2322.0,20876.0,113938486.0,16211679.0,48715611.0,43451.0,98969266.0,0.09434310749961389,0.1984664506911573,1.5267907145833906e-05,1.1512511975182276,0.42756063126905164,0.0003813549005732795,0.1422844867361148,1.160372616605152
TSOPF_RS_b2383_c1,48760079.0,4588970.0,773.0,49154951.0,7748431.0,4591258.0,12339703.0,3061339.0,3059031.0,2314.0,20888.0,113938538.0,16211448.0,48715278.0,43479.0,99459197.0,0.09411326015283937,0.1987747971858008,1.5725781112059294e-05,1.1455807148734571,0.4275575135078528,0.00038160047305504306,0.1422823943905617,1.1630763052208835
TSOPF_FS_b300,13381254.0,984063.0,448.0,13687591.0,1896494.0,985703.0,2882213.0,851502.0,849401.0,2106.0,15410.0,31362609.0,4429496.0,13349236.0,31219.0,28246653.0,0.07354041706405094,0.2280575780422448,3.273037600261434e-05,1.1103123970121345,0.42564175703622104,0.0009954210123271313,0.14123493361154998,1.1709376564236345
soc-Slashdot0811,3228439.0,742197.0,312.0,4600702.0,930714.0,748780.0,1679510.0,219251.0,215814.0,3445.0,95385.0,7812594.0,1052417.0,3124537.0,108265.0,14924912.0,0.22989345624928953,0.11547056211919246,6.78157376852489e-05,0.5234599708192584,0.3999359239709628,0.013857753263512733,0.13470775519628947,1.1924910139417888
TSOPF_FS_b300_c2,26652344.0,1960323.0,704.0,27217149.0,3863823.0,1963544.0,5827384.0,1722272.0,1718171.0,4107.0,29371.0,62462191.0,8824361.0,26590791.0,59755.0,52452135.0,0.0735516170735302,0.22812589076906287,2.5866044970397156e-05,1.1908417264616589,0.4257101868232576,0.0009566587249557096,0.14127523960854976,1.1933906007623531
bundle1,2380093.0,190641.0,155.0,2479894.0,342644.0,191596.0,534257.0,148079.0,147270.0,816.0,6304.0,5600354.0,779026.0,2366720.0,13385.0,4172010.0,0.08009813061926571,0.2170177156122497,6.250267148515218e-05,1.342363513030889,0.42260185695404257,0.0023900274875481085,0.1391029924179793,1.1975422412497945
TSOPF_FS_b300_c1,13381850.0,1007012.0,430.0,13683790.0,1909018.0,1007825.0,2916859.0,851737.0,849608.0,2136.0,15507.0,31361722.0,4430135.0,13349003.0,31029.0,25260059.0,0.07525207650661157,0.22600910259417564,3.142404260807861e-05,1.2415537905117324,0.4256463659744194,0.0009893908249043212,0.1412593032997359,1.2025134071111938
TSOPF_RS_b300_c2,9006128.0,582741.0,436.0,9286389.0,1154450.0,584380.0,1738848.0,565119.0,563130.0,1996.0,14365.0,21150746.0,2971544.0,8975384.0,29680.0,18333012.0,0.06470494312317125,0.24528085688727314,4.69504346630321e-05,1.1536972757122506,0.42435307009974965,0.0014032601970634985,0.14049357880804772,1.2034918821236542
fp,2596007.0,243023.0,175.0,2787191.0,407604.0,243423.0,651043.0,161093.0,160303.0,796.0,9866.0,6086387.0,862845.0,2584590.0,11311.0,4808925.0,0.09361415435320475,0.19835717170523165,6.278722914934786e-05,1.2656439848822763,0.4246509464481966,0.0018584095950520399,0.14176637141213663,1.2141857652104722
Zd_Jac3,5890896.0,472921.0,296.0,6042924.0,851622.0,474343.0,1325981.0,368407.0,366697.0,1716.0,24281.0,13851376.0,1956231.0,5868882.0,31416.0,12207005.0,0.08027997778266668,0.2174277674298921,4.898290959806875e-05,1.1347071619942812,0.423703897721064,0.0022680779151472027,0.14123008428909878,1.2147179454559032
TSOPF_RS_b300_c3,13498927.0,856145.0,481.0,13921036.0,1721736.0,858608.0,2580360.0,847004.0,844135.0,2875.0,21275.0,31701152.0,4454524.0,13453459.0,43769.0,27982020.0,0.06342318911717947,0.24712986423385436,3.455202615667397e-05,1.1329114910217346,0.4243839151334311,0.0013806753773490628,0.14051615537504758,1.2212608634610567
TSOPF_FS_b39_c19,6395526.0,467527.0,300.0,6254784.0,899379.0,474412.0,1373806.0,414852.0,411436.0,3422.0,738.0,15295704.0,1978524.0,6315486.0,77527.0,15175588.0,0.07310219675441863,0.23193478015361238,4.796328698161279e-05,1.0079150804568495,0.41289279656562394,0.005068547351596239,0.12935161402181947,1.22198159086779
Zd_Jac2,5071663.0,412826.0,245.0,5233397.0,735862.0,414302.0,1150182.0,316820.0,315167.0,1659.0,24711.0,11937921.0,1682035.0,5049290.0,32270.0,10624180.0,0.08139854718264995,0.21596425908076472,4.681471709484299e-05,1.1236557550794508,0.42296225615833777,0.00270315074123878,0.14089848642824826,1.2230099406642523
TSOPF_FS_b162_c4,7444278.0,546256.0,303.0,7856814.0,1048099.0,548564.0,1596680.0,476938.0,474139.0,2805.0,21020.0,17567689.0,2439129.0,7400475.0,42270.0,14461870.0,0.0733793122717878,0.23000282597855537,3.856525049466616e-05,1.2147591563193418,0.4212548958488507,0.0024061218296840296,0.1388417679752869,1.2260039215686274
TSC_OPF_1047,6103074.0,438836.0,242.0,6201230.0,822881.0,439309.0,1262212.0,383520.0,382904.0,623.0,5234.0,14277754.0,2025707.0,6093630.0,10020.0,10819632.0,0.07190409292104274,0.2330391582590604,3.9024516104063225e-05,1.31961549154352,0.42679191699198626,0.000701791052010001,0.14187854756427376,1.2286763670800223
psmigr_2,1641460.0,218337.0,160.0,1717513.0,323533.0,218264.0,541816.0,98076.0,97665.0,417.0,3595.0,3842722.0,546245.0,1637145.0,4226.0,3285781.0,0.13301390225774615,0.15326961424740426,9.315795571853022e-05,1.169500341014815,0.42603784504837977,0.0010997412771467725,0.14215053808211991,1.2315901239305065
Zd_Jac6_db,2134497.0,133608.0,190.0,2300535.0,266323.0,135582.0,401922.0,128777.0,127557.0,1227.0,16404.0,5082237.0,690863.0,2108841.0,28933.0,4459063.0,0.06259460659818215,0.24265544121997593,8.25894846198819e-05,1.1397544730810039,0.41494345895321294,0.005692965518924048,0.13593679318772423,1.2346592036028048
Zd_Jac3_db,2284926.0,144405.0,164.0,2450443.0,287036.0,146313.0,433368.0,138709.0,137403.0,1312.0,15936.0,5434274.0,740060.0,2259280.0,28710.0,4774507.0,0.06319898324934813,0.24246561214661663,6.692667407485095e-05,1.1381853665729258,0.41574642721364435,0.005283134416851266,0.1361837846233002,1.2379313753710794
Zd_Jac6,5278913.0,478396.0,303.0,5431138.0,821634.0,479838.0,1301490.0,330065.0,328413.0,1658.0,24947.0,12422305.0,1752581.0,5257039.0,32177.0,11268735.0,0.09062395989477379,0.2023008724805477,5.578941282655679e-05,1.102369076919459,0.4231935216531876,0.00259026002018144,0.14108339796841246,1.2385729432296713
audikw_1,238749365.0,17550451.0,936.0,258339740.0,33556138.0,17551156.0,51107310.0,15799201.0,15677565.0,121643.0,905576.0,561549984.0,79121556.0,237712616.0,1107410.0,508133618.0,0.07350993792171971,0.23613846789888654,3.6231359526799863e-06,1.1051226766106232,0.42331515051739366,0.0019720595344189344,0.14089850993567118,1.2398624432535754
TSOPF_RS_b300_c1,4513000.0,289262.0,272.0,4655350.0,575232.0,290154.0,865406.0,282877.0,281847.0,1037.0,7409.0,10600454.0,1488368.0,4497114.0,15629.0,9516747.0,0.06409528030135166,0.2463478079881005,5.8427400732490575e-05,1.1138736797353128,0.4242378675479371,0.0014743708146839748,0.1404060618535772,1.2420047732696897
heart1,4186872.0,307526.0,207.0,4263832.0,574302.0,307507.0,881827.0,263680.0,263164.0,523.0,3605.0,9785386.0,1394815.0,4182423.0,4343.0,8195770.0,0.07345006009259418,0.23018628432650345,4.85478789971087e-05,1.1939556624941892,0.42741522919995184,0.00044382510817662175,0.1425406212897478,1.242612973901011
torso2,3801688.0,222805.0,206.0,3574515.0,454576.0,234549.0,689142.0,220552.0,220232.0,327.0,125.0,9441107.0,1033652.0,3681590.0,116791.0,6788137.0,0.05860686095229277,0.24244636108405684,5.7630195984630084e-05,1.390824463324768,0.38995321205447625,0.012370477317967057,0.10948419502077458,1.2444528553174898
pkustk07,7361040.0,568545.0,318.0,7719913.0,1036134.0,568096.0,1604244.0,462229.0,460041.0,2194.0,16781.0,17256752.0,2451423.0,7342813.0,18050.0,14158838.0,0.07723704802582244,0.22368015454351448,4.11921740568838e-05,1.2187971922554661,0.42550376803236206,0.0010459673987318124,0.14205587470921527,1.2461400698357856
olafu,3146145.0,202518.0,194.0,3412933.0,401529.0,202781.0,604326.0,196429.0,194362.0,2073.0,13389.0,7416259.0,1038266.0,3127403.0,18619.0,6185157.0,0.06437020544189795,0.24530474364818203,5.6842604293726246e-05,1.1990413501225596,0.4216954936444372,0.0025105649627393,0.13999861655317053,1.246345032133108
raefsky3,4596044.0,295395.0,213.0,5025000.0,582271.0,295464.0,877754.0,288549.0,285802.0,2754.0,19830.0,10827870.0,1527961.0,4573580.0,22108.0,8449117.0,0.06427157790482424,0.2474048339067978,4.238805970149254e-05,1.281538650725277,0.4223896297240362,0.0020417681409178354,0.14111371857992386,1.24636811909128
boyd1,4227300.0,336697.0,237.0,4883586.0,673515.0,347946.0,1021479.0,290933.0,290724.0,215.0,66900.0,10255001.0,1262231.0,4107889.0,126996.0,8914873.0,0.0796482388285667,0.2216781010841108,4.8529912240718196e-05,1.1503249681739718,0.40057421739890614,0.01238381156666879,0.12308443460902636,1.2466052837032862
TSOPF_FS_b39_c7,2362372.0,171995.0,217.0,2313305.0,324795.0,174501.0,499313.0,147821.0,146485.0,1343.0,508.0,5649936.0,730794.0,2332500.0,29148.0,5699969.0,0.07280606102679849,0.2284240976366564,9.38051834928814e-05,0.9912222329630214,0.4128365347855268,0.005158996491287689,0.12934553594943377,1.2471019687675422
x104,31166082.0,2089959.0,623.0,33464993.0,4108668.0,2089560.0,6198246.0,1966265.0,1952146.0,14126.0,106069.0,73245102.0,10371652.0,31050906.0,112437.0,64288318.0,0.06705876600080819,0.2408307123353744,1.861646885747145e-05,1.139322108256122,0.4239315005664133,0.0015350787551637241,0.14160198725643117,1.248476051452403
nemeth18,2144476.0,133987.0,150.0,2349344.0,269951.0,133981.0,403952.0,132374.0,131134.0,1248.0,9570.0,5050169.0,713842.0,2134204.0,10214.0,4122969.0,0.062480065060182534,0.24681630202526075,6.38476102265143e-05,1.224886483502544,0.42260051099280044,0.0020225065735423905,0.14135012115436138,1.2489669368458336
nemeth23,4579677.0,288011.0,228.0,4784637.0,576482.0,288004.0,864503.0,286907.0,285609.0,1305.0,9561.0,10731899.0,1525375.0,4569190.0,10338.0,8779152.0,0.06288893299680305,0.24917883290921566,4.765251783991136e-05,1.222430025132268,0.42575782720280914,0.0009632964305758003,0.14213467718993628,1.249059370891069
nemeth20,2974795.0,185844.0,186.0,3179957.0,374054.0,185820.0,559893.0,185848.0,184571.0,1283.0,9567.0,6987100.0,990395.0,2964256.0,10281.0,5719315.0,0.062472876282231214,0.2492125282101963,5.849135695860039e-05,1.2216672800851152,0.4242469694150649,0.0014714259134691074,0.14174621803037024,1.250697624066279
nemeth19,2513740.0,156894.0,171.0,2718836.0,316058.0,156889.0,472966.0,156409.0,155148.0,1269.0,9571.0,5911937.0,836865.0,2503498.0,10257.0,4834365.0,0.062414569525885734,0.24851479642502483,6.28945622317786e-05,1.2228983537651792,0.4234649320518808,0.0017349643610884216,0.1415551282092485,1.2517398466810112
nemeth26,4594618.0,288466.0,248.0,4799448.0,578487.0,288441.0,866945.0,287867.0,286577.0,1297.0,9565.0,10766517.0,1530338.0,4584097.0,10328.0,8787709.0,0.0627834566442738,0.24927607264212703,5.1672609016703586e-05,1.2251790540628962,0.4257734418661114,0.0009592703006924152,0.14213863220575418,1.2520122679040895
Zd_Jac2_db,2172760.0,136571.0,164.0,2339514.0,271490.0,138552.0,410060.0,131337.0,130059.0,1285.0,16185.0,5171863.0,702746.0,2147116.0,28971.0,4609806.0,0.06285599882177507,0.24258907973261765,7.010002932232934e-05,1.1219263890931637,0.415153301624579,0.005601656501728681,0.1358786959360679,1.2544134208840012
nemeth16,1819854.0,113452.0,154.0,2024734.0,228661.0,113600.0,342280.0,110774.0,109578.0,1203.0,9773.0,4292816.0,605714.0,1809600.0,10454.0,3486563.0,0.06234126473881971,0.24450507003580146,7.605937372514118e-05,1.231245785606054,0.42154147766873773,0.002435231326010712,0.1410994554623352,1.2553655273517592
nemeth21,3580213.0,224034.0,183.0,3785059.0,450485.0,224019.0,674520.0,224173.0,222886.0,1294.0,9563.0,8400201.0,1192255.0,3569908.0,10283.0,6867721.0,0.06257560653514191,0.249443358299219,4.834799140515379e-05,1.2231424369161181,0.42497887848159827,0.0012241373748080552,0.14193172282425146,1.2564503181248075
nemeth22,4135643.0,259049.0,232.0,4340496.0,520454.0,259054.0,779527.0,259161.0,257863.0,1303.0,9573.0,9696185.0,1377398.0,4125291.0,10381.0,7922214.0,0.06263814357283741,0.24950803321112788,5.3450112613857955e-05,1.2239236405378597,0.42545506299642594,0.0010706272621654805,0.14205566416069826,1.2568052766407039
nemeth25,4594482.0,288859.0,211.0,4799222.0,578882.0,288857.0,867760.0,287871.0,286577.0,1302.0,9569.0,10766962.0,1530298.0,4584207.0,10454.0,8807060.0,0.06287085247041996,0.2491028710721675,4.396545940154467e-05,1.2225376005159496,0.42576606103002873,0.0009709331192958608,0.14212904252843095,1.2574691932108812
nemeth24,4578806.0,287451.0,220.0,4783673.0,576627.0,287453.0,864096.0,286903.0,285615.0,1295.0,9566.0,10730050.0,1525124.0,4568441.0,10327.0,8780651.0,0.062778593371285,0.24926433472140289,4.598976560479782e-05,1.2220107597944616,0.4257613897418931,0.0009624372673007115,0.14213577755928444,1.2608377253393133
mip1,31470420.0,2179150.0,552.0,32263332.0,4189499.0,2182606.0,6372122.0,1992556.0,1986155.0,6407.0,42230.0,73742627.0,10428293.0,31396458.0,73564.0,52552364.0,0.06924438885785446,0.23821072371225765,1.710920620350062e-05,1.4032218797997364,0.4257572489246959,0.0009975776968184223,0.14141472068794078,1.261541275346734
torso1,26255788.0,2595653.0,503.0,26096130.0,4337581.0,2608090.0,6945688.0,1656133.0,1654641.0,1498.0,3001.0,61832537.0,8522618.0,26134602.0,118495.0,46887292.0,0.09886022083968685,0.1925328369423172,1.9274888652072164e-05,1.3187483081769789,0.42266747036434876,0.0019163858665543676,0.13783387215698428,1.2623721553902083
m_t1,29855983.0,1977194.0,592.0,31954617.0,3916986.0,1976901.0,5893901.0,1891289.0,1878536.0,12759.0,97445.0,70140008.0,9942589.0,29753320.0,100361.0,58372739.0,0.06622438122368973,0.242934212267138,1.8526274309593508e-05,1.201588433258203,0.4241989821272903,0.0014308666745518478,0.14175346258871258,1.2623846173847475
nemeth17,1948045.0,121487.0,126.0,2157432.0,244810.0,121539.0,366366.0,119403.0,118171.0,1238.0,9666.0,4590835.0,648193.0,1937338.0,10299.0,3739512.0,0.06236354909665844,0.2458020170080841,5.84027677349738e-05,1.227656175458188,0.42200122635642534,0.002243382739741245,0.14119283311205913,1.263188416279307
bcsstk30,6310209.0,414514.0,291.0,6891578.0,815846.0,414925.0,1230786.0,396284.0,392639.0,3651.0,28466.0,14859664.0,2093013.0,6277186.0,33209.0,12575012.0,0.06568942486691011,0.2435568230008543,4.222545257414194e-05,1.181681894220061,0.4224312205175029,0.0022348419183636993,0.14085197350357317,1.2632938534206184
TSOPF_FS_b162_c3,5592312.0,408583.0,270.0,5904545.0,782118.0,410311.0,1192445.0,356859.0,354696.0,2169.0,16021.0,13198026.0,1832524.0,5559291.0,31977.0,11135935.0,0.07306155307500727,0.23033504076669264,4.5727486199190627e-05,1.185174482430079,0.4212214008367615,0.002422862328048149,0.13884833989567835,1.2633971136343938
nemeth15,1678838.0,104339.0,148.0,1891983.0,210548.0,104636.0,315199.0,101108.0,99952.0,1162.0,10078.0,3961885.0,558680.0,1667796.0,10672.0,3204412.0,0.062149534380327345,0.2428688443864744,7.822480434549359e-05,1.2363843975119304,0.42096022474150563,0.002693667282114448,0.14101368414277546,1.265341318102903
nd3k,9897336.0,715851.0,367.0,10093182.0,1341909.0,715777.0,2057702.0,629696.0,628384.0,1318.0,9096.0,23134397.0,3297617.0,9886573.0,10286.0,20046155.0,0.07232764452980074,0.23431438142024366,3.636117925942483e-05,1.1540565759368817,0.4273538229675924,0.0004446193259327226,0.1425417312584374,1.2673643340953573
tsyl201,7492408.0,515401.0,335.0,7938345.0,1003074.0,515253.0,1518344.0,474762.0,472019.0,2750.0,20757.0,17582140.0,2495279.0,7470107.0,21700.0,15985508.0,0.06878976692139563,0.2382020825786486,4.220023191231925e-05,1.0998799662794576,0.42486904324502023,0.0012342069850427764,0.14192123370647713,1.2685955728831673
opt1,5888296.0,399936.0,257.0,6222959.0,773339.0,399901.0,1173259.0,370227.0,368157.0,2077.0,15604.0,13813301.0,1960488.0,5871279.0,16915.0,11817826.0,0.06792049856189294,0.23986417758243353,4.1298681222228844e-05,1.1688529683886022,0.4250453240684468,0.001224544372123651,0.14192755229180917,1.269513643329596
rim,3191967.0,202494.0,203.0,3668339.0,400500.0,203414.0,603930.0,185859.0,183949.0,1914.0,25141.0,7536622.0,1048686.0,3159849.0,31761.0,6172059.0,0.06343862577526647,0.2353274102323532,5.533839702383013e-05,1.2210871607027736,0.41926595230595354,0.004214222233780598,0.1391453624714096,1.2696264814785718
indochina-2004,626475893.0,47175588.0,1247.0,695118561.0,87661271.0,47898688.0,135559982.0,39226296.0,38949315.0,276987.0,4887302.0,1486693931.0,201441033.0,617085735.0,9458973.0,1362609744.0,0.07530311784878209,0.22442434525666827,1.7939385738830818e-06,1.0910636281197765,0.4150724786943386,0.0063624212104219586,0.13549596779782644,1.2700303078884487
TSOPF_RS_b162_c4,2563005.0,161408.0,193.0,2765802.0,321471.0,162629.0,484117.0,159334.0,157993.0,1349.0,10260.0,6079493.0,832553.0,2541174.0,21176.0,5491807.0,0.06297607690972121,0.24762413921184365,6.978084476039861e-05,1.107011408084807,0.4179911055083047,0.003483185193238976,0.13694447875834384,1.2701164734224568
TSOPF_FS_b162_c1,1892424.0,137363.0,126.0,2007232.0,257744.0,138041.0,395801.0,112912.0,112169.0,748.0,5857.0,4468291.0,619675.0,1880812.0,11833.0,3603274.0,0.07258574188448255,0.22195619140851522,6.277301278576667e-05,1.2400641749697636,0.4209242415053093,0.0026482160629198053,0.13868277603226828,1.2704567645064893
pkustk14,45441392.0,3340976.0,741.0,48599626.0,6278435.0,3340363.0,9618813.0,2882311.0,2862584.0,19734.0,148178.0,106757387.0,15117004.0,45277423.0,159614.0,89070667.0,0.07352274771864382,0.23056414767184136,1.5247030913365465e-05,1.1985695245776031,0.4241151293821007,0.0014951096545665734,0.14160147999875644,1.2721002955004934
nasasrb,8379807.0,537340.0,320.0,9084428.0,1062543.0,539859.0,1602417.0,522093.0,515664.0,6435.0,37784.0,19788775.0,2723742.0,8308213.0,69910.0,16849736.0,0.06412319520008039,0.245747490009461,3.522511268733706e-05,1.1744264123782118,0.4198447352097338,0.0035328108991082067,0.13764075846028873,1.2742794858960578
pkustk08,9818114.0,818175.0,476.0,10290690.0,1452919.0,817087.0,2270021.0,627039.0,624014.0,3031.0,22103.0,23013997.0,3269611.0,9793773.0,23501.0,19594151.0,0.08333321450535204,0.21643976997369746,4.6255401727192246e-05,1.1745340229336805,0.425557238058213,0.0010211611655289606,0.1420705408104468,1.2746446016084858
nemeth01,2233995.0,139547.0,174.0,2439398.0,279397.0,139556.0,418970.0,138130.0,136882.0,1255.0,9733.0,5259165.0,743656.0,2223718.0,10402.0,4437553.0,0.062465224855024294,0.24794471369592533,7.132907381247341e-05,1.1851497886335105,0.4228271978536517,0.001977880519055782,0.14140191456248283,1.275861430379864
nemeth14,1551328.0,95990.0,140.0,1795927.0,193653.0,96427.0,290095.0,91984.0,90860.0,1130.0,13813.0,3656378.0,511720.0,1536867.0,15740.0,2962676.0,0.06187601848222942,0.24074602372807719,7.795417074302018e-05,1.2341471021468429,0.4203249773409642,0.004304806559934449,0.13995270729667447,1.2779441027613103
TSOPF_FS_b39_c30,10091972.0,740682.0,422.0,9866257.0,1436460.0,751086.0,2187564.0,668177.0,661804.0,6380.0,1092.0,24138333.0,3122618.0,9966919.0,122060.0,25328604.0,0.07339318816976503,0.2339767506927274,4.277204617718756e-05,0.9530068455411124,0.41290833961069306,0.005056687220281533,0.12936344858611404,1.2780482883495197
TSOPF_RS_b162_c3,1925325.0,121177.0,161.0,2086831.0,242862.0,122102.0,364983.0,117684.0,116661.0,1030.0,7766.0,4567215.0,625296.0,1908791.0,16159.0,4168967.0,0.06293846493449158,0.24382027360478342,7.715047361286084e-05,1.0955267815744283,0.41793324816107846,0.003538042329953812,0.1369096922303855,1.2792004444595086
vanbody,7307243.0,490254.0,342.0,7863869.0,957884.0,491808.0,1449710.0,457907.0,452207.0,5707.0,30474.0,17257534.0,2376634.0,7247866.0,58284.0,15775796.0,0.06709151454248886,0.24004137098799183,4.349004287838467e-05,1.0939247693111651,0.4199827159546665,0.0033773075573833434,0.13771573621121072,1.2812862236438602
heart2,2064330.0,139115.0,165.0,2115360.0,270822.0,139100.0,409939.0,127980.0,127623.0,364.0,2378.0,4826980.0,687384.0,2061118.0,3024.0,4054150.0,0.0673899037460096,0.2379168610887513,7.800090764692535e-05,1.1906268884969722,0.4269994903645758,0.0006264786678212878,0.14240456765928178,1.2818513260672466
ML_Laplace,85362973.0,5685444.0,813.0,93579422.0,11162009.0,5684437.0,16846463.0,5378901.0,5330192.0,48716.0,378610.0,201017640.0,28427723.0,84968596.0,384555.0,172182690.0,0.0666031629427902,0.24201632873144394,8.687807454078953e-06,1.1674671826767256,0.42269223735787564,0.0019130410644558357,0.14141904660705398,1.2818692003021552
pkustk10,13417750.0,895195.0,471.0,13333427.0,1739760.0,898009.0,2637786.0,842996.0,833254.0,9749.0,3299.0,31701827.0,4314409.0,13332826.0,82568.0,25998589.0,0.06671722159080323,0.2421858076719542,3.53247518436183e-05,1.2193672125821906,0.42056964098630656,0.0026045186607068418,0.13609338666821946,1.2829408691348068
sinc18,3022946.0,272636.0,174.0,3111113.0,462663.0,272828.0,735507.0,190041.0,188647.0,1401.0,5268.0,7132190.0,984305.0,3005172.0,17244.0,5897594.0,0.09018884227505222,0.2053280867118723,5.592853747195939e-05,1.209338927026852,0.42135332906162065,0.0024177706987615305,0.13800880234542265,1.2853807876627843
gyro,3174152.0,223354.0,183.0,3493511.0,426206.0,223847.0,650068.0,198748.0,196624.0,2132.0,15966.0,7481228.0,1042122.0,3151465.0,23135.0,6620184.0,0.07036651048847062,0.23414732992780532,5.238283205634675e-05,1.1300634544296655,0.4212496932321806,0.003092406754613013,0.139298254243822,1.2861708476385056
ramage02,8703937.0,658947.0,340.0,9067979.0,1215181.0,658431.0,1873630.0,549355.0,547123.0,2238.0,16912.0,20388925.0,2899777.0,8685678.0,17912.0,16467711.0,0.07570677499159288,0.22672653772103418,3.749457293626286e-05,1.2381153033351144,0.4259998013627496,0.0008785161552166188,0.1422231432015175,1.286680449680162
transient,3983840.0,316089.0,303.0,4128672.0,594145.0,336727.0,930887.0,274095.0,272602.0,1500.0,31524.0,10135668.0,992525.0,3786583.0,196558.0,11699345.0,0.0793427948913611,0.22746812815461143,7.338921570907061e-05,0.8663449107620982,0.3735898808050935,0.019392703075909748,0.09792398488190418,1.2905464326832135
psmigr_3,1650555.0,211896.0,135.0,1725977.0,316715.0,211866.0,528598.0,99668.0,99247.0,428.0,3573.0,3864687.0,549388.0,1646390.0,4193.0,3345465.0,0.12837863627688867,0.15863981179946074,7.821656951396223e-05,1.1552017432554218,0.4260086263130753,0.0010849520284566382,0.14215588481033523,1.291695732026937
bcsstk33,1831251.0,118695.0,153.0,2005236.0,234363.0,118740.0,353118.0,111613.0,110500.0,1120.0,8409.0,4312378.0,605292.0,1820398.0,10825.0,3711131.0,0.06481634685796758,0.2401668922451913,7.630024595608697e-05,1.1620117964038457,0.42213321744986176,0.0025102159411814085,0.1403615360249032,1.292634343131986
nd12k,42891973.0,3273524.0,716.0,43674555.0,6076664.0,3273320.0,9350001.0,2763768.0,2758556.0,5218.0,36222.0,100244725.0,14292912.0,42851291.0,39228.0,90097004.0,0.07632020098492555,0.22815095780677344,1.639398501026513e-05,1.1126310592969328,0.42746679189353853,0.0003913223364122152,0.14258019062848445,1.2947754775119695
pkustk13,20446710.0,1485160.0,519.0,22225172.0,2784528.0,1486345.0,4270889.0,1294862.0,1282875.0,11994.0,85259.0,48129652.0,6739769.0,20329543.0,119883.0,40108504.0,0.07263564651721476,0.23264820866043054,2.3351900268758325e-05,1.1999862173867168,0.4223912319166571,0.002490834548315454,0.14003361171196502,1.2947913348619386
bmwcra_1,32841813.0,2217812.0,612.0,35332324.0,4335183.0,2218844.0,6554045.0,2078031.0,2059092.0,18945.0,120415.0,77346597.0,10867505.0,32681060.0,157091.0,64994990.0,0.06753013300453298,0.24073363116821492,1.732124951644845e-05,1.1900393707268822,0.42252744487259086,0.002031000795031745,0.1405039836464945,1.2968285490283478
gupta2,13144383.0,1490033.0,465.0,14148748.0,2374205.0,1493434.0,3867657.0,844813.0,837908.0,6911.0,58370.0,30924997.0,4320564.0,13058462.0,85624.0,30614137.0,0.11335891536331527,0.17927180438283957,3.286509873523792e-05,1.010154132386616,0.42226235300847403,0.0027687634052155283,0.13971105639880904,1.2979843806710805
net150,9630362.0,939873.0,483.0,10207593.0,1591583.0,941266.0,2532866.0,633135.0,628715.0,4427.0,28520.0,22681120.0,3175381.0,9583868.0,44962.0,24242236.0,0.09759477369594206,0.1999794061972817,4.7317717311025236e-05,0.9356034649609054,0.42254826922127303,0.001982353605112975,0.14000106696671064,1.2994476460484865
gyro_k,3174100.0,221553.0,189.0,3493029.0,424412.0,222064.0,646490.0,198466.0,196361.0,2111.0,15972.0,7481306.0,1042132.0,3151464.0,23186.0,6551718.0,0.06980025834094704,0.23488323652355864,5.4107767212926085e-05,1.1418846171340098,0.4212451676218029,0.0030991915047987612,0.1392981385870328,1.2997912049262237
pkustk04,12999597.0,957664.0,547.0,13721764.0,1792940.0,958671.0,2751628.0,827095.0,820240.0,6861.0,36786.0,30592998.0,4281820.0,12936493.0,61325.0,25910104.0,0.07366874526956489,0.23111456237322642,3.986367933452288e-05,1.180736210090087,0.422857969003234,0.002004543654074047,0.13996078449062102,1.3002604597100553
bcsstk31,3772573.0,250993.0,184.0,4339423.0,483566.0,253734.0,737317.0,233266.0,230159.0,3113.0,31767.0,8950243.0,1223012.0,3723724.0,47629.0,7791074.0,0.06653098561644798,0.2403359630242854,4.240195067408731e-05,1.1487816698955753,0.4160472514545136,0.0053215314936141955,0.13664567543026485,1.3027760659261913
bcsstk36,3573814.0,228709.0,199.0,3696141.0,458389.0,229568.0,687975.0,224006.0,221203.0,2809.0,8043.0,8443567.0,1152192.0,3545904.0,27159.0,7385919.0,0.06399577594133327,0.24562573123782183,5.3839937383341166e-05,1.1431978877645423,0.4199533206759655,0.0032165315914470744,0.13645796853391465,1.3033772293232502
pcrystk02,2992056.0,200679.0,173.0,3185097.0,389044.0,200796.0,589856.0,186934.0,185128.0,1813.0,9525.0,7049492.0,986237.0,2977122.0,15357.0,6291168.0,0.06707060295662916,0.24064933894617593,5.431545726864833e-05,1.1205378715049414,0.42231723931313064,0.0021784548446895182,0.13990185392082152,1.3040346247228967
tube1,2824940.0,181331.0,218.0,2884249.0,361703.0,182350.0,544071.0,176154.0,173617.0,2543.0,4867.0,6690887.0,901696.0,2799762.0,24467.0,6164875.0,0.06418932791492916,0.244581901489118,7.558293337364423e-05,1.0853240333340093,0.4184440717650739,0.00365676479067723,0.1347647927696283,1.3044976391130239
bcsstk35,4538878.0,290143.0,252.0,4733302.0,580480.0,291466.0,871963.0,283957.0,280364.0,3600.0,12296.0,10729382.0,1466177.0,4502969.0,35234.0,9310006.0,0.06392394772452575,0.24565454356702887,5.323978905212471e-05,1.1524570446034084,0.41968577500549425,0.0032838797239207254,0.13665064772602933,1.304640524515584
PR02R,25555430.0,1684375.0,607.0,29362441.0,3272946.0,1689560.0,4962526.0,1617404.0,1597738.0,19672.0,182124.0,60365920.0,8498612.0,25365144.0,186069.0,50641241.0,0.06591064990884521,0.24580869401346214,2.0672668188588273e-05,1.1920308193079234,0.4201898024580757,0.0030823517640416976,0.14078493295554842,1.3052182135153503
inlet,1060958.0,64552.0,124.0,1215318.0,125967.0,65866.0,191848.0,58309.0,58167.0,144.0,9699.0,2523707.0,341250.0,1044618.0,16162.0,1926034.0,0.060843124798531135,0.2330896197188166,0.00010203090878272188,1.3103127982164386,0.41392205989047065,0.006404071471054287,0.13521775705341388,1.3053035510601814
xenon1,3841869.0,249125.0,271.0,3861068.0,480418.0,253807.0,734243.0,235888.0,234257.0,1638.0,6505.0,9195109.0,1187530.0,3787879.0,52735.0,8585707.0,0.0648447409320828,0.2431506672810167,7.018783403970093e-05,1.0709786625609283,0.4119449807500922,0.0057351141786356205,0.12914800683711308,1.3053911548019894
trdheim,5943166.0,382707.0,263.0,6321819.0,756029.0,382386.0,1138433.0,371957.0,369091.0,2874.0,17980.0,13971208.0,1967258.0,5917880.0,24796.0,10445605.0,0.06439446584530871,0.2462655340673601,4.160195032474039e-05,1.3375202297999973,0.4235768302926991,0.0017747928454003405,0.14080801030233034,1.305461289651124
kim2,36754293.0,2458968.0,680.0,35873546.0,4674677.0,2454809.0,7129503.0,2247375.0,2234738.0,12642.0,914.0,88006116.0,11332895.0,36282136.0,460086.0,79704353.0,0.06690287852904693,0.2396719889071821,1.8955472090771288e-05,1.1041569586544413,0.4122683473498592,0.0052278866618769996,0.12877394793789104,1.3056296377761283
dielFilterV3real,274737774.0,23439027.0,946.0,297556943.0,42890073.0,23438536.0,66328626.0,18602459.0,18460272.0,142194.0,1076456.0,646166366.0,91203237.0,273503561.0,1209804.0,646635491.0,0.08531417671018911,0.2190300406500164,3.17922341338209e-06,0.9992745139935414,0.42327111931418604,0.0018722794370884975,0.14114513196435854,1.3067105422601597
nemeth12,1403345.0,86469.0,119.0,1623290.0,174356.0,87088.0,261460.0,81209.0,80236.0,980.0,11785.0,3310991.0,461092.0,1388847.0,14328.0,2660062.0,0.061616352358115786,0.23698963139356055,7.330791171016885e-05,1.2447044467384594,0.41946565242853273,0.004327405299500965,0.13926102487140557,1.3067246795177139
rma10,7418653.0,480100.0,299.0,8219778.0,949118.0,482396.0,1431532.0,464416.0,459668.0,4755.0,43378.0,17512589.0,2435384.0,7357918.0,60313.0,14895142.0,0.06471525221627161,0.24495186576847044,3.637567827257622e-05,1.1757248772787798,0.4201502130838564,0.0034439796423018894,0.1390647607843706,1.3071463380768675
af_2_k101,55701060.0,3543521.0,728.0,54743967.0,7032008.0,3583476.0,10615499.0,3449452.0,3416326.0,33133.0,1993.0,132442573.0,17553956.0,55179463.0,508712.0,119636962.0,0.06361676061460948,0.24525161872231194,1.3298269012912419e-05,1.1070372465659901,0.41662934923500766,0.003841000582191951,0.13254013118576305,1.3073090414277233
af_shell7,55826250.0,3566355.0,724.0,54923240.0,7030133.0,3607237.0,10637387.0,3471508.0,3439197.0,32317.0,5052.0,132733226.0,17596151.0,55301745.0,511370.0,119022547.0,0.0638831195002351,0.24605101958728873,1.318203368919969e-05,1.115193964047837,0.41663829522232815,0.0038526148682621487,0.13256779429138563,1.3073761512139674
oilpan,11249422.0,722903.0,422.0,12344660.0,1426940.0,725491.0,2152446.0,703348.0,694274.0,9081.0,55239.0,26588525.0,3682154.0,11162794.0,85429.0,23566826.0,0.06426134604960149,0.246288072599074,3.418482161517612e-05,1.128218326897309,0.41983502281529345,0.0032130026016862537,0.13848658396808397,1.3075921000928261
case39_A_04,3371368.0,245591.0,188.0,3298787.0,462423.0,249339.0,711778.0,213319.0,212013.0,1313.0,363.0,8062794.0,1042611.0,3328810.0,41166.0,7006636.0,0.07284609689597814,0.23059095424587908,5.6990645349335984e-05,1.1507368157843507,0.4128606039048002,0.005105674286109753,0.1293113776688329,1.308758567943025
pdb1HYS,13258155.0,868212.0,430.0,14036690.0,1698346.0,859609.0,2557973.0,823390.0,820468.0,2925.0,36471.0,31111130.0,4414481.0,13218642.0,38693.0,24870264.0,0.06548512971827528,0.24350831306783685,3.0634002745661546e-05,1.2509368617880372,0.4248846634628829,0.0012437028163232902,0.14189394599296137,1.30920916620966
case39_A_03,3371032.0,245905.0,209.0,3300912.0,463149.0,249835.0,713001.0,213506.0,212193.0,1319.0,383.0,8062779.0,1042645.0,3328835.0,41153.0,7019606.0,0.07294650421591964,0.2304418639038885,6.331583513889494e-05,1.1486084831541827,0.4128644726588686,0.005104071437403903,0.12931583514815426,1.3097852842049458
case39_A_11,3371101.0,245301.0,221.0,3302026.0,462529.0,249284.0,711830.0,213272.0,211987.0,1292.0,355.0,8061840.0,1042604.0,3328450.0,40934.0,6997953.0,0.07276584118956982,0.23053890273721167,6.692860686136329e-05,1.1520283145657022,0.4128648050569101,0.005077500917904597,0.12932581147728062,1.3100200319113007
bmw3_2,35278968.0,2335826.0,628.0,37160054.0,4650413.0,2342694.0,6993123.0,2250073.0,2223040.0,27040.0,109560.0,83353464.0,11433718.0,35008344.0,264935.0,75559031.0,0.06621015671433472,0.2434301944911695,1.68998677989004e-05,1.1031568681710595,0.4199986697613431,0.0031784521876619307,0.13717147975997734,1.3101022441351426
std1_Jac3,4504710.0,380713.0,238.0,4631589.0,663204.0,381205.0,1044427.0,279465.0,278096.0,1375.0,21576.0,10613115.0,1491807.0,4484776.0,30226.0,8369922.0,0.08451443045168279,0.21109350309541866,5.138625210483918e-05,1.2680064402033855,0.4225692456927113,0.0028479857233243964,0.14056259637250704,1.3107396666957074
ML_Geer,341773594.0,22795981.0,1041.0,374488709.0,44695708.0,22792602.0,67488325.0,21677468.0,21483801.0,193674.0,1507313.0,804810814.0,113831105.0,340209431.0,1524189.0,708007115.0,0.06669907037932252,0.24311417271867924,2.7797900844054553e-06,1.1367270143888313,0.42271975609910234,0.0018938475645283762,0.1414383393213203,1.311155897188193
case39_A_13,3370995.0,245277.0,202.0,3299955.0,462744.0,249318.0,712079.0,213505.0,212229.0,1283.0,404.0,8062850.0,1042635.0,3328798.0,41174.0,6994242.0,0.0727610097315481,0.23067058203253296,6.12129559342476e-05,1.1527839614357067,0.41285624810085764,0.005106631029970792,0.12931345616004267,1.3112931088339603
case39_A_02,3371326.0,245479.0,219.0,3301306.0,463160.0,249192.0,712371.0,213737.0,212421.0,1323.0,373.0,8062679.0,1042614.0,3328750.0,41138.0,7001868.0,0.07281378306339999,0.2307905773408717,6.633738284182078e-05,1.1515039986472182,0.4128590509432411,0.005102274318498851,0.12931359415400265,1.311439816629533
case39_A_06,3370835.0,245574.0,186.0,3299294.0,463341.0,249331.0,712688.0,213578.0,212254.0,1331.0,375.0,8063107.0,1042625.0,3328900.0,41223.0,7013665.0,0.07285257213717077,0.23057955274186898,5.637569734615951e-05,1.1496281901117318,0.41285573910900597,0.005112545325269775,0.12930809426192658,1.3121602776297823
case39_A_12,3371016.0,245801.0,221.0,3298126.0,463548.0,249803.0,713368.0,213544.0,212244.0,1307.0,385.0,8062789.0,1042633.0,3328811.0,41173.0,7007629.0,0.07291599921210698,0.23038217220189186,6.700774924911905e-05,1.150573039754245,0.4128609839597688,0.005106545638240068,0.12931418644342546,1.3121771335711316
pkustk03,9777972.0,653822.0,357.0,9828325.0,1268740.0,656076.0,1924832.0,612960.0,605518.0,7449.0,7922.0,23121653.0,3142142.0,9710191.0,66403.0,19374897.0,0.06686683087249586,0.2415327970140973,3.6323585148028784e-05,1.1933819828822831,0.419960934453951,0.002871896745444627,0.13589607974827753,1.3124912779775644
case39_A_05,3371033.0,245419.0,210.0,3300653.0,462530.0,249124.0,711670.0,213482.0,212170.0,1319.0,379.0,8062837.0,1042622.0,3328806.0,41154.0,7052576.0,0.07280231311885704,0.23075343294939643,6.362377384111568e-05,1.1432470915591693,0.4128579059703179,0.005104158747101051,0.12931205232103787,1.314668101891191
case39_A_10,3370933.0,245316.0,199.0,3299771.0,463345.0,249333.0,712695.0,213454.0,212181.0,1279.0,378.0,8063291.0,1042608.0,3328964.0,41274.0,6968303.0,0.07277391748812569,0.23047479401262647,6.0307215258270956e-05,1.1571384022767093,0.41285425516702795,0.005118753620575023,0.12930303519989542,1.3149425087713205
case39_A_07,3370832.0,245441.0,179.0,3298439.0,463483.0,248967.0,712467.0,213814.0,212485.0,1337.0,357.0,8062006.0,1042608.0,3328551.0,40994.0,7016819.0,0.07281318084081319,0.23083060108109743,5.426809469570303e-05,1.1489545333861397,0.4128688319011422,0.005084838686550221,0.12932364476037353,1.3150610373578397
case39_A_01,3371041.0,245878.0,180.0,3302892.0,462769.0,249574.0,712359.0,213597.0,212243.0,1361.0,377.0,8062366.0,1042640.0,3328615.0,41068.0,7035745.0,0.07293830006813919,0.23067726760234827,5.449769474751218e-05,1.145915038137397,0.4128583346377478,0.005093790085937552,0.1293218392714992,1.3151978482992501
case39,3370918.0,245699.0,194.0,3301144.0,463834.0,249783.0,713634.0,213692.0,212425.0,1274.0,619.0,8063390.0,1043168.0,3329048.0,41329.0,6954297.0,0.07288786022086566,0.23043891792099003,5.876750605244727e-05,1.1594831224493287,0.41285960371506275,0.005125511726457483,0.12937089735210625,1.3153252767176122
dawson5,3356636.0,211479.0,188.0,3793602.0,410187.0,217169.0,627372.0,200969.0,200230.0,746.0,29849.0,8058009.0,1051718.0,3291490.0,63622.0,6924010.0,0.0630032568321379,0.24261626552349816,4.955712275562908e-05,1.163777781950055,0.40847435141857,0.007895498751614698,0.13051834516441965,1.3153358745941317
pkustk11,16190721.0,1112682.0,460.0,17091312.0,2129310.0,1114765.0,3244094.0,1021073.0,1010333.0,10746.0,45811.0,38201616.0,5300748.0,16096056.0,92650.0,32360541.0,0.06872343733179023,0.2393981290767747,2.6914259127678438e-05,1.1804999180946945,0.42134489807970427,0.002425290071498546,0.1387571667125286,1.3153957113331036
bcsstk37,3583934.0,228486.0,195.0,3800821.0,454602.0,229652.0,684272.0,223800.0,220938.0,2869.0,12797.0,8474741.0,1155330.0,3551601.0,31440.0,7550108.0,0.06375284812722555,0.24645622814049986,5.130470495716583e-05,1.1224661951855524,0.4190807719079557,0.0037098478879767534,0.13632629008957323,1.3160598579797214
crankseg_2,42844634.0,3337317.0,731.0,44225444.0,6208369.0,3336702.0,9545089.0,2778835.0,2770082.0,8760.0,64091.0,100270062.0,14274875.0,42775684.0,67272.0,89627063.0,0.07789346502528181,0.225482971170546,1.652894654941169e-05,1.118747604169513,0.42660474269977017,0.0006709081320803411,0.14236427818305328,1.316542377742722
heart3,2064307.0,142334.0,153.0,2115414.0,274042.0,142309.0,416369.0,127925.0,127576.0,355.0,2379.0,4826990.0,687428.0,2061184.0,3015.0,4075006.0,0.06895001567111869,0.23502923052614946,7.232626804965837e-05,1.1845356792112698,0.42701227887358373,0.00062461285397318,0.1424133880534246,1.3173151341231313
case39_A_08,3370937.0,245301.0,200.0,3298662.0,463048.0,248955.0,712019.0,213672.0,212347.0,1332.0,364.0,8062293.0,1042627.0,3328632.0,41047.0,7035400.0,0.07276938133225272,0.23082432474767497,6.063064357609237e-05,1.1459608551041873,0.41286418144317005,0.005091231489602275,0.12932139777108076,1.3179228794781603
case39_A_09,3370993.0,246014.0,207.0,3300119.0,463170.0,249878.0,713064.0,213678.0,212371.0,1314.0,364.0,8062662.0,1042602.0,3328733.0,41122.0,7004947.0,0.07297968284122809,0.23056902568352358,6.272501082536721e-05,1.1509954322281097,0.4128578129654945,0.005100300620316218,0.12931237846755822,1.3182748520985699
TSOPF_RS_b678_c2,26569126.0,1947365.0,537.0,26936370.0,3616902.0,1949530.0,5566447.0,1666660.0,1664398.0,2269.0,18204.0,62160659.0,8818619.0,26529602.0,38129.0,43349568.0,0.07329428149047884,0.23042103483330192,1.9935871091761807e-05,1.4339395262254977,0.42679087427306717,0.0006133943978940121,0.14186817099220264,1.319612603787917
raefsky4,4109713.0,262881.0,183.0,4461949.0,519513.0,263064.0,782594.0,257615.0,255066.0,2555.0,17311.0,9679682.0,1356526.0,4086029.0,23590.0,8003836.0,0.06396578057883848,0.24765696124528822,4.1013467433177744e-05,1.209380352121158,0.42212430119088623,0.0024370635316325476,0.14014158729594628,1.3206067321006072
bbmat,5554166.0,363457.0,261.0,6033635.0,707043.0,365774.0,1072834.0,345462.0,341805.0,3664.0,26437.0,13142206.0,1817254.0,5510290.0,42907.0,11393237.0,0.06543862750951268,0.2435753890584194,4.325750563300564e-05,1.15350940211285,0.4192819683392575,0.0032648247942544807,0.13827617676971432,1.3226804685676428
smt,11418459.0,822622.0,479.0,11973855.0,1556730.0,818794.0,2375539.0,725361.0,721832.0,3536.0,25894.0,26767581.0,3803929.0,11390896.0,27348.0,20700186.0,0.07204317149976192,0.2339195072398336,4.000382500038626e-05,1.2931082358390402,0.4255482032537793,0.00102168365531424,0.14210955409082351,1.3230508604352902
nd6k,20807041.0,1559723.0,516.0,21198678.0,2903773.0,1559623.0,4463412.0,1332656.0,1330030.0,2633.0,18161.0,48631943.0,6933254.0,20786642.0,20008.0,43950856.0,0.07496130756891381,0.229924148577967,2.434114051829081e-05,1.1065072998805756,0.4274277505219152,0.00041141683358199364,0.14256584401737762,1.3239361311618925
pkustk05,6843891.0,468112.0,365.0,7249382.0,896609.0,468985.0,1365609.0,427733.0,423196.0,4543.0,20445.0,16146309.0,2242193.0,6802888.0,39506.0,13519775.0,0.06839851774378054,0.2385116726201695,5.034911941459286e-05,1.1942734993740651,0.4213277474127369,0.0024467511429392317,0.13886721726928428,1.324644464733533
af_shell6,55826856.0,3562127.0,741.0,54925491.0,7063651.0,3601675.0,10665344.0,3475340.0,3439436.0,35910.0,5052.0,132733629.0,17596315.0,55302316.0,511491.0,122962633.0,0.06380669189036904,0.24576887511240617,1.3491003658028292e-05,1.079463132511159,0.4166413320922613,0.003853514771301853,0.13256862735215355,1.3248460270810078
net50,2936122.0,295200.0,203.0,3165707.0,482758.0,295718.0,778493.0,186455.0,184674.0,1787.0,11260.0,6929801.0,966494.0,2918616.0,17185.0,6600955.0,0.10054078134355453,0.19322802886787682,6.412469631586246e-05,1.0498179430097614,0.42116880412583274,0.0024798691910489206,0.13946922862575709,1.3249369629759522
pkustk06,7980535.0,550554.0,397.0,8455284.0,1052886.0,551243.0,1604146.0,501397.0,496097.0,5306.0,23905.0,18827855.0,2615232.0,7933399.0,45952.0,15921569.0,0.06898710424802347,0.23813192131435929,4.695288768538112e-05,1.1825376632164832,0.42136499351625556,0.0024406391487506143,0.13890228068996707,1.3249615795019094
bcsstk29,1947816.0,127667.0,153.0,2131705.0,249471.0,128303.0,377793.0,119172.0,117563.0,1615.0,9974.0,4605205.0,630526.0,1929427.0,18306.0,4112038.0,0.06554366531540967,0.23979958347167304,7.177353339228458e-05,1.1199325006237784,0.4189665823779832,0.003975067342279009,0.13691594619566338,1.3256847525881064
venkat50,5535314.0,372773.0,310.0,5527429.0,712001.0,378736.0,1090754.0,340981.0,339278.0,1711.0,6198.0,13215074.0,1723885.0,5467218.0,66345.0,12539012.0,0.06734450836935357,0.2381592962384799,5.60839406530595e-05,1.0539166881728799,0.4137107366935668,0.005020403215297924,0.13044838038742726,1.326274994650372
venkat25,5535280.0,371259.0,305.0,5527026.0,710530.0,377306.0,1087853.0,341042.0,339317.0,1731.0,6204.0,13214782.0,1723875.0,5467125.0,66304.0,12552458.0,0.06707140379529129,0.23867534003548196,5.5183384337254795e-05,1.052764486445603,0.41371284066585434,0.005017411562294407,0.13045050610747874,1.326750445986125
af_5_k101,55700963.0,3544804.0,691.0,54744251.0,7030965.0,3585471.0,10616453.0,3447892.0,3415621.0,32277.0,1994.0,132442663.0,17554196.0,55179842.0,508725.0,118920657.0,0.06363990511259204,0.24515126726484596,1.2622329968492947e-05,1.113706115834863,0.41663192773464547,0.0038410961277636044,0.13254185322444023,1.3268508036795998
windscreen,4586302.0,303847.0,284.0,4791908.0,597005.0,303990.0,901011.0,291096.0,288168.0,2935.0,10788.0,10812119.0,1502995.0,4562107.0,23841.0,10123089.0,0.06625097954735645,0.24418613429834737,5.9266580243193315e-05,1.0680651923538358,0.42194383913088634,0.0022050256753555894,0.1390102162212606,1.3269330511815107
pwtk,36230276.0,2306961.0,642.0,36226974.0,4592117.0,2314100.0,6906233.0,2265118.0,2238538.0,26586.0,19811.0,85593898.0,11660989.0,35997420.0,227070.0,70606134.0,0.06367494964708521,0.24697757178849658,1.7721601588915485e-05,1.2122728317060951,0.4205605871577434,0.00265287602627935,0.1362362186145559,1.3270629149541575
venkat01,5535211.0,371757.0,301.0,5527517.0,710774.0,377801.0,1088592.0,340945.0,339200.0,1751.0,6205.0,13214833.0,1723888.0,5467155.0,66322.0,12555886.0,0.06716220935389816,0.23850029764881917,5.445483026103764e-05,1.052481123195926,0.41371351420029295,0.005018754304348757,0.1304509864029307,1.3275046936472696
pcrystk03,5406208.0,378246.0,263.0,5771099.0,718893.0,348514.0,1067423.0,333521.0,330561.0,2966.0,17814.0,12732033.0,1784742.0,5379288.0,26479.0,10950303.0,0.06996512157874799,0.2380687593508377,4.557190926719503e-05,1.162710566091185,0.42250031868437665,0.002079714999167847,0.14017729925770692,1.32758104643588
nd24k,86612228.0,9359855.0,789.0,88184602.0,15069530.0,9359967.0,24429513.0,5624867.0,5614811.0,10063.0,72349.0,202403178.0,28862825.0,86532503.0,77676.0,187331949.0,0.1080662074643779,0.18715631465363783,8.94714022749686e-06,1.0804519948703464,0.4275254166216698,0.00038376867778232217,0.14260065126052518,1.3283375579107337
pkustk12,23117918.0,1735029.0,585.0,24192529.0,3243641.0,1736221.0,4979875.0,1479468.0,1467520.0,11955.0,54733.0,54393802.0,7611041.0,23014298.0,100839.0,46695480.0,0.0750512654296983,0.22904310856382762,2.418101885916929e-05,1.1648622521922893,0.4231051545174209,0.001853869306653725,0.13992478407742118,1.3286166597641078
ship_001,14147905.0,967890.0,560.0,14884599.0,1879194.0,967749.0,2846961.0,905423.0,900772.0,4658.0,34458.0,33179854.0,4710413.0,14109910.0,36871.0,27782829.0,0.06841224902202835,0.2412927354982859,3.762278043231128e-05,1.1942575754254543,0.4252553371693558,0.001111246601627602,0.14196605566739384,1.3288565875884475
af_shell5,55826702.0,3566589.0,755.0,54925077.0,7069715.0,3606493.0,10676225.0,3473929.0,3439309.0,34627.0,5038.0,132733433.0,17596471.0,55302445.0,511331.0,122174945.0,0.06388679381418591,0.2455046778996186,1.3745998025637725e-05,1.0864210579345872,0.416642919195799,0.003852315038065805,0.1325699983967114,1.3289965462691253
net4-1,7867095.0,638973.0,384.0,8407932.0,1139649.0,646343.0,1786011.0,503064.0,498428.0,4643.0,37398.0,18775500.0,2504537.0,7771454.0,95902.0,18863692.0,0.08122095894354905,0.21976737328396842,4.5671159091201025e-05,0.9953247752348798,0.41391462277968627,0.005107826689036244,0.13339389097494075,1.329512442745278
BenElechi1,40943842.0,2611328.0,704.0,40519329.0,5224529.0,2614027.0,7838573.0,2561301.0,2530253.0,31055.0,2973.0,96741089.0,13153580.0,40687001.0,250639.0,89035608.0,0.06377828441209792,0.2462819261079509,1.737442394468082e-05,1.0865438128978688,0.42057621451832117,0.002590822602792904,0.13596683824801684,1.3309118453856168
ted_AB,1632841.0,104691.0,132.0,1748196.0,207720.0,105287.0,313024.0,98297.0,97468.0,835.0,11930.0,3861058.0,545835.0,1622025.0,13556.0,3045959.0,0.0641158569634153,0.2389788024438334,7.550640774833028e-05,1.2676001219977024,0.42009858437764985,0.0035109547693922237,0.1413692827199177,1.331010338214916
halfb,38535953.0,2498897.0,680.0,39408141.0,5000148.0,2504087.0,7504251.0,2469549.0,2441785.0,27770.0,57905.0,90996638.0,12478894.0,38292284.0,237998.0,83318612.0,0.06484585965734388,0.24760362148829934,1.7255317879622893e-05,1.0921525913081702,0.42080987651433893,0.002615459265648913,0.13713576978525294,1.3317588170234775
troll,37268320.0,2455576.0,643.0,38444775.0,4809406.0,2464587.0,7274010.0,2337719.0,2312471.0,25255.0,71587.0,87963649.0,12090000.0,37028654.0,234132.0,67199770.0,0.06588909830118449,0.24321524254377125,1.6725289717523382e-05,1.3089873521888542,0.4209540465971347,0.0026616903989510484,0.1374431385855764,1.3320615844595045
bcsstk32,6325641.0,408036.0,290.0,6796960.0,810700.0,410305.0,1221023.0,396922.0,391850.0,5079.0,27701.0,14954604.0,2048644.0,6268620.0,55872.0,13115172.0,0.06450508335835056,0.24532477927247218,4.266613309479532e-05,1.1402522208629822,0.41917659605028657,0.0037361069540858454,0.1369908557926375,1.3324598593202457
pli,4191580.0,284176.0,248.0,4597639.0,545027.0,284605.0,829649.0,262405.0,259934.0,2478.0,19845.0,9887133.0,1385941.0,4165899.0,25164.0,8586696.0,0.06779686896110775,0.24028573678590986,5.39407291438062e-05,1.1514478910165213,0.42134550025775924,0.00254512607446466,0.14017622702152382,1.33382782369146
thread,13593952.0,973268.0,461.0,14234880.0,1843518.0,973017.0,2816551.0,864276.0,860278.0,4004.0,29776.0,31860933.0,4528944.0,13561529.0,31031.0,24469601.0,0.07159566254169501,0.2348048414119979,3.2385239636723316e-05,1.3020618113062,0.4256475791214275,0.0009739513905634841,0.14214724973684859,1.3343529462134385
net100,6283474.0,659341.0,391.0,6688969.0,1073906.0,660216.0,1734139.0,408528.0,405407.0,3127.0,19940.0,14806944.0,2071262.0,6251885.0,31452.0,15271709.0,0.10493255800851567,0.19066331819176754,5.845444940767404e-05,0.9695669292808028,0.42222655802574793,0.0021241385123088193,0.13988450283866813,1.3376999325088024
Pres_Poisson,2238485.0,144417.0,143.0,2244977.0,284497.0,145099.0,429615.0,135812.0,134214.0,1605.0,1628.0,5295226.0,718428.0,2222620.0,15782.0,4361109.0,0.06451550937352718,0.24019369432305143,6.369775725987393e-05,1.2141925368065782,0.4197403472486349,0.0029804204768597224,0.13567466242234041,1.3392007234420613
pct20stif,8424664.0,553654.0,338.0,9125868.0,1086228.0,548074.0,1634319.0,523904.0,518008.0,5903.0,37974.0,19888300.0,2750780.0,8358874.0,64878.0,16624269.0,0.06571822923739154,0.24274785321072012,3.7037572754723164e-05,1.1963413248426142,0.420291025376729,0.003262118934247774,0.13831146955747853,1.339278905393961
nemeth13,1486391.0,91798.0,139.0,1716311.0,185238.0,92311.0,277566.0,87341.0,86263.0,1085.0,13311.0,3504675.0,491657.0,1471853.0,14942.0,2837010.0,0.06175898535445922,0.23935139638318806,8.098765317008398e-05,1.2353410809267504,0.41996847068558424,0.004263448108597801,0.14028604649503876,1.3394652184716618
bcsstk39,6552634.0,421566.0,274.0,6515155.0,834497.0,424461.0,1258973.0,407951.0,402884.0,5073.0,2587.0,15518104.0,2093475.0,6503433.0,48208.0,12610525.0,0.06433534972348524,0.24473281325363364,4.205579145853015e-05,1.2305676409189943,0.4190868291641814,0.003106565080373221,0.1349053337959328,1.339759672866266
srb1,9220685.0,587769.0,395.0,9142205.0,1165468.0,578586.0,1744070.0,577352.0,570812.0,6547.0,1303.0,21784000.0,2964525.0,9163044.0,56238.0,16933531.0,0.06374461333404188,0.24870618095288147,4.320620681772067e-05,1.2864416759859476,0.42063183988248254,0.002581619537275064,0.13608726588321704,1.3399851529997013
s3dkq4m2,15011877.0,953688.0,510.0,14853930.0,1886869.0,956263.0,2843149.0,939212.0,928005.0,11213.0,1055.0,35472236.0,4822114.0,14917442.0,92455.0,29915083.0,0.06352889781870714,0.24831368555248956,3.433434787965205e-05,1.185764251431293,0.4205385304721135,0.002606404625860067,0.13594051415309708,1.3400348132322593
ted_A_unscaled,1339835.0,83733.0,105.0,1420720.0,168236.0,84471.0,252724.0,76756.0,75986.0,775.0,4410.0,3176253.0,431182.0,1327641.0,12186.0,2294557.0,0.06249500871375953,0.23296102950103192,7.390618841150965e-05,1.3842554357987185,0.41798968784917323,0.003836596140168935,0.13575178047844425,1.3400721041329462
windscreen_M,4585213.0,303080.0,296.0,4795677.0,595978.0,303180.0,899173.0,290843.0,287910.0,2940.0,10984.0,10808918.0,1502777.0,4560752.0,23779.0,10202092.0,0.06609943747433325,0.2444025962676132,6.172225527282175e-05,1.0594805457547334,0.4219434359664862,0.002199942676963596,0.1390312147802398,1.3413916487908788
net25,1262355.0,110651.0,105.0,1323482.0,189458.0,111272.0,300747.0,71208.0,70561.0,653.0,3495.0,2992125.0,407731.0,1252231.0,10282.0,2726631.0,0.08765442367638264,0.19144251320724281,7.933617533143631e-05,1.0973707113283755,0.418508919246355,0.0034363537619584742,0.1362680369302753,1.3426256253441589
tube2,2824835.0,180680.0,202.0,2881019.0,360607.0,181593.0,542218.0,176706.0,174119.0,2593.0,4721.0,6691167.0,901623.0,2799903.0,24498.0,6344359.0,0.06396125791417906,0.24579232297155193,7.011408116364384e-05,1.0546639936359212,0.4184476340225853,0.0036612447425090422,0.1347482434678435,1.3437483713729517
net125,7957020.0,798513.0,473.0,8447526.0,1334097.0,799609.0,2133723.0,522957.0,519199.0,3764.0,24152.0,18743549.0,2623917.0,7917746.0,38086.0,20394780.0,0.10035327295897208,0.19684606350783684,5.599272497060086e-05,0.9190365868129001,0.42242512343846944,0.0020319524333411994,0.1399904041651877,1.3438106491802377
nemeth10,1267202.0,77804.0,118.0,1501255.0,156374.0,78553.0,234943.0,70869.0,70170.0,705.0,12854.0,2993517.0,416726.0,1252779.0,14916.0,2396277.0,0.061398261682036485,0.23174041568022183,7.860090391039497e-05,1.249236628319681,0.4184973728226698,0.004982767761131806,0.13920949839269328,1.3440498221660193
pkustk09,4958968.0,332441.0,248.0,4979710.0,642834.0,333758.0,976609.0,308238.0,304503.0,3741.0,4001.0,11734537.0,1589245.0,4922197.0,35904.0,9963168.0,0.06703834346178479,0.23990249422693907,4.980209690925777e-05,1.177791742546146,0.4194623954911898,0.0030596861214038525,0.135433123607689,1.3460725429868203
std1_Jac2_db,1633776.0,102167.0,143.0,1760552.0,201873.0,104087.0,305978.0,93927.0,92915.0,1019.0,14196.0,3912277.0,521662.0,1609539.0,27717.0,3080236.0,0.06253427642467511,0.2348732824045711,8.122452503532982e-05,1.2701224841213465,0.4114072188651264,0.0070846210531616246,0.13333974051428363,1.3469696888741658
ted_A,1339957.0,84290.0,126.0,1420942.0,168888.0,84998.0,253903.0,76722.0,75948.0,780.0,5009.0,3176310.0,433115.0,1327824.0,12207.0,2311836.0,0.06290500366802815,0.23205141776937618,8.86735700683068e-05,1.3739339641739292,0.41803980090104553,0.0038431387364583434,0.13635791216852258,1.3476777981730677
ct20stif,8424728.0,551885.0,331.0,9128435.0,1093254.0,553526.0,1646798.0,531885.0,525540.0,6352.0,37983.0,19888344.0,2750253.0,8358825.0,64745.0,17953881.0,0.06550775289125062,0.24413143169520302,3.626032282642096e-05,1.1077462304668277,0.42028763179076145,0.00325542438324679,0.13828466563128636,1.348032108427378
af_shell10,167138745.0,10637026.0,823.0,164224392.0,21019931.0,10756778.0,31776724.0,10453717.0,10353598.0,100126.0,3194.0,397401293.0,52680503.0,165581025.0,1518486.0,357120031.0,0.06364189224946017,0.24753984927602343,5.011435816428536e-06,1.1127947426729474,0.41665950241384847,0.0038210394046201556,0.13256248514521063,1.3481303624306689
cfd2,10021231.0,659870.0,429.0,10369168.0,1262188.0,672206.0,1934412.0,612758.0,609843.0,2921.0,25765.0,23966053.0,3130814.0,9883828.0,128562.0,21679697.0,0.06584719981008322,0.24056423403227897,4.137265400657025e-05,1.1054606990125369,0.41240950272454124,0.00536433763206649,0.13063536160918945,1.3488504713082883
nemeth02,1247996.0,76591.0,138.0,1501375.0,153896.0,77327.0,231239.0,68618.0,67941.0,682.0,13211.0,2947028.0,411903.0,1232867.0,15007.0,2380301.0,0.06137119029227658,0.22883574503846835,9.19157439014237e-05,1.2380904767926408,0.4183424792706415,0.005092248869030087,0.13976894688479377,1.3493297541088642
crankseg_1,32169835.0,2447808.0,601.0,33310872.0,4565930.0,2447581.0,7013528.0,2078774.0,2071562.0,7219.0,53012.0,75314017.0,10718456.0,32112992.0,55407.0,62486479.0,0.07609016334712317,0.22863010929465388,1.804215752742828e-05,1.2052850185397708,0.4263879856521263,0.0007356797872034896,0.14231688106611018,1.3495404889003706
bmw7st_1,22895271.0,1510256.0,542.0,23964888.0,3024883.0,1514322.0,4539221.0,1460072.0,1442773.0,17306.0,63086.0,54072961.0,7425914.0,22729787.0,162146.0,48643231.0,0.06596366559714449,0.2433740109042849,2.2616421157486735e-05,1.1116235473749678,0.4203540286983729,0.002998652135953864,0.13733137343819585,1.349676448067612
conf5_4-8x8-20,6050199.0,413928.0,300.0,5955373.0,793732.0,416995.0,1210741.0,386571.0,381389.0,5188.0,79.0,14356611.0,1917443.0,5998790.0,50139.0,13816471.0,0.068415600875277,0.24201345760878276,5.037467846262526e-05,1.039093919134633,0.41784164800453255,0.0034923980318196267,0.13355819141439437,1.3513171202144214
conf5_4-8x8-15,6050474.0,415265.0,300.0,5955518.0,795233.0,418188.0,1213437.0,386470.0,381232.0,5245.0,80.0,14356840.0,1917355.0,5998743.0,50193.0,13847647.0,0.06863346574169231,0.24155779054657553,5.037345198184272e-05,1.0367710846470883,0.417831709484817,0.0034961035993993105,0.1335499316005472,1.3522671309148513
af_shell8,55827730.0,3572921.0,750.0,54927848.0,7078371.0,3611823.0,10690209.0,3475347.0,3439270.0,36083.0,5042.0,132733448.0,17596958.0,55303242.0,511413.0,122950170.0,0.06399903775417701,0.24533784625185204,1.3654276060478466e-05,1.0795710815202615,0.4166488766267866,0.0038529323821980426,0.13257365242256045,1.3524090393455421
crplat2,2993462.0,191900.0,192.0,3000233.0,380379.0,192493.0,572889.0,187327.0,185100.0,2234.0,1849.0,7072230.0,964089.0,2974191.0,19057.0,5927155.0,0.06410637582838867,0.24641286160775358,6.399502971935846e-05,1.1931913371592273,0.42054500489944474,0.0026946239022203745,0.1363203685400503,1.353496936623255
af_shell9,55827675.0,3576480.0,758.0,54927372.0,7081408.0,3615418.0,10696842.0,3474582.0,3438516.0,36073.0,5043.0,132733446.0,17596741.0,55303030.0,511475.0,122842256.0,0.06406285054858545,0.24518227667170214,1.3800041261759256e-05,1.0805194427559195,0.41664728571877807,0.0038533995418155572,0.13257201956468453,1.3540937283271643
pattern1,28097442.0,10468124.0,732.0,28444101.0,12478101.0,10461001.0,22939117.0,1829078.0,1826584.0,2500.0,16995.0,65645615.0,9344282.0,28073121.0,24172.0,95687568.0,0.3725650185522226,0.07384785205381336,2.5734685726224922e-05,0.686041210703568,0.4276465533912661,0.00036821956805492643,0.14234434394437465,1.3543176876183778
s4dkt3m2,11810035.0,749970.0,467.0,11666923.0,1479006.0,755515.0,2234537.0,736701.0,726703.0,10005.0,2058.0,27998884.0,3755485.0,11714647.0,92732.0,24008312.0,0.06350277539397639,0.24794412295480875,4.002769196299659e-05,1.1662162670994944,0.4183969261060548,0.003311989149281807,0.13412981031672547,1.3544364554967212
pkustk02,2497297.0,167458.0,171.0,2689220.0,325065.0,167585.0,492668.0,149941.0,148941.0,1005.0,9175.0,5878450.0,826766.0,2485192.0,12166.0,4868110.0,0.06705570062351414,0.2333316215614783,6.358721116160076e-05,1.2075425575839493,0.4227631433456098,0.00206959317507166,0.14064353698679075,1.3548947519902896
nemeth06,1247897.0,76521.0,119.0,1501485.0,153719.0,77281.0,231017.0,69108.0,68450.0,664.0,13211.0,2947080.0,411903.0,1232854.0,15025.0,2367603.0,0.061319964708625795,0.2302640566430654,7.925487101103241e-05,1.244752604216163,0.4183306866457646,0.0050982667589614125,0.13976648071989903,1.3556355124093526
std1_Jac2,3883424.0,334151.0,214.0,4011969.0,575618.0,334087.0,909724.0,236393.0,235344.0,1053.0,21363.0,9162285.0,1284408.0,3862841.0,29423.0,7464071.0,0.08604545885280618,0.20625555680615504,5.3340392211405424e-05,1.2275184681389018,0.42160236229281234,0.003211316827625423,0.1401842444324751,1.3557130040895482
xenon2,12562944.0,820151.0,542.0,12559783.0,1579548.0,834113.0,2413679.0,777533.0,770401.0,7139.0,17283.0,30066070.0,3883902.0,12390896.0,167784.0,29090300.0,0.06528334441353874,0.2436481813179444,4.315361181001296e-05,1.0335427960522923,0.4121222361286327,0.005580509857124659,0.12917890499157356,1.3564304333259791
gupta1,6698023.0,755059.0,328.0,7202366.0,1206846.0,756954.0,1963817.0,430456.0,426964.0,3499.0,29492.0,15758366.0,2200812.0,6653600.0,43939.0,15258649.0,0.1127286364946791,0.17978568024615404,4.554059041153976e-05,1.0327497539264452,0.42222651764783226,0.0027882967053817634,0.13965991144005666,1.35740005907009
consph,18539799.0,1246734.0,490.0,20077670.0,2404346.0,1246851.0,3651214.0,1170755.0,1160089.0,10672.0,73117.0,43664680.0,6153806.0,18451683.0,85915.0,38212809.0,0.06724636011426013,0.24279604452040235,2.4405222319123683e-05,1.1426712964231445,0.42257685158805697,0.0019676086026509296,0.14093326688756222,1.3582359739687684
sinc15,1776748.0,156825.0,136.0,1837457.0,269378.0,157205.0,426600.0,106847.0,106121.0,733.0,3700.0,4202117.0,575857.0,1764703.0,12364.0,3366462.0,0.08826519011137202,0.20029543703498193,7.401533750177555e-05,1.2482294468198363,0.4199557032800372,0.002942326451167352,0.13703973497168212,1.3585197439401568
ship_003,25003910.0,1704607.0,552.0,26687479.0,3291212.0,1700472.0,4991699.0,1577586.0,1562587.0,15005.0,82975.0,58925275.0,8238063.0,24871425.0,129785.0,46156234.0,0.06817361764620014,0.24014576928843853,2.068385702523644e-05,1.2766482421421124,0.4220841565864563,0.002202535329703595,0.1398052533484146,1.3594339564191051
af_4_k101,55701055.0,3543366.0,724.0,54744436.0,7021658.0,3583434.0,10605110.0,3445928.0,3415112.0,30823.0,2002.0,132442215.0,17554035.0,55179422.0,508677.0,117519255.0,0.06361398361305724,0.2452436610021267,1.3225088299384434e-05,1.1269831058748627,0.4166301658425148,0.003840746698475256,0.13254108593698768,1.3641999377304193
s3dkt3m2,11809919.0,750146.0,447.0,11666995.0,1479553.0,755583.0,2235153.0,737094.0,726975.0,10125.0,1964.0,27998451.0,3755327.0,11714520.0,92622.0,24145713.0,0.06351830186134215,0.24799217561662945,3.8313207471161166e-05,1.1595619893270495,0.4183988607084013,0.0033081115808871,0.13412624148385924,1.3656374572868109
TSC_OPF_300,2523306.0,172232.0,165.0,2723284.0,331995.0,172341.0,504352.0,156114.0,154951.0,1170.0,9712.0,5934428.0,839088.0,2512397.0,10982.0,4625023.0,0.06825648573736201,0.2363694724633819,6.058861286593686e-05,1.283113186680369,0.42335958916343747,0.0018505574589497084,0.14139323958433736,1.3671859288520207
pkustk01,3075153.0,204806.0,200.0,3264380.0,398267.0,205897.0,604180.0,191942.0,189449.0,2500.0,10364.0,7277774.0,994728.0,3049599.0,25182.0,6263238.0,0.06660026346656572,0.24109621389686506,6.126737695979023e-05,1.1619826677510898,0.4190290877402898,0.0034601239334994464,0.13668025415463575,1.3683284701381333
std1_Jac3_db,1732725.0,109261.0,150.0,1859630.0,209483.0,110457.0,319959.0,98773.0,97726.0,1052.0,14462.0,4143378.0,556140.0,1708723.0,27581.0,3225691.0,0.06305732300278463,0.23588596047113666,8.0661206799202e-05,1.2844931520099105,0.4123985308605684,0.006656645857558736,0.13422381448180687,1.3703176176379854
crystk03,5405888.0,360448.0,254.0,5770112.0,700032.0,360616.0,1060663.0,338620.0,335417.0,3209.0,17793.0,12731789.0,1784395.0,5378522.0,26399.0,11084490.0,0.06667692708394994,0.24199536476895667,4.401994276714213e-05,1.1486129718191815,0.4224482513808546,0.0020734713715409516,0.14015273108908732,1.3713011103368942
rajat30,22482359.0,1830833.0,583.0,23865777.0,3339497.0,1903734.0,5243246.0,1510706.0,1502151.0,8561.0,175022.0,55474891.0,6394849.0,21770658.0,718219.0,61147405.0,0.08143420359046842,0.22367733735744644,2.4428284903525245e-05,0.9072321384693267,0.39244165436936146,0.012946740174757622,0.11527465642068589,1.3725772255980873
cfd1,5917612.0,414982.0,299.0,5944851.0,773989.0,421858.0,1195862.0,364725.0,362508.0,2223.0,8755.0,14145320.0,1841927.0,5841668.0,73773.0,13231916.0,0.07012659836434021,0.2337101359936998,5.029562557581342e-05,1.0690303656703988,0.4129753162176607,0.005215364516320592,0.13021458687396256,1.373584739623519
shipsec8,20666447.0,1378210.0,563.0,21557862.0,2676070.0,1381648.0,4057733.0,1304021.0,1290068.0,13959.0,49061.0,48766605.0,6733406.0,20538574.0,125078.0,38059814.0,0.06668828947714138,0.2432079129329693,2.611576231446328e-05,1.2813148535092684,0.42116062826190176,0.002564828943905363,0.13807411854895374,1.3737732725852576
coPapersCiteseer,98992334.0,8102084.0,832.0,108078806.0,15311065.0,8111633.0,23422715.0,7293417.0,7241980.0,51444.0,481568.0,232794937.0,32790915.0,98427729.0,558838.0,267575765.0,0.08184556998120683,0.2374458151176066,7.698086524012857e-06,0.8700150292011685,0.42280871855902946,0.002400559080887571,0.14085750928509239,1.3739488024147615
fcondp2,35106959.0,2248866.0,585.0,35087498.0,4483213.0,2261297.0,6744525.0,2208696.0,2187244.0,21458.0,16350.0,82905823.0,11324587.0,34896740.0,205280.0,59078876.0,0.0640575562241093,0.24669289409922976,1.6672605154120708e-05,1.4033073851980529,0.42092025309247577,0.0024760625076962325,0.13659579737843022,1.3741281777495058
vsp_vibrobox_scagr7-2c_rlfddd,3122252.0,434444.0,255.0,4356962.0,609133.0,442325.0,1051475.0,206946.0,204797.0,2156.0,93130.0,7571392.0,1004999.0,3017665.0,109673.0,12169862.0,0.13914443805304633,0.1644489403784584,5.8527019514973964e-05,0.6221427983324708,0.39856145342890714,0.014485183173714953,0.1327363581227864,1.3756176628906323
dielFilterV2real,152826769.0,12728847.0,864.0,166602404.0,22872004.0,12777607.0,35649631.0,10227934.0,10094050.0,133891.0,725116.0,361808644.0,49571586.0,151444338.0,1348430.0,373891762.0,0.08328938106386323,0.22293977459352954,5.185999596980606e-06,0.9676828450689428,0.4185757872606272,0.003726914827385937,0.13701050768704132,1.3756859370762593
psmigr_1,1650711.0,216801.0,151.0,1726379.0,321876.0,216748.0,538642.0,99718.0,99287.0,438.0,3574.0,3864672.0,549475.0,1646423.0,4183.0,3387826.0,0.13133795073759125,0.15620966225954008,8.746630954153172e-05,1.1407528013540247,0.426018818673357,0.0010823686977834083,0.14217894817464458,1.3773400506366071
CoupCons3D,69542969.0,4670655.0,731.0,76088683.0,9080706.0,4673842.0,13754566.0,4468458.0,4415579.0,52886.0,324350.0,164199248.0,22864586.0,69063051.0,469895.0,164013188.0,0.06716214546433874,0.24520946688101822,9.60721057558586e-06,1.0011344209710746,0.4206051601405629,0.0028617366140434456,0.13924902993465596,1.3785514653038409
ted_AB_unscaled,1632807.0,104035.0,134.0,1748140.0,207070.0,104645.0,311732.0,98251.0,97433.0,824.0,12177.0,3860954.0,545567.0,1621729.0,13783.0,3054478.0,0.06371542993140035,0.23964652192895802,7.665289965334584e-05,1.2640307116305962,0.4200332353092008,0.0035698431009538057,0.14130367779569505,1.3811284440842786
t3dh,13556882.0,994319.0,495.0,14435955.0,1839630.0,996922.0,2836566.0,856755.0,847098.0,9664.0,46442.0,31975930.0,4406472.0,13456085.0,98547.0,26378454.0,0.07334422472660011,0.23197415009418354,3.4289383695086334e-05,1.2121987892087989,0.42081919118536976,0.0030819119256265573,0.137805905879829,1.3814766788272212
msc23052,3608449.0,249738.0,202.0,3726069.0,496399.0,250205.0,746621.0,235124.0,232251.0,2879.0,7691.0,8525281.0,1162957.0,3581077.0,27039.0,8185999.0,0.06920923643371432,0.2394959994703309,5.421262998618652e-05,1.0414466212370659,0.4200538375216019,0.0031716256625441436,0.13641274698159508,1.382139335397812
af_shell2,55827264.0,3561135.0,724.0,54926274.0,7038210.0,3602222.0,10640449.0,3468449.0,3438273.0,30182.0,5023.0,132732831.0,17596849.0,55302936.0,511359.0,116714789.0,0.06378845647889891,0.24583415373759168,1.3181305544228251e-05,1.137240894125251,0.41664850800929576,0.0038525434600276097,0.13257344748414204,1.3829429292630782
af_shell4,55825916.0,3564738.0,715.0,54923211.0,7038766.0,3604647.0,10643429.0,3471660.0,3439237.0,32430.0,5029.0,132733153.0,17596056.0,55301656.0,511357.0,120025602.0,0.06385453666358112,0.2459538158066166,1.3018175503249437e-05,1.1058736701857992,0.41663785384499985,0.0038525190462400903,0.13256715147872664,1.3842596589200824
bone010,221038429.0,14914407.0,908.0,240092415.0,29002079.0,14914060.0,43916154.0,14050023.0,13923278.0,126752.0,910320.0,520463894.0,73342844.0,219959617.0,1051832.0,473526157.0,0.06747427163445864,0.24238312283385532,3.7818770742924138e-06,1.0991238526238372,0.4226222405352868,0.002020950948040211,0.1409182170857754,1.38481589298973
TSOPF_RS_b39_c30,3604674.0,223822.0,232.0,3492210.0,437558.0,229819.0,667394.0,223220.0,221269.0,1958.0,280.0,8705601.0,1080286.0,3541917.0,61091.0,8943919.0,0.06209216145482227,0.25063607803156024,6.643357644586093e-05,0.9733541862353629,0.4068549661304257,0.007017436245929489,0.12409091572195877,1.3866244927746725
af_shell3,55827592.0,3565297.0,744.0,54927020.0,7039179.0,3607246.0,10646443.0,3467626.0,3439070.0,28562.0,5029.0,132733052.0,17596801.0,55303056.0,511362.0,116314399.0,0.06386263265662613,0.2456857763696635,1.3545246037378325e-05,1.141157527710735,0.41664871836142214,0.003852559647313768,0.13257286512179348,1.3881156363072025
t3dh_e,13556406.0,981886.0,431.0,14435303.0,1827032.0,983777.0,2810825.0,856634.0,846955.0,9685.0,46459.0,31978786.0,4406361.0,13456918.0,99168.0,26452111.0,0.07242966904355033,0.23357698068335597,2.985735734123489e-05,1.2089313401111919,0.4208076566758976,0.0031010558061835116,0.13779012749264466,1.388963967544822
crystk02,2992002.0,198736.0,171.0,3184225.0,385282.0,198879.0,584177.0,187019.0,185231.0,1794.0,9519.0,7049030.0,986381.0,2976866.0,15269.0,5545449.0,0.06642241549303778,0.24250514784827723,5.370223523777371e-05,1.2711378285148778,0.42230860132528875,0.0021661136354931103,0.1399314515614205,1.3895860524783077
nemeth11,1287798.0,79120.0,148.0,1509110.0,159039.0,79814.0,238870.0,72478.0,71741.0,743.0,11867.0,3041177.0,423060.0,1273237.0,14680.0,2433913.0,0.06143820692375668,0.23278774875701788,9.807104849878405e-05,1.2495011119953754,0.41866586522257665,0.004827078463371254,0.13911061408132444,1.3897157682095493
twotone,4425198.0,332076.0,235.0,5129643.0,591950.0,345148.0,937115.0,262556.0,258376.0,4187.0,50478.0,10867920.0,1277828.0,4281383.0,142379.0,10708078.0,0.07504206591433875,0.2188566698703228,4.581215495893184e-05,1.0149272353077743,0.39394686379730437,0.013100850944799005,0.11757797260193303,1.390224180607797
lpl1,1185486.0,114678.0,145.0,1287430.0,179459.0,118379.0,297857.0,65146.0,64850.0,300.0,10316.0,2915887.0,340676.0,1148395.0,37107.0,2723008.0,0.09673500994528826,0.1794640815640642,0.00011262748265925138,1.0708330640233155,0.3938407078189244,0.012725801788615265,0.11683443151260663,1.3919640818264039
net75,4610032.0,561466.0,274.0,4928938.0,865341.0,562254.0,1427612.0,298833.0,296358.0,2482.0,15655.0,10868128.0,1519372.0,4585516.0,24267.0,11559065.0,0.12179221315600412,0.17309152622875332,5.559006828651527e-05,0.9402255286219084,0.42192326038118066,0.0022328592375798297,0.139800709008948,1.3923578203034155
t3dh_a,13557524.0,1039664.0,448.0,14438595.0,1885508.0,1041524.0,2927048.0,857375.0,847674.0,9708.0,46453.0,31977232.0,4406838.0,13457269.0,98734.0,26730350.0,0.07668538886599058,0.22655369127605451,3.10279497416473e-05,1.1962893115877644,0.4208390832577379,0.0030876343518413353,0.13781174055340376,1.395201986560873
nemeth08,1248039.0,76561.0,141.0,1501383.0,153646.0,77298.0,230959.0,69273.0,68610.0,669.0,13215.0,2947240.0,411908.0,1232924.0,15076.0,2361050.0,0.06134503809576464,0.23073156758773217,9.391341183428879e-05,1.2482751318269414,0.4183317273109757,0.005115294309252046,0.13976058956854548,1.3977816148502884
nemeth09,1250474.0,76708.0,120.0,1510660.0,153927.0,77448.0,231392.0,69459.0,68836.0,629.0,13530.0,2951827.0,412755.0,1234906.0,15440.0,2366152.0,0.061343138681811855,0.2308750843440773,7.943547853256193e-05,1.2475221372084295,0.4183531080920393,0.005230658842811588,0.13983034913631456,1.3991966475742366
nemeth05,1247890.0,76597.0,116.0,1501104.0,153779.0,77336.0,231134.0,69430.0,68765.0,670.0,13207.0,2947080.0,411922.0,1232893.0,15038.0,2373670.0,0.06138121148498666,0.23099905510972704,7.727645786034812e-05,1.2415710692724768,0.41834392008360816,0.005102677904909266,0.13977292777936126,1.3995103221098433
af_1_k101,55700831.0,3542057.0,701.0,54743172.0,6987702.0,3584069.0,10571789.0,3443282.0,3416808.0,26480.0,1988.0,132441471.0,17554130.0,55179312.0,508485.0,112802004.0,0.0635907388886173,0.24568423520651447,1.2805249940577063e-05,1.1741056568463093,0.41663167573848525,0.003839318577184936,0.13254254779456504,1.3996062167483556
shipsec5,31439689.0,2092481.0,582.0,32318368.0,4078877.0,2096888.0,6175779.0,1982758.0,1961043.0,21722.0,54492.0,74220876.0,10201650.0,31243858.0,191846.0,58823172.0,0.0665553975422594,0.24302862143053344,1.800833507434534e-05,1.2617625584693053,0.4209578178516783,0.0025847983793670128,0.13744987326746183,1.400205396132843
qc2534,1406790.0,88690.0,114.0,1461806.0,176861.0,88654.0,265532.0,82509.0,82160.0,355.0,2565.0,3294487.0,468341.0,1403648.0,3179.0,2596405.0,0.06304423545802856,0.23706689729083644,7.798572450790324e-05,1.268864834261219,0.4260596566324287,0.0009649453769281834,0.14215900684992838,1.4032050701674965
pre2,21904627.0,1573283.0,542.0,22854593.0,2838180.0,1647874.0,4486071.0,1280991.0,1274813.0,6184.0,151419.0,54246618.0,6170428.0,21197271.0,717054.0,48411252.0,0.07182423147401688,0.22212194007971475,2.3715145572708296e-05,1.1205373907702283,0.39075746620738644,0.013218409302493291,0.11374769944183433,1.4036413221799247
boneS10,172087133.0,11593079.0,865.0,188000506.0,22590891.0,11604149.0,34195056.0,10939612.0,10824194.0,115424.0,786750.0,405706978.0,56736638.0,171004355.0,1056062.0,388552011.0,0.0673674945819453,0.24237714565663804,4.601051446106214e-06,1.0441510184334113,0.4214971993900484,0.002603016603771602,0.1398463449647642,1.4036823227802238
qa8fk,5386399.0,366804.0,329.0,5430346.0,688244.0,373225.0,1061485.0,329183.0,327545.0,1644.0,8927.0,12885043.0,1674015.0,5314547.0,69764.0,11846973.0,0.06809818581950576,0.23670854582114495,6.058545809051578e-05,1.0876232266250627,0.41245861577644716,0.005414339711555484,0.12991924047129683,1.404349554695078
conf5_4-8x8-05,6050903.0,415551.0,294.0,5956492.0,796869.0,417988.0,1214875.0,387077.0,381359.0,5725.0,88.0,14357248.0,1917575.0,5999289.0,50272.0,14513751.0,0.06867586540389095,0.24162833842711892,4.9357910662853234e-05,0.9892169157373584,0.41785786523991225,0.0035015066954335538,0.13356145968921063,1.4045113623642673
msdoor,63307767.0,4348547.0,772.0,68158329.0,8654109.0,4358392.0,13012517.0,4276353.0,4224971.0,51389.0,261715.0,149610491.0,20620758.0,62814970.0,482558.0,149849670.0,0.06868899672294554,0.2473471661247959,1.1326568760217112e-05,0.9984038736955511,0.41985671980716915,0.003225428890544848,0.1378296258649402,1.4056843996497137
TSOPF_RS_b39_c19,2284247.0,141918.0,192.0,2213047.0,276836.0,145482.0,422334.0,139647.0,138215.0,1438.0,257.0,5516519.0,684482.0,2244210.0,38898.0,5612489.0,0.06212900794003451,0.2484906073336999,8.675821164213864e-05,0.9829006346382149,0.4068163274702761,0.007051185720560375,0.12407860826727869,1.408333540396923
conf5_4-8x8-10,6050799.0,415375.0,308.0,5956694.0,796640.0,417780.0,1214435.0,387003.0,381279.0,5730.0,89.0,14357252.0,1917651.0,5999431.0,50281.0,14515675.0,0.06864795872412884,0.24165968335958057,5.170653385921788e-05,0.9890860741922095,0.417867639294762,0.0035021325808030673,0.1335667159704378,1.4084487826046934
nemeth03,1247911.0,76507.0,127.0,1501414.0,153683.0,77240.0,230937.0,69116.0,68462.0,661.0,13210.0,2947055.0,411905.0,1232870.0,15035.0,2385857.0,0.06130805802657401,0.23034597221157596,8.458692938789701e-05,1.2352186237481961,0.4183396645125388,0.005101703225762668,0.13976834500883084,1.4102952070447665
af_3_k101,55701239.0,3544752.0,710.0,54744017.0,7040998.0,3584090.0,10625104.0,3452404.0,3416729.0,35682.0,1988.0,132441890.0,17553942.0,55179093.0,508560.0,121666670.0,0.06363865622450517,0.24524255287228394,1.296945381264221e-05,1.0885634496283987,0.416628704105627,0.0038398727170081914,0.132540708985654,1.410415192084695
qa8fm,5386389.0,365574.0,270.0,5430034.0,686811.0,372088.0,1058916.0,328946.0,327350.0,1603.0,8888.0,12884319.0,1674026.0,5314336.0,69573.0,11835753.0,0.06786995889082649,0.23701636041623736,4.9723445562219313e-05,1.0885930958511891,0.4124654162940238,0.0053998197343608145,0.12992739468807005,1.4112444070376948
hood,33668029.0,2292863.0,659.0,36392498.0,4588701.0,2298027.0,6886745.0,2278412.0,2251126.0,27292.0,142165.0,79583338.0,10992327.0,33414416.0,248225.0,82909581.0,0.06810208580965639,0.24859497769650862,1.810812766960927e-05,0.9598810781591093,0.4198669827093707,0.0031190574087254295,0.13812347252888538,1.4155590233002338
nemeth07,1247878.0,76543.0,111.0,1501217.0,153610.0,77296.0,230925.0,69406.0,68747.0,665.0,13208.0,2947106.0,411911.0,1232868.0,15037.0,2354106.0,0.061338528285617665,0.23109835481518726,7.394001000521577e-05,1.25190029675809,0.41833174646585497,0.00510229357206697,0.13976796219749138,1.4171449013559883
nemeth04,1247919.0,76570.0,119.0,1501314.0,153705.0,77316.0,231038.0,69424.0,68776.0,654.0,13214.0,2947118.0,411916.0,1232889.0,15043.0,2363715.0,0.06135814904653267,0.23105750477597833,7.926389815854644e-05,1.2468161347709008,0.41833716871872795,0.005104308683941397,0.13976908966658275,1.4175010560294121
bcsstk17,1355789.0,87107.0,135.0,1477230.0,170718.0,87760.0,258496.0,77845.0,76694.0,1157.0,7118.0,3212153.0,438225.0,1341980.0,14038.0,2831790.0,0.06424819791280206,0.23144665681555326,9.138725858532524e-05,1.1343189290166291,0.41778209194892024,0.0043702775054612905,0.13642718762151118,1.4214893965564315
sme3Da,2705461.0,596079.0,226.0,2932400.0,767585.0,595362.0,1362963.0,174211.0,172535.0,1682.0,11848.0,6365323.0,890918.0,2690361.0,15815.0,7668496.0,0.2203243735540819,0.11333199754874855,7.706997681080344e-05,0.8300614618564057,0.42265899153899966,0.0024845557719537564,0.13996430346111266,1.4240716878798978
shipsec1,24303623.0,1618391.0,548.0,25029457.0,3138820.0,1616991.0,4755827.0,1537917.0,1520656.0,17268.0,44183.0,57379694.0,7883724.0,24148520.0,151199.0,47036352.0,0.06659052438395707,0.24435645936663455,2.1894202499079385e-05,1.2199010246372848,0.42085480623162613,0.002635061107157525,0.13739571354284322,1.4241349293278367
bcsstk38,1118377.0,72428.0,119.0,1243546.0,142072.0,72868.0,214955.0,60355.0,59558.0,803.0,6960.0,2643500.0,364565.0,1107438.0,11007.0,2248731.0,0.06476170379040341,0.21922560023246523,9.569408771368329e-05,1.1755519001605794,0.4189286930206166,0.004163797995082277,0.13790996784565918,1.4243396388755731
dc2,3010957.0,212356.0,184.0,2952511.0,403490.0,226224.0,629730.0,187943.0,187196.0,753.0,91824.0,7588059.0,970546.0,2937797.0,161183.0,8126390.0,0.07052774250844498,0.22985105292702585,6.231983555692088e-05,0.9337552098779409,0.3871605373653526,0.021241664040830468,0.12790438239871355,1.4246022968165313
GT01R,1342516.0,87705.0,122.0,1504571.0,171064.0,87880.0,258961.0,76370.0,75453.0,923.0,9061.0,3170789.0,444118.0,1333564.0,11426.0,2739816.0,0.06532883034541115,0.22774512347501424,8.108623654184482e-05,1.157299979268681,0.4205779697103781,0.003603519502559142,0.14006545374037818,1.426124208854191
af_shell1,55826747.0,3560935.0,745.0,54925387.0,6999488.0,3603318.0,10602825.0,3467431.0,3439606.0,27832.0,5033.0,132732674.0,17596829.0,55302878.0,511346.0,113819487.0,0.06378546469848942,0.24643695182234068,1.3563855271515884e-05,1.1661682678292162,0.41664856386453875,0.0038524500757063027,0.13257345361700465,1.4285955255182647
Hook_1498,192297110.0,13490046.0,898.0,214768053.0,25794053.0,13538424.0,39332496.0,12416145.0,12234293.0,181858.0,1113609.0,454937290.0,62098295.0,190284256.0,2021232.0,467873949.0,0.07015209952973292,0.23993180806429293,4.181255021201873e-06,0.9723501190274648,0.41826480304571206,0.004442880468206948,0.13649858203533943,1.431376509770206
Cube_Coup_dt0,394783766.0,26918858.0,1018.0,439647074.0,51965748.0,26926086.0,78891853.0,25327252.0,25051852.0,275407.0,2089468.0,931664519.0,131211349.0,392490887.0,2235891.0,868811420.0,0.06818633469340783,0.24301928134961434,2.3154936316032437e-06,1.0723437762823145,0.42127920404361774,0.0023998885375605896,0.14083540407960948,1.4314664893008948
shyy161,1451951.0,78135.0,129.0,1309043.0,156014.0,87206.0,243237.0,67974.0,67842.0,138.0,908.0,3764118.0,330817.0,1372644.0,77677.0,2490531.0,0.05381379950149833,0.21841772945043716,9.854527314992709e-05,1.5113716713423764,0.364665507298124,0.020636175592794914,0.08788698972773967,1.434436888931783
gearbox,28195705.0,1883419.0,520.0,30155963.0,3656051.0,1889689.0,5545756.0,1764739.0,1746795.0,17951.0,101306.0,66493115.0,9236789.0,28014624.0,176540.0,47928682.0,0.06679808148084966,0.2413980175077064,1.7243687425932974e-05,1.387334519234224,0.4213161618311911,0.0026550117256500918,0.13891346495046894,1.4350715810876016
coPapersDBLP,94954743.0,8888557.0,848.0,107003762.0,16229033.0,8902123.0,25131174.0,7911623.0,7848886.0,62744.0,635149.0,223745808.0,31417830.0,94234015.0,713065.0,303552894.0,0.09360835192824439,0.23943563252227104,7.924955012329379e-06,0.7370900176626219,0.4211654995565325,0.0031869423895530594,0.14041751343113432,1.4360920316293806
t3dl,1654780.0,106115.0,156.0,1681017.0,204003.0,108235.0,312254.0,96503.0,96124.0,386.0,3055.0,3958690.0,514616.0,1632355.0,21565.0,3261372.0,0.06412634912193765,0.2360889232477976,9.280096513003735e-05,1.2138112426304022,0.41234726639368074,0.0054475091507544164,0.12999653925919938,1.4366045973775792
af_0_k101,55700778.0,3539974.0,711.0,54742912.0,6952547.0,3578430.0,10530994.0,3441418.0,3417463.0,23961.0,1973.0,132440744.0,17554160.0,55179117.0,508333.0,108934376.0,0.0635534031499524,0.2463009249941957,1.298798280953706e-05,1.2157846665408907,0.4166324903762244,0.0038381919690816594,0.13254350186978714,1.4382535800101284
viscoplastic2_C_2,1345770.0,97472.0,148.0,1388071.0,169827.0,100953.0,270796.0,69919.0,69557.0,366.0,6309.0,3294625.0,387685.0,1309292.0,35817.0,3314343.0,0.07242842387629386,0.20521256768853735,0.00010662278802741358,0.9940507062787406,0.39740243578555984,0.010871343476116402,0.11767196570171112,1.438999692933074
msc10848,3756606.0,266602.0,186.0,3980812.0,513106.0,266639.0,779761.0,240424.0,238962.0,1469.0,10479.0,8818024.0,1250227.0,3744864.0,11686.0,7245748.0,0.07096884794412829,0.23566706038610644,4.672413567885145e-05,1.216992917777433,0.4246828994795206,0.0013252402125464844,0.14178085702647214,1.442118168469102
av41092,5309905.0,636450.0,256.0,5683510.0,990973.0,639638.0,1630626.0,341151.0,338816.0,2342.0,25469.0,12572540.0,1717126.0,5260038.0,50933.0,11010654.0,0.1198609014662221,0.17301702981625203,4.50425881189617e-05,1.141852246015541,0.4183751254718617,0.004051130479600781,0.1365774934897801,1.4425332179979864
soc-Epinions1,2020968.0,334824.0,193.0,3159909.0,444098.0,341975.0,786091.0,122205.0,120390.0,1822.0,73979.0,4852718.0,623854.0,1906498.0,111982.0,8230346.0,0.1656750626432482,0.13454314452557317,6.10777082504591e-05,0.5896128789725243,0.3928722006924779,0.023076140010608488,0.12855764542674847,1.447194719471947
engine,15017670.0,1158444.0,491.0,16269123.0,2093499.0,1168601.0,3262116.0,1014229.0,1003013.0,11223.0,75280.0,35678700.0,4797212.0,14839936.0,175302.0,38517739.0,0.0771387305753822,0.2371719307025041,3.0179868945609423e-05,0.9262926881559689,0.41593264328576995,0.004913351663597609,0.13445590786659828,1.448003737109282
Cube_Coup_dt6,394784714.0,26960937.0,983.0,439654276.0,52000751.0,26967360.0,78968127.0,25325968.0,25050577.0,275398.0,2089279.0,931660389.0,131213397.0,392491903.0,2234917.0,867461222.0,0.06829275816388372,0.24283223321512115,2.2358476959291534e-06,1.0740081116847895,0.42128216207762376,0.002398853730809414,0.1408382266212243,1.4510588775971596
rajat24,8041907.0,561778.0,408.0,8244981.0,1058130.0,603259.0,1661406.0,503542.0,501103.0,2447.0,69203.0,20448214.0,2034466.0,7655601.0,391876.0,22049571.0,0.06985631641848133,0.23258849635187542,4.948465011623435e-05,0.9273746867909585,0.3743897144268932,0.01916431430148374,0.09949357924364445,1.4554447178550203
RM07R,114762367.0,8326112.0,827.0,121841224.0,15669867.0,8324705.0,23994587.0,7418326.0,7368445.0,49889.0,330438.0,269540063.0,38227131.0,114360609.0,391619.0,259478332.0,0.07255089118194992,0.23615530339386226,6.787522095149011e-06,1.03877676768787,0.4242805604746037,0.0014529157396538858,0.1418235588970683,1.4558875547708392
bcsstm36,1085758.0,68369.0,144.0,1256081.0,134690.0,70848.0,205558.0,55516.0,55181.0,342.0,8660.0,2576223.0,336333.0,1054761.0,26946.0,2357831.0,0.06296891204117308,0.2126446907773275,0.00011464228819638224,1.0926241108883545,0.40942146700809673,0.010459498265484006,0.13055275106231098,1.458102730604068
bone010_M,77704425.0,5496279.0,847.0,78949217.0,10305274.0,5574218.0,15879511.0,4942199.0,4868839.0,73367.0,170437.0,185996977.0,24091002.0,76621942.0,1057974.0,213071482.0,0.07073315322776019,0.23735797876351175,1.0728415457242596e-05,0.8729322913331029,0.4119526200686584,0.005688124705381636,0.12952362123605912,1.4589857570182598
rajat25,2364148.0,177443.0,193.0,2665253.0,318286.0,187499.0,505803.0,137836.0,137183.0,662.0,38842.0,5910391.0,661311.0,2267379.0,103958.0,6177691.0,0.07505579176938161,0.21415110022854425,7.241338814739164e-05,0.9567314066048301,0.3836258887102393,0.01758902245215249,0.11188955180799375,1.4594566000806701
li,4191305.0,284043.0,221.0,4596841.0,544413.0,284685.0,829116.0,262549.0,260146.0,2410.0,19838.0,9887331.0,1386139.0,4165837.0,25223.0,7852807.0,0.06776958489062476,0.24050326794392052,4.807649427073941e-05,1.2590823892653926,0.42133079189924966,0.0025510423389284733,0.14019344553145838,1.4602992249175224
PFlow_742,116108265.0,7665220.0,832.0,124561407.0,14969962.0,7677665.0,22647644.0,7344805.0,7258001.0,86810.0,457879.0,274115785.0,37652978.0,115149786.0,938832.0,257796146.0,0.06601786703125742,0.24488847176167575,6.679436432505937e-06,1.0633044335736501,0.42007718015947165,0.0034249468705350185,0.13736158244225155,1.461990343064228
rajat20,2355733.0,176522.0,186.0,2650911.0,316805.0,186547.0,503369.0,137526.0,136801.0,732.0,38348.0,5890639.0,658606.0,2259746.0,103650.0,6155307.0,0.07493294019313734,0.2145842922787664,7.016455852346608e-05,0.957001657269085,0.3836164463651566,0.017595714149178043,0.11180552737996675,1.4634818850785156
Geo_1438,198380512.0,13951372.0,899.0,203970022.0,26516690.0,13989383.0,40506088.0,12894353.0,12717457.0,176902.0,404101.0,469470493.0,63575233.0,196699775.0,1643146.0,476251600.0,0.07032632318239002,0.2414652905207281,4.407510433077269e-06,0.9857615029534809,0.41898218936626547,0.003499998454641962,0.13541901769745515,1.4649504677860312
crystm03,1902288.0,127900.0,140.0,1882011.0,241161.0,130642.0,371822.0,112294.0,111978.0,323.0,1268.0,4558726.0,585821.0,1876047.0,25772.0,4038658.0,0.06723482459017772,0.2319568037412521,7.438851313833978e-05,1.1287724783826707,0.4115287911578805,0.005653333848097034,0.128505420154666,1.468994672799473
t3dl_a,1654859.0,106408.0,163.0,1680593.0,204326.0,108462.0,312802.0,96005.0,95631.0,380.0,3058.0,3958927.0,514680.0,1632479.0,21619.0,3284939.0,0.06430034220438116,0.23484186914607627,9.698957451328192e-05,1.205175195034063,0.41235390296411123,0.0054608230967633405,0.13000492305111966,1.469745399966646
viscoplastic2_C_5,1345704.0,96377.0,164.0,1387469.0,172146.0,99814.0,271978.0,73504.0,72922.0,587.0,6338.0,3294805.0,387643.0,1309193.0,35857.0,3613996.0,0.07161827563862484,0.21275782819365407,0.00011820083908181011,0.9116792049576148,0.39735067780946065,0.010882889882709296,0.11765278977056305,1.4707500677175351
human_gene2,54308489.0,12367889.0,758.0,54656877.0,16522130.0,12367700.0,28889846.0,3580446.0,3578370.0,2083.0,16096.0,126771752.0,18092905.0,54288137.0,20133.0,136191778.0,0.2277339920099784,0.11026836469471848,1.3868337190213044e-05,0.9308326380759931,0.42823528225751745,0.0001588129822486006,0.14272031990218137,1.472052384585911
Emilia_923,128728152.0,9196963.0,839.0,131856745.0,17392431.0,9219585.0,26612032.0,8291865.0,8177861.0,114010.0,233619.0,304614076.0,41246699.0,127659621.0,1042554.0,307028741.0,0.07144484603492171,0.23756272831082442,6.3629661114416255e-06,0.9921353779710155,0.41908641477224445,0.0034225404606712923,0.13540641175097898,1.4762031854939108
viscoplastic2_C_1,1346217.0,101445.0,165.0,1390871.0,174358.0,104588.0,278963.0,73553.0,72862.0,695.0,6333.0,3294906.0,387751.0,1309568.0,35879.0,4132897.0,0.07535560760263761,0.20865152220041075,0.00011863069975576456,0.7972388375514803,0.3974523097168781,0.01088923325885473,0.11768196118493214,1.477648474191981
3dtube,9917691.0,688645.0,357.0,10516103.0,1311123.0,689045.0,2000183.0,628948.0,623222.0,5732.0,29635.0,23361504.0,3272277.0,9869791.0,46532.0,17893958.0,0.06943602094479451,0.23922276980492793,3.3947936797499984e-05,1.3055526340231713,0.42248097553993097,0.001991823814083203,0.1400713327361115,1.4785041715896983
soc-Slashdot0902,3388635.0,776269.0,351.0,4880078.0,968634.0,783124.0,1751774.0,218742.0,216587.0,2157.0,101595.0,8167558.0,1110192.0,3279015.0,114150.0,14767327.0,0.22908014584043426,0.11100747215450166,7.192507988601821e-05,0.5530830325623588,0.4014682234273696,0.013976025637038635,0.13592704208528425,1.4787548742772623
ex11,3394527.0,219552.0,205.0,3712334.0,431008.0,219882.0,650906.0,212271.0,210180.0,2098.0,15533.0,7997612.0,1123748.0,3375016.0,19247.0,6153712.0,0.06467823057527602,0.245918276321079,5.522132437436933e-05,1.299640282158151,0.42200296788591396,0.002406593368120384,0.14051044236704657,1.4789059667682904
appu,5648390.0,1793623.0,355.0,5950135.0,2155054.0,1793688.0,3948758.0,367652.0,365752.0,1906.0,14109.0,13242806.0,1873852.0,5633053.0,15156.0,18229577.0,0.3175458847565412,0.08517541197430271,5.966251185897463e-05,0.7264461484761824,0.4253670256892686,0.0011444704392709522,0.14149961873639166,1.4793798396754303
conf6_0-8x8-20,6050574.0,416641.0,310.0,5955903.0,795892.0,418853.0,1214761.0,386620.0,380925.0,5702.0,83.0,14357147.0,1917351.0,5998815.0,50279.0,14178496.0,0.06885974785202198,0.24142911649382626,5.2049202278814815e-05,1.0126001375604294,0.41782778988053826,0.0035020188899646983,0.13354679728500377,1.480960531824956
Si10H16,2737395.0,212410.0,185.0,3032158.0,382496.0,212507.0,595022.0,172936.0,171273.0,1670.0,16128.0,6459369.0,897941.0,2714404.0,22722.0,6031390.0,0.07759567033621381,0.22518939837855717,6.101265171537895e-05,1.0709586015827197,0.4202274246911734,0.0035176810614163706,0.13901373338479348,1.4821427771932574
soc-LiveJournal1,238074347.0,55846100.0,2079.0,356103518.0,106792327.0,55950308.0,162742656.0,44237997.0,43746777.0,491227.0,6081536.0,569947868.0,77626552.0,231425162.0,6494310.0,-1410515521.0,0.2345742021503896,0.2137301064558918,5.838190006311592e-06,-0.4040706107196391,0.40604619298268874,0.011394568459022642,0.13619939008176096,1.4833271228494305
rajat28,2364136.0,177779.0,179.0,2665233.0,318537.0,187903.0,506458.0,137844.0,137228.0,623.0,38859.0,5910656.0,661287.0,2267465.0,104045.0,6120628.0,0.07519829654469963,0.2139431508826606,6.716110749041453e-05,0.9656943699241319,0.3836232391125452,0.017602953039391904,0.1118804748576131,1.483868433457288
viscoplastic2_C_4,1345568.0,95983.0,141.0,1387536.0,171778.0,99504.0,271299.0,73395.0,72839.0,562.0,6326.0,3294867.0,387653.0,1309207.0,35859.0,3513184.0,0.07133270113439083,0.21292798830266846,0.00010161898502092919,0.9378577950941368,0.39734744983636666,0.010883292102534033,0.11765361090447657,1.4844405982856006
cant,12407223.0,798525.0,421.0,13665164.0,1569619.0,798496.0,2368132.0,775033.0,767149.0,7890.0,60386.0,29244988.0,4114080.0,12336977.0,69476.0,22446073.0,0.06435968790115242,0.24657725572790484,3.080826545513833e-05,1.3028999772031393,0.421849275506627,0.002375654932735825,0.14067641265573438,1.4870822700206585
rajat16,2509421.0,187544.0,191.0,2801128.0,337525.0,198451.0,535995.0,147181.0,146453.0,735.0,40087.0,6283494.0,698207.0,2406024.0,111789.0,6572115.0,0.07473596498953344,0.21543643219316838,6.818681616834362e-05,0.9560840003560498,0.38291180034547656,0.017790897866696458,0.11111763614320312,1.4887970666105395
struct3,3858989.0,244596.0,218.0,4422887.0,470312.0,250153.0,720482.0,232439.0,231781.0,665.0,35166.0,9237573.0,1222071.0,3790287.0,64922.0,8181442.0,0.06338344058508588,0.2439226336705771,4.928907295167161e-05,1.1290886129853392,0.41031199428681103,0.007028036476680617,0.13229351475761003,1.4893441431400936
kim1,3032864.0,201744.0,181.0,2963885.0,381439.0,206153.0,587609.0,183175.0,182862.0,321.0,259.0,7265440.0,933623.0,2992726.0,39161.0,5709603.0,0.06651930320647415,0.23764764188151286,6.106849624732404e-05,1.2724947776579212,0.4119125613865093,0.0053900383183950315,0.12850192142526812,1.4904480386294603
Bump_2911,401086569.0,27027328.0,1070.0,407648378.0,52395388.0,27123774.0,79519179.0,25827171.0,25479856.0,347321.0,592366.0,949520933.0,128339571.0,397798413.0,3213897.0,910759536.0,0.06738527312790671,0.2451643649732525,2.62481113073385e-06,1.0425594193284407,0.4189464383298646,0.003384756342175344,0.13516244512326092,1.4926188877708126
fullb,36344290.0,2416004.0,663.0,37637839.0,4750680.0,2423473.0,7174168.0,2363066.0,2338907.0,24166.0,73586.0,85753095.0,11828781.0,36125642.0,213289.0,66310492.0,0.06647547661544634,0.24777267706758585,1.761525150261682e-05,1.2932055307326027,0.421275080508756,0.002487245504083555,0.1379399892213803,1.495373542047695
lhr34,2506742.0,153525.0,168.0,2700939.0,300299.0,157391.0,457708.0,147736.0,147658.0,82.0,13052.0,6019135.0,789210.0,2469917.0,37070.0,4444972.0,0.061244834929163036,0.24401265847873627,6.220059023917238e-05,1.3541446380314657,0.4103441773610328,0.006158692237339751,0.1311168465236284,1.497115941663938
conf6_0-8x8-30,6052553.0,431878.0,313.0,5960788.0,811600.0,433908.0,1245526.0,387100.0,381329.0,5777.0,85.0,14357105.0,1918498.0,6000891.0,50265.0,14284367.0,0.07135468289166572,0.2371026799769206,5.250983594786461e-05,1.005092140239746,0.4179736095821546,0.003501054007754349,0.13362707871816776,1.497870406902663
trans5,3011487.0,213010.0,172.0,2952965.0,404846.0,225952.0,630816.0,189923.0,189060.0,871.0,91453.0,7588331.0,968842.0,2938231.0,160985.0,8290697.0,0.07073249859620845,0.23140486805184107,5.8246542034870036e-05,0.9152826354647866,0.38720385286303405,0.021214809949645055,0.1276752424215549,1.4993851865012204
viscoplastic2,1345598.0,96377.0,146.0,1388167.0,172116.0,99872.0,272003.0,73232.0,72666.0,571.0,6339.0,3294844.0,387627.0,1309173.0,35864.0,3709456.0,0.07162391739583442,0.21212217764710994,0.00010517466558418403,0.8882283547776277,0.39733990440822087,0.010884885597011573,0.11764654108054888,1.5009405147883164
Stanford_Berkeley,26952362.0,2215529.0,672.0,31801296.0,4014969.0,2270100.0,6285087.0,1696540.0,1687672.0,8875.0,504156.0,65400853.0,8426948.0,26142483.0,895727.0,63597059.0,0.08220166380965052,0.21255566064412681,2.1131214275040865e-05,1.0283628524394501,0.39972694239935985,0.013695952864712636,0.1288507353260362,1.5044738530170718
rajat23,2358383.0,147208.0,185.0,2643377.0,278039.0,160227.0,438285.0,127711.0,127326.0,392.0,43798.0,5998551.0,614048.0,2236421.0,131721.0,5426729.0,0.062419038807521934,0.22563940381204106,6.998623351871488e-05,1.1053713940755103,0.3728268710226853,0.021958803050936802,0.10236605473555196,1.5068572165046472
cyl6,2226987.0,141263.0,163.0,2218146.0,279254.0,142061.0,421332.0,137444.0,135855.0,1595.0,883.0,5262638.0,715086.0,2212103.0,14720.0,3968229.0,0.06343234154487655,0.2459733417326442,7.348479315608621e-05,1.3261931204071136,0.4203410912929979,0.0027970762951964397,0.1358797622029104,1.5072179053586952
rajat17,2509544.0,187120.0,204.0,2801494.0,336915.0,198023.0,534953.0,146860.0,146142.0,725.0,40048.0,6282833.0,698173.0,2405846.0,111631.0,6524889.0,0.07456334696662023,0.21539630367857462,7.281828909860239e-05,0.9629026639380379,0.38292375430001085,0.017767621708232578,0.11112391496001883,1.5082933631032491
conf6_0-8x8-80,6050497.0,416608.0,306.0,5955877.0,795476.0,419023.0,1214515.0,386738.0,381080.0,5664.0,82.0,14357082.0,1917428.0,5998975.0,50258.0,14098287.0,0.06885517007941662,0.24152210799917315,5.1377823954389926e-05,1.0183564854368476,0.41784082587255544,0.003500572052176062,0.1335527651092332,1.5101011954823502
water_tank,6483488.0,433095.0,321.0,7053036.0,825944.0,438543.0,1264502.0,401124.0,398146.0,2985.0,35048.0,15405041.0,2086151.0,6411341.0,70391.0,12342873.0,0.06679969177084927,0.24082477098700428,4.551231554751741e-05,1.2480919960855144,0.41618461125809403,0.0045693484360087066,0.135420022575727,1.510319935062035
lhr71,5012470.0,307027.0,279.0,5400045.0,604568.0,314781.0,919366.0,303420.0,302620.0,807.0,26118.0,12036043.0,1578702.0,4939133.0,73505.0,9481752.0,0.061252635926000554,0.24813826785717205,5.1666236114699044e-05,1.2693901928673097,0.41036186062146834,0.006107073562299503,0.13116453638459086,1.5130642352934844
ohne2,34345963.0,2954174.0,744.0,38755572.0,5164324.0,2954541.0,8118881.0,2248495.0,2225234.0,23267.0,215677.0,80905862.0,11400994.0,34113005.0,231499.0,91747538.0,0.08601226292592233,0.21688178378019665,1.9197239560804316e-05,0.8818314230949718,0.42163823679426343,0.002861337785388159,0.14091678548582795,1.516868114159781
lhr71c,5012422.0,307769.0,258.0,5400777.0,605220.0,315510.0,920745.0,303436.0,302627.0,815.0,26158.0,12036500.0,1578912.0,4939240.0,73575.0,9493937.0,0.06140125472276676,0.24786857499013626,4.777090407546914e-05,1.267809129131571,0.4103551696921863,0.006112657333942591,0.13117700328168488,1.5171569915599703
rajat29,18548670.0,1376156.0,598.0,19153815.0,2545567.0,1451231.0,3996818.0,1214032.0,1210767.0,3272.0,138702.0,46310290.0,5029691.0,17846909.0,707906.0,56061644.0,0.07419162667727659,0.2329815673066774,3.122093431517429e-05,0.8260601490744723,0.38537674888237583,0.015286149147414106,0.10860849716121407,1.5182811722553238
trans4,3011202.0,212387.0,178.0,2953598.0,403316.0,225995.0,629329.0,188581.0,187622.0,966.0,91540.0,7588380.0,971622.0,2939065.0,161111.0,8242140.0,0.07053229906196927,0.2305644875353034,6.026547959471804e-05,0.9206807940656189,0.38731125747524503,0.021231277295022125,0.12804076759466448,1.5184307768773937
SiO,4164773.0,329287.0,268.0,4581846.0,586040.0,330441.0,916499.0,267726.0,264360.0,3373.0,22462.0,9862033.0,1346252.0,4121578.0,41458.0,10099872.0,0.0790648133763833,0.22607697017036457,5.849170836383414e-05,0.9764512857192645,0.4179237688618564,0.0042037985474191785,0.13650856775676984,1.5185366393104767
cit-Patents,67833812.0,19578076.0,1162.0,122500090.0,44106367.0,19795845.0,63902230.0,17953001.0,17684608.0,268399.0,2629097.0,170620885.0,19570343.0,63570004.0,4157342.0,1192841594.0,0.28861824837442424,0.21932625173338036,9.485707316623196e-06,0.14303733694249432,0.3725804376175871,0.024365961998145773,0.11470074721509034,1.5203643418396657
FEM_3D_thermal2,11385325.0,718277.0,403.0,12438808.0,1394246.0,734876.0,2129140.0,690712.0,689275.0,1444.0,53094.0,27241517.0,3588920.0,11209549.0,151841.0,21822031.0,0.06308796630750549,0.24494618866522072,3.2398602824322073e-05,1.2483492943438674,0.4114876935818222,0.005573881953783998,0.1317444986635656,1.521374053067646
dc1,3010997.0,212173.0,200.0,2950408.0,403344.0,226038.0,629401.0,188579.0,187847.0,739.0,91729.0,7588404.0,969545.0,2937685.0,161269.0,8145364.0,0.07046602836203424,0.2305423115479596,6.778723485023089e-05,0.9316224541960311,0.38712817609605393,0.021252031388945554,0.1277666555444333,1.5241947769565638
viscoplastic2_C_7,1345677.0,96269.0,149.0,1388368.0,171889.0,99750.0,271655.0,73710.0,73121.0,595.0,6324.0,3294770.0,387663.0,1309224.0,35833.0,3723311.0,0.07153945560487397,0.21342637499457096,0.00010732024938632985,0.8849032487482243,0.39736430767549785,0.010875721218780067,0.11766010981039647,1.5247407419814787
viscoplastic2_C_6,1345616.0,96722.0,150.0,1387275.0,172337.0,100157.0,272511.0,74363.0,73768.0,602.0,6332.0,3294801.0,387630.0,1309186.0,35853.0,3721031.0,0.07187934745127882,0.21438043785351454,0.00010812564199599936,0.8854537895545617,0.39734903564737295,0.010881689061038891,0.1176489869949657,1.5252715447764773
viscorocks,3720364.0,237721.0,202.0,4221420.0,461717.0,241222.0,702954.0,228020.0,226055.0,1972.0,29731.0,8856722.0,1209658.0,3676756.0,43867.0,6956612.0,0.06389724231284896,0.2449262815073246,4.785119699058611e-05,1.2731372685439406,0.4151373386225739,0.0049529611519928025,0.1365807801125518,1.531358801680192
cnr-2000,11554932.0,735142.0,437.0,14090733.0,1409203.0,771127.0,2180348.0,687760.0,682637.0,5129.0,219372.0,27924236.0,3546952.0,11138200.0,429065.0,27092349.0,0.0636214908058308,0.23979571201642336,3.101329079189848e-05,1.0307056062211513,0.398872148194135,0.015365326378132602,0.12702055662328596,1.5322716409935477
epb3,1902653.0,111309.0,166.0,1741555.0,213774.0,121407.0,335198.0,99783.0,99555.0,234.0,429.0,4856477.0,464456.0,1815253.0,85452.0,4098355.0,0.05850199694847143,0.2293962265018472,9.531711602562079e-05,1.1849820232751922,0.3737797996366502,0.017595470955591882,0.09563640474360323,1.5328438557633688
gas_sensor,5519408.0,388604.0,255.0,5489813.0,716032.0,395693.0,1111743.0,336762.0,335699.0,1070.0,4816.0,13198762.0,1711890.0,5448342.0,68953.0,10718313.0,0.0704068262393358,0.2324893597191587,4.644966959712471e-05,1.2314215865873668,0.41279189669455363,0.005224202088044318,0.1297008007266136,1.534462573784047
iChem_Jacobian,14047216.0,924918.0,456.0,13679682.0,1724732.0,956333.0,2681082.0,848308.0,845813.0,2501.0,126259.0,34094349.0,4277045.0,13807471.0,391757.0,34045109.0,0.06584350948970956,0.2403554155250624,3.333410820514687e-05,1.0014463164150833,0.4049782854044229,0.011490379241439688,0.12544732852942872,1.5347445482698843
Serena,202474220.0,14221203.0,924.0,221823705.0,27181589.0,14272437.0,41454039.0,13156853.0,12990795.0,166064.0,1024653.0,478207493.0,65710209.0,200586559.0,1876912.0,439818966.0,0.07023710475338539,0.24091994322304788,4.165470051994668e-06,1.087282563890162,0.4194550732395153,0.003924890403170659,0.13740940901568013,1.5357911721084738
Ga3As3H12,18302316.0,1771060.0,513.0,19083075.0,2913967.0,1773334.0,4687318.0,1185434.0,1178636.0,6804.0,41257.0,42970969.0,6026394.0,18224459.0,75431.0,39641223.0,0.0967669883964412,0.20185323677894113,2.6882459980899305e-05,1.0839970552876232,0.4241109619845901,0.0017553944385103348,0.14024338152579244,1.537872218863754
Dubcova3,11799560.0,877150.0,478.0,11557603.0,1622917.0,889931.0,2512864.0,806704.0,800411.0,6300.0,2687.0,28250948.0,3640008.0,11646336.0,149483.0,30497372.0,0.07433751767015041,0.243014753726991,4.135805668355281e-05,0.9263404072980452,0.41224584746678233,0.005291256066876057,0.12884551697167826,1.5393251874732343
hollywood-2009,349078183.0,65544959.0,1316.0,371056620.0,96546263.0,65577848.0,162124134.0,33716637.0,33579072.0,137576.0,1159462.0,819080454.0,115501608.0,347582073.0,1480702.0,1874423442.0,0.18776584212941203,0.17216352257926926,3.546628544182826e-06,0.4369772782643208,0.42435644911629156,0.001807761365527592,0.14101375198974045,1.5403739594847414
packing-500x100x100-b050,118157285.0,7882489.0,887.0,127809184.0,14787105.0,8111610.0,22898733.0,7194989.0,7158061.0,36935.0,867180.0,285644678.0,36100736.0,115695069.0,2444456.0,317658933.0,0.06671183245281914,0.2390860459201424,6.940033354723554e-06,0.8992181498009376,0.4050314180892948,0.008557680882120269,0.12638336640040604,1.5435085967152673
ldoor,145450053.0,9837832.0,831.0,155652333.0,19877833.0,9868347.0,29746195.0,9987794.0,9873047.0,114754.0,558188.0,343785893.0,47375106.0,144350082.0,1075965.0,298822639.0,0.0676371840167016,0.2513665063933047,5.33882135900912e-06,1.1504680306367283,0.41988366869957633,0.0031297532036894836,0.13780410122878428,1.5470824977913646
SiO2,34828048.0,3688009.0,713.0,36167017.0,5880809.0,3684993.0,9565819.0,2307891.0,2289012.0,18886.0,70431.0,81951011.0,11373421.0,34637235.0,181374.0,89433099.0,0.10589192365877066,0.19436983049105966,1.971409475102688e-05,0.9163387148196664,0.42265781199453417,0.002213200274002721,0.1387831688861044,1.5488489743275842
Si41Ge41H72,46208527.0,4413834.0,730.0,48433312.0,7332872.0,4409147.0,11742035.0,3078149.0,3055313.0,22842.0,112677.0,108624996.0,15169966.0,45978382.0,221078.0,116285092.0,0.09551990263615198,0.2076997829446652,1.5072270919651334e-05,0.9341265860631559,0.42327625954527076,0.002035240581274682,0.13965446774331758,1.5492518126275654
email-Enron,1347944.0,188693.0,148.0,1926531.0,266009.0,192548.0,458574.0,73152.0,72371.0,786.0,39927.0,3273660.0,437309.0,1297833.0,50110.0,4206002.0,0.1399857857596458,0.13757461549745545,7.68220184362463e-05,0.7783305856725699,0.3964470959109987,0.015307026386368773,0.13358412296939817,1.5509365887411652
e40r0100,1772231.0,117416.0,137.0,2099397.0,226162.0,119084.0,345261.0,105911.0,105283.0,635.0,18676.0,4206162.0,579721.0,1748083.0,23642.0,3270593.0,0.06625321416903326,0.23474639383649695,6.525683327164896e-05,1.2860548530495846,0.41560049280080036,0.00562080110086107,0.13782659821471452,1.551493712199982
torso3,14859779.0,1054238.0,482.0,14373106.0,1917515.0,1081924.0,2999454.0,915089.0,910121.0,4975.0,1040.0,35935720.0,4432442.0,14590962.0,261682.0,35117621.0,0.07094573882962862,0.23376649585915904,3.353485321822576e-05,1.0232959687104088,0.40602948820838985,0.007281946764945853,0.12334362578515193,1.5549511648483305
rajat21,8205262.0,518299.0,403.0,8197150.0,986666.0,567072.0,1553756.0,486723.0,485272.0,1458.0,71895.0,21082149.0,1977672.0,7766840.0,451892.0,22219359.0,0.06316666061364037,0.23853369723481593,4.9163428752676236e-05,0.9488189555783315,0.3684083629235331,0.0214348167257522,0.0938078940624127,1.5602669817615094
cz40948,1489799.0,86394.0,143.0,1572780.0,171012.0,91198.0,262228.0,79083.0,78860.0,229.0,10509.0,3665841.0,422750.0,1443070.0,46789.0,2671665.0,0.05799037319799517,0.2317036368590523,9.092180724576864e-05,1.3721185103671305,0.3936531889953765,0.012763510474131311,0.11532142283312342,1.5606817734492373
inline_1,113585332.0,8433517.0,786.0,123181054.0,16058197.0,8409009.0,24467224.0,7657481.0,7593226.0,64261.0,457354.0,267316985.0,37510520.0,112992399.0,615539.0,244231767.0,0.07424829290458032,0.23836735621385471,6.3808513929422945e-06,1.0945217662860376,0.422690683122885,0.0023026557777464083,0.1403222470132229,1.5608261213005297
filter3D,8809582.0,1007388.0,371.0,11029182.0,1534708.0,1016262.0,2550987.0,544688.0,537906.0,6789.0,123951.0,20978739.0,2868268.0,8657447.0,149874.0,20074683.0,0.114351396014022,0.1759512868760448,3.363803408085931e-05,1.0450346339217411,0.41267718712740553,0.007144090023714009,0.13672261235529934,1.5639926141335119
blockqp1,2285446.0,167058.0,167.0,2267733.0,321393.0,174145.0,495556.0,140900.0,140630.0,276.0,75.0,5623835.0,640086.0,2221273.0,60799.0,6242279.0,0.07309645469636998,0.22138215367598074,7.364182644076705e-05,0.9009265686458423,0.3949747814436234,0.010810950179014853,0.11381663935730689,1.5661486300248484
boneS01,20941916.0,1411111.0,505.0,22948679.0,2707737.0,1414859.0,4122614.0,1322319.0,1306746.0,15579.0,102650.0,49431488.0,6867242.0,20784997.0,153629.0,42321505.0,0.06738213447136356,0.24285312601642664,2.2005623940271245e-05,1.1679992949211044,0.4204809088490316,0.003107917770956035,0.1389244442732535,1.569930414501815
channel-500x100x100-b050,285085368.0,18960302.0,1009.0,277522415.0,35936328.0,19459899.0,55396248.0,17561108.0,17467395.0,93720.0,99898.0,688853856.0,85631587.0,280137402.0,4819916.0,743821925.0,0.06650745400584712,0.24070373383596852,3.635742359765787e-06,0.92610049912148,0.4066717483831578,0.006997008085267944,0.12431023830982228,1.5699627607787277
cbuckle,2117233.0,134133.0,144.0,2340053.0,264901.0,134913.0,399831.0,130032.0,128542.0,1496.0,11888.0,4998485.0,691367.0,2098906.0,18316.0,3895523.0,0.06335297059889015,0.24540683157721901,6.153706775017489e-05,1.2831357946031894,0.41990843225497326,0.003664310286016663,0.13831530953879026,1.5710018466232725
rajat18,2041279.0,136460.0,181.0,2216438.0,253315.0,147571.0,400903.0,112876.0,112492.0,392.0,35810.0,5191078.0,538004.0,1940872.0,111193.0,5187664.0,0.06685024438109637,0.2196975742488502,8.166255947606024e-05,1.0006580996764631,0.37388611768114444,0.02142002104379861,0.10364013023884441,1.5741336158440393
wathen100,1599720.0,102447.0,162.0,1548382.0,194713.0,105983.0,300713.0,89970.0,89789.0,188.0,438.0,3881527.0,472267.0,1567711.0,31133.0,3044348.0,0.06404058210186783,0.23028900668828692,0.00010462534439175862,1.2749945144247636,0.4038902730806716,0.00802081242768632,0.12167041476202536,1.5752634919211688
dc3,3011297.0,213802.0,201.0,2954476.0,405507.0,227473.0,632997.0,190274.0,189122.0,1159.0,92244.0,7588407.0,971880.0,2938755.0,161620.0,8938416.0,0.07099997110879465,0.2311195220042975,6.803236851475524e-05,0.8489655214078199,0.3872690276101427,0.02129827775447469,0.12807431124872454,1.5772898013724654
gyro_M,1132385.0,82710.0,120.0,1330770.0,149332.0,84487.0,233837.0,57942.0,57549.0,399.0,12927.0,2715684.0,355933.0,1109293.0,23432.0,2452050.0,0.07304052950189202,0.19858180335116646,9.017335828129579e-05,1.1075157521257724,0.4084764648611547,0.008628397118368705,0.13106569100086754,1.577997913342141
c-64b,2465519.0,207670.0,183.0,2496829.0,356285.0,213234.0,569534.0,147953.0,147366.0,593.0,41574.0,5998012.0,804665.0,2416629.0,65967.0,6468724.0,0.08422973012984285,0.20621000798620742,7.329296479654794e-05,0.9272326350606395,0.4029049958552934,0.01099814405172914,0.1341552834505833,1.5781882787406705
apache2,18773213.0,1327776.0,590.0,17413196.0,2287725.0,1411269.0,3699013.0,1061189.0,1058110.0,3086.0,3374.0,47324420.0,4821085.0,18033879.0,718380.0,53112287.0,0.07072715789247158,0.22292940509667447,3.388234991439825e-05,0.8910258373923909,0.38106920274986994,0.015179900778498711,0.10187309215834024,1.5793497121931956
wathen120,1918755.0,122589.0,167.0,1857104.0,233109.0,126823.0,359947.0,110891.0,110660.0,238.0,532.0,4655978.0,566596.0,1880630.0,37332.0,3743262.0,0.06388986608503952,0.2355183736231995,8.992495842989945e-05,1.2438290453620398,0.4039172865507526,0.008018079123226097,0.12169215576190437,1.5860242349182467
crystk01,978653.0,63283.0,115.0,1034886.0,123716.0,63378.0,187112.0,49573.0,49069.0,509.0,2879.0,2306616.0,320975.0,972935.0,5749.0,1876106.0,0.06466336893669156,0.20944715550203857,0.00011112335078453086,1.2294699766431108,0.42180189507052757,0.0024923957867282634,0.13915406812403971,1.5896338155341425
eu-2005,63067763.0,4887654.0,812.0,74094299.0,8909969.0,4957260.0,13867244.0,4134372.0,4078332.0,56046.0,705499.0,150344880.0,20230363.0,61939962.0,1135983.0,177145789.0,0.07749845194287294,0.22966671436608802,1.0959007790869308e-05,0.8487070499880751,0.41198584215172473,0.007555847595209096,0.13455970698835903,1.589917459910815
in-2004,58910299.0,3737355.0,780.0,70083155.0,7246958.0,3893000.0,11139974.0,3549676.0,3531465.0,18218.0,915220.0,141890904.0,18282543.0,57160851.0,1790547.0,120711209.0,0.06344145359031364,0.24164469541479885,1.1129635930345887e-05,1.1754575666622642,0.402850707047437,0.012619181001200753,0.12884929537132275,1.5903303742255037
2D_54019_highK,3319416.0,215600.0,192.0,3315910.0,409969.0,221715.0,631700.0,199609.0,199101.0,515.0,6222.0,8004922.0,1003598.0,3260631.0,57655.0,6729257.0,0.0649511841842059,0.24011408513561142,5.790265718912757e-05,1.1895699629245844,0.4073282662841687,0.007202443696515719,0.12537261449892953,1.5916606083347014
soc-sign-Slashdot090216,2132049.0,453078.0,238.0,3544223.0,566209.0,460940.0,1027167.0,131900.0,128901.0,3006.0,88181.0,4999175.0,690846.0,2003150.0,127415.0,9473259.0,0.2125082491068451,0.11379842580282244,6.715153081507569e-05,0.5277143800248679,0.40069611485895174,0.025487205388889166,0.13819200168027723,1.592581641246374
filter3D_E,8809517.0,1003437.0,393.0,11029199.0,1530851.0,1012285.0,2543153.0,544905.0,538088.0,6824.0,123953.0,20977923.0,2868500.0,8657243.0,149745.0,20081378.0,0.1139037475039778,0.1764555588010329,3.563268737829465e-05,1.044645591552532,0.4126835149504553,0.007138218592946499,0.13673898984184468,1.5947378011122952
af23560,1596458.0,102983.0,133.0,1559527.0,197012.0,105661.0,302693.0,88933.0,88681.0,259.0,683.0,3840361.0,484777.0,1571545.0,24552.0,3045234.0,0.06450717776477677,0.2270865570723088,8.528226827749695e-05,1.261105386318424,0.4092180396582509,0.006393148977400822,0.12623214328028015,1.595915829772614
crystm02,1054456.0,68983.0,130.0,1044789.0,131284.0,70431.0,201731.0,53320.0,53016.0,309.0,798.0,2528246.0,324177.0,1039401.0,14794.0,2190366.0,0.06542046325308974,0.20905622797009227,0.00012442703742095293,1.1542573250315245,0.4111154531639722,0.005851487553030836,0.12822209547646868,1.597886774151575
olesnik0,2779835.0,175869.0,239.0,3094756.0,336129.0,186121.0,522266.0,163666.0,163112.0,562.0,31582.0,6890687.0,772335.0,2678305.0,101434.0,7734051.0,0.06326598521135247,0.238603826618382,7.722741308200065e-05,0.8909544299617368,0.3886847566868151,0.01472044804821348,0.11208388945833703,1.599632808163614
k3plates,1206746.0,76386.0,130.0,1254361.0,149007.0,77488.0,226510.0,64437.0,64119.0,323.0,3788.0,2866281.0,382848.0,1193208.0,13561.0,2159436.0,0.06329915326008953,0.22147332675710696,0.00010363842625846945,1.3273285246703306,0.4162913545461872,0.0047312179092001095,0.13356959767726892,1.5999480917540045
ex40,1423380.0,90779.0,130.0,1600853.0,179038.0,91002.0,270057.0,83152.0,82225.0,933.0,8849.0,3356003.0,472746.0,1413672.0,9855.0,2578908.0,0.06377706585732552,0.23541868978423539,8.120670667450416e-05,1.3013271508716093,0.42123681057496076,0.0029365289601946125,0.14086578587683027,1.6003016591251884
laminar_duct3D,11908657.0,802080.0,561.0,12699488.0,1541373.0,804651.0,2346041.0,760523.0,754284.0,6246.0,44808.0,28114434.0,3929279.0,11841459.0,68713.0,25412059.0,0.0673526830103512,0.2448116311139896,4.417500926021585e-05,1.1063422290968237,0.4211878851980445,0.00244404706849158,0.1397602028907998,1.600565919878871
nlpkkt80,92554462.0,6714762.0,845.0,91015799.0,12479175.0,6781261.0,19260447.0,6028588.0,5916521.0,112074.0,28653.0,221150971.0,28746317.0,91448707.0,1077186.0,260608580.0,0.07254930615878898,0.2383874275946077,9.28410242270136e-06,0.8485943594029023,0.41351257282067283,0.004870817410971259,0.1299850363306793,1.60088705795077
patents,63177539.0,17827087.0,1225.0,117409142.0,39874605.0,18048340.0,57922963.0,16332273.0,16064152.0,268128.0,2613108.0,159770900.0,18012722.0,58915532.0,4153249.0,1085415694.0,0.28217444493999677,0.21994776233692126,1.0433599795831913e-05,0.147197890064781,0.3687500790193959,0.02599502788054646,0.11274094343838584,1.6036818575068825
Dubcova2,3485783.0,282481.0,245.0,3387024.0,488472.0,289019.0,777507.0,229367.0,227188.0,2185.0,1616.0,8450645.0,1032765.0,3417611.0,66391.0,9952816.0,0.08103803363548448,0.22780109527110642,7.233488750005906e-05,0.8490707554525272,0.4044201359777863,0.007856323393066446,0.12221138149809867,1.6060582618458712
debr_G_15,2373722.0,164432.0,175.0,2124957.0,327036.0,180349.0,507402.0,139074.0,138792.0,289.0,109.0,6164280.0,528103.0,2238538.0,132851.0,6679788.0,0.06927180183694637,0.21512631559408238,8.235460764617825e-05,0.9228256944681478,0.36314670975361274,0.021551746513785875,0.08567148150311148,1.6073926266393275
c-62,1938564.0,188108.0,158.0,2239564.0,295278.0,192312.0,487608.0,107298.0,106497.0,805.0,41577.0,4711350.0,631186.0,1892090.0,56716.0,5038984.0,0.09703471229219154,0.18036126715817288,7.054944623149863e-05,0.9349801467914961,0.401602513080115,0.012038163159179428,0.133971367017946,1.6092148717317865
stomach,10356542.0,742060.0,420.0,9945012.0,1334179.0,762151.0,2096348.0,620061.0,617378.0,2690.0,527.0,25214255.0,3022557.0,10135674.0,215548.0,23448114.0,0.07165132917917968,0.2282649630449612,4.223222656744909e-05,1.0753212390557296,0.40198189476548085,0.008548656305728644,0.11987492789297166,1.6139916607988976
Fault_639,89827770.0,6251333.0,795.0,93474141.0,11867841.0,6278412.0,18146269.0,5791350.0,5715594.0,75763.0,235271.0,212465857.0,28877496.0,89055532.0,757310.0,189407337.0,0.06959243227344951,0.2419350897012773,8.505026004999607e-06,1.1217403737638738,0.41915220288782684,0.003564384464841332,0.13591593683685374,1.6141476418200589
lhr34c,2506939.0,154050.0,188.0,2702259.0,302734.0,157845.0,460597.0,149615.0,149155.0,468.0,13088.0,6019302.0,789450.0,2470018.0,37086.0,4797175.0,0.06144944093174984,0.24518527986994684,6.957142154027427e-05,1.254759728381808,0.4103495720932427,0.006161179485594841,0.13115308053990313,1.6142722264863507
boneS10_M,61152442.0,4236902.0,764.0,66600640.0,7847532.0,4326956.0,12174506.0,3815558.0,3793281.0,22284.0,399511.0,146831366.0,18979270.0,60068729.0,1074905.0,148514187.0,0.06928426505028205,0.23862055836674576,1.1471361236168302e-05,0.9886689545693031,0.40910011693278125,0.007320676973065823,0.12925896228466607,1.6178935589681642
turon_m,6228550.0,411557.0,423.0,6222539.0,775211.0,433138.0,1208367.0,380447.0,378817.0,1637.0,20922.0,15449821.0,1712126.0,6026055.0,197203.0,18623957.0,0.06607589246293279,0.23945345395999784,6.797868201388533e-05,0.8295670463586229,0.3900404412452416,0.012764096101825387,0.11081850074508953,1.6181544077944543
poisson3Da,1145577.0,238426.0,153.0,1424534.0,305795.0,239488.0,545301.0,60549.0,59814.0,740.0,14607.0,2728873.0,369479.0,1127148.0,18241.0,3302227.0,0.20812743272604112,0.09994057935132458,0.00010740354389575819,0.8263735351930682,0.41304523882203387,0.006684444457473836,0.1353961873637945,1.6200031559540669
shallow_water1,1478285.0,80518.0,135.0,1316389.0,147708.0,90425.0,238152.0,67063.0,66915.0,153.0,44.0,3853284.0,327706.0,1393670.0,82637.0,3301612.0,0.0544671697270824,0.21972380125485313,0.0001025532726268603,1.167091711563927,0.3616836962964578,0.02144586280170369,0.08504589851150343,1.6264801679063865
matrix-new_3,8803830.0,582635.0,389.0,8867974.0,1108737.0,595861.0,1704613.0,554419.0,552177.0,2249.0,16880.0,21137682.0,2696611.0,8664635.0,134052.0,19560338.0,0.06617971950844122,0.24542326093654274,4.3865712732130247e-05,1.0806399153225266,0.40991415236542966,0.006341849593536321,0.12757363839611174,1.628687323801056
FEM_3D_thermal1,1403861.0,88854.0,164.0,1507106.0,172236.0,90813.0,263064.0,78690.0,78440.0,256.0,5386.0,3357773.0,440801.0,1382588.0,18838.0,2745004.0,0.06329259093314794,0.23025334012184204,0.00010881782701415826,1.2232306401010709,0.4117574356575028,0.00561026609005433,0.13127778441246624,1.6293966618580773
3D_51448_3D,3484648.0,228786.0,207.0,3495322.0,434723.0,234369.0,669111.0,216463.0,215692.0,777.0,5551.0,8377123.0,1064534.0,3428234.0,53654.0,7576297.0,0.06565541196700499,0.2444324246195123,5.922201159149286e-05,1.105701505629993,0.409237634448008,0.006404824186060059,0.1270763244135248,1.6310206866606705
pf2177,2236375.0,332009.0,196.0,2445863.0,474710.0,331731.0,806458.0,136468.0,135214.0,1260.0,9788.0,5264041.0,743724.0,2225771.0,10480.0,5840618.0,0.14845855458051535,0.14472821833314597,8.013531420198106e-05,0.9012815082239585,0.4228255441019551,0.001990865952601813,0.14128385398214033,1.6311525575474402
bcsstk16,902653.0,57311.0,126.0,970040.0,112926.0,57411.0,170353.0,43139.0,42657.0,486.0,3439.0,2128212.0,295764.0,896467.0,6149.0,1803884.0,0.06349172937995,0.2020637775654357,0.00012989155086388191,1.1797942661501515,0.4212301218111729,0.0028892798273856177,0.13897299705104565,1.631501576036047
lhr11,768875.0,47224.0,107.0,827860.0,90829.0,48455.0,139301.0,40348.0,40314.0,36.0,4240.0,1847092.0,241981.0,757306.0,12001.0,1311623.0,0.061419606568037716,0.22459351290572172,0.0001292489068199937,1.4082491691591257,0.4099990688065348,0.0064972399858805084,0.13100646854623377,1.6327313074030696
cage12,6901216.0,566797.0,392.0,7219277.0,971197.0,578690.0,1549902.0,449451.0,441519.0,7938.0,31488.0,16707429.0,2059998.0,6753086.0,145266.0,22154027.0,0.08213001882566782,0.22479822222488977,5.4299066236134175e-05,0.7541486249881342,0.4041966002070097,0.00869469503656128,0.12329832435618909,1.6332346769061155
nlpkkt120,311978910.0,22977978.0,1173.0,306241470.0,42377680.0,23163572.0,65541267.0,20553229.0,20166284.0,386952.0,62963.0,745321918.0,96944604.0,308303839.0,3579262.0,903550235.0,0.07365234399979152,0.2387287219847364,3.830310767512969e-06,0.8248815496130107,0.4136519154398462,0.004802303425618566,0.13007078103934144,1.6351471122117232
c-64,2465600.0,206205.0,192.0,2496576.0,355981.0,211734.0,567733.0,153060.0,152198.0,869.0,41715.0,5997979.0,804098.0,2416469.0,65966.0,6750651.0,0.08363278715120052,0.21234945400413155,7.690532953933707e-05,0.8885037902270463,0.40288053692752174,0.010998037839078796,0.13406148971178458,1.6356584226036277
soc-sign-Slashdot090221,2144187.0,462756.0,273.0,3553779.0,576380.0,470416.0,1046813.0,133068.0,130149.0,2923.0,88296.0,5027902.0,694276.0,2014407.0,127805.0,9911467.0,0.2158188628137378,0.11278086518894702,7.6819633409956e-05,0.5072813136541745,0.40064563708680084,0.025419150969927418,0.13808463251670378,1.6375633885587302
matrix_9,6991814.0,470942.0,313.0,6833693.0,880187.0,482612.0,1362815.0,431645.0,430543.0,1109.0,1585.0,16820744.0,2124364.0,6883551.0,104637.0,15267088.0,0.06735619683246723,0.24054311603490744,4.5802467275015135e-05,1.1017650517243367,0.40922987710888414,0.006220711759242041,0.12629429471133977,1.6380845179334793
vsp_msc10848_300sep_100in_1Kout,7466155.0,2616216.0,526.0,7949244.0,3092147.0,2616534.0,5708696.0,518112.0,515165.0,2953.0,22756.0,17519384.0,2473907.0,7441515.0,23933.0,30484879.0,0.3504100839053033,0.08320667667928737,6.616981438738074e-05,0.5746909476006121,0.42475894129610947,0.0013660868441493148,0.14120970235026528,1.6410989974666002
as-Skitter,77637289.0,11971573.0,913.0,108422642.0,18953332.0,12115651.0,31069000.0,8241518.0,8138412.0,103113.0,1960672.0,187616397.0,25018210.0,75331640.0,2327085.0,434950753.0,0.15419875106664274,0.2096517273061627,8.420750344748102e-06,0.43135089594844317,0.4015194897917158,0.012403420155222361,0.13334767323135407,1.6427272223855103
OPF_10000,1671864.0,123251.0,164.0,1735626.0,220477.0,127808.0,348302.0,100528.0,99461.0,1075.0,6339.0,4111368.0,477653.0,1624265.0,46449.0,5256357.0,0.07372070933999417,0.2239778980905911,9.449040288633611e-05,0.7821706174066944,0.39506680015021767,0.011297699451861279,0.11617860527201651,1.6431829578184691
soc-sign-epinions,3379687.0,727293.0,347.0,5542291.0,908010.0,740304.0,1648331.0,236541.0,231786.0,4762.0,137021.0,8034191.0,1066065.0,3172074.0,199164.0,16649332.0,0.21519537164240357,0.1254944632845095,6.260948766493857e-05,0.48255335409252453,0.39482183084768585,0.024789552551090707,0.13269102016618722,1.6440375224877923
H2O,7074740.0,551937.0,417.0,7880864.0,988575.0,553870.0,1542461.0,467450.0,459455.0,8002.0,43365.0,16796210.0,2271858.0,6987779.0,83152.0,21658864.0,0.07801516380813994,0.23257248704047095,5.29129800996439e-05,0.7754889637794484,0.4160330812725014,0.004950640650480079,0.1352601569044445,1.6443219526505208
c-47,728734.0,53564.0,120.0,757788.0,91307.0,55279.0,146605.0,33063.0,32812.0,254.0,13880.0,1773814.0,236748.0,713538.0,21379.0,1532855.0,0.0735028144700261,0.18402275307789923,0.00015835563508527451,1.1571962122966621,0.40226201845289306,0.012052560189512541,0.13346833433494154,1.6459771176203557
ibm_matrix_2,3484695.0,228893.0,208.0,3495538.0,434961.0,234464.0,669441.0,216525.0,215755.0,776.0,5563.0,8377297.0,1064560.0,3428314.0,53698.0,7612107.0,0.06568523213652845,0.244394254407054,5.950443107756231e-05,1.1005227593358842,0.40923868402898933,0.0064099434459587625,0.1270767886109326,1.6463419374600594
GaAsH6,10532643.0,981517.0,427.0,11215317.0,1633870.0,984490.0,2618379.0,686773.0,680270.0,6510.0,36269.0,24844396.0,3428529.0,10455478.0,74139.0,25076926.0,0.09318810103029221,0.20778862817806867,3.807293186630391e-05,0.9907273323692066,0.42083848607146657,0.0029841337257705924,0.13800009466923646,1.6475611589040606
lung2,2144235.0,115260.0,139.0,2190689.0,231613.0,128607.0,360237.0,107214.0,107085.0,135.0,52405.0,5530704.0,579555.0,2045292.0,134517.0,4312449.0,0.05375343654030459,0.22935879910407722,6.345035739897356e-05,1.2824972538805677,0.3698068094043724,0.02432185848311535,0.10478864896765402,1.6531952513260924
Long_Coup_dt6,270286980.0,19104937.0,889.0,300297856.0,36186380.0,19118107.0,55304504.0,17478851.0,17292597.0,186261.0,1421972.0,637617074.0,89721609.0,268669322.0,1579484.0,554642192.0,0.0706838967973966,0.24014901484000017,2.960394096186954e-06,1.149600739353778,0.42136469200007654,0.0024771670402289133,0.14071393734352855,1.6532800637905543
Long_Coup_dt0,270290882.0,19055211.0,956.0,300310772.0,36066168.0,19068422.0,55134607.0,17481322.0,17294878.0,186451.0,1421887.0,637617648.0,89724772.0,268674004.0,1579203.0,556051342.0,0.07049890421386838,0.24073673973103063,3.183368993503836e-06,1.1466884437444627,0.42137165563522794,0.002476724107234874,0.14071877132233956,1.6544108973887512
pwt,1201211.0,75477.0,157.0,1167663.0,142707.0,79693.0,222418.0,59397.0,59150.0,253.0,2581.0,2979537.0,328505.0,1162132.0,38345.0,2888671.0,0.06283408993091139,0.21076592800241292,0.0001344566026327802,1.0314559878920098,0.39003778103779213,0.012869449179520175,0.11025370720350175,1.6545567729556254
t520,894031.0,56926.0,118.0,896245.0,106551.0,57255.0,163823.0,41556.0,41071.0,491.0,614.0,2112750.0,287172.0,887692.0,6330.0,1623904.0,0.06367340729795723,0.20233811636048477,0.00013166042767323666,1.3010313417541923,0.42015950775056204,0.0029960951366702166,0.13592332268370608,1.655164164261598
Flan_1565,361803851.0,24162327.0,1003.0,391870567.0,46755978.0,24163086.0,70919083.0,22965072.0,22763732.0,201347.0,1432014.0,851647761.0,120040805.0,360082162.0,1680184.0,703547260.0,0.0667829458785943,0.2446107333021211,2.559518587166563e-06,1.2105054051379576,0.42280644474094964,0.0019728625811534306,0.1409512365288776,1.6552714976625684
cage11,1920984.0,144662.0,152.0,2035946.0,254704.0,148786.0,403508.0,114638.0,113905.0,740.0,10944.0,4663755.0,569869.0,1875963.0,44496.0,5404944.0,0.07530619724058087,0.22124652125076716,7.46581687333554e-05,0.8628683294406011,0.4022430423553553,0.009540809926765021,0.12219102418544714,1.657375125747426
cbuckle_G,1634590.0,103297.0,160.0,1935270.0,202284.0,104361.0,306659.0,96526.0,95733.0,799.0,16324.0,3856359.0,537732.0,1613723.0,20740.0,3144372.0,0.06319444019601246,0.23940870816126592,8.267580234282555e-05,1.226432177872084,0.41845766952713687,0.005378129992565526,0.13944033737522882,1.6583684360592417
c-73b,4871650.0,413344.0,375.0,4994303.0,718704.0,433017.0,1151739.0,317476.0,316282.0,1202.0,143619.0,12179645.0,1515263.0,4688812.0,225308.0,20537855.0,0.08484681781326656,0.21608546060311118,7.5085552478494e-05,0.5930339366014611,0.38497115474219484,0.018498732926944914,0.12440945528379521,1.662541297211111
invextr1_new,5571551.0,454199.0,287.0,5954479.0,806747.0,455151.0,1261915.0,365747.0,362511.0,3243.0,19969.0,13139078.0,1827332.0,5536246.0,34518.0,12762827.0,0.08152110606184884,0.22470697233209352,4.819901119812498e-05,1.029480224091418,0.42135726722986194,0.0026271249778713544,0.13907612086631954,1.6634913680728998
Si34H36,16085950.0,1379451.0,521.0,17235344.0,2377597.0,1379892.0,3757507.0,1066072.0,1054591.0,11488.0,59907.0,37957476.0,5237362.0,15963413.0,117318.0,42144589.0,0.08575502223990501,0.2210126547113668,3.0228581454480978e-05,0.9006488590979023,0.4205604450622586,0.003090774528843804,0.13797972236088615,1.6637716083769225
g7jac180,2573360.0,292472.0,185.0,2791084.0,446081.0,297443.0,743542.0,156082.0,152385.0,3704.0,27814.0,6248238.0,791289.0,2515201.0,63532.0,6193774.0,0.11365374452078217,0.17349692760531066,6.628249096050137e-05,1.0087933463507064,0.4025456456684268,0.010167986558770648,0.1266419428965414,1.6643782602591288
debr_G_16,4731534.0,320473.0,297.0,4216454.0,649417.0,352156.0,1001586.0,299856.0,299325.0,537.0,134.0,12325203.0,1050052.0,4461403.0,263529.0,14395238.0,0.06773131081801377,0.23040289156182142,7.04383351508163e-05,0.8562000155884884,0.36197399750738385,0.021381311123232615,0.08519551361547555,1.6651082889250164
c-71,3054981.0,291703.0,233.0,3523628.0,467984.0,299802.0,767804.0,193828.0,191887.0,1948.0,75007.0,7477006.0,997755.0,2972040.0,102459.0,10033178.0,0.09548439090128548,0.2015615120961033,6.612502795414273e-05,0.7452280822686491,0.39749065334440015,0.01370321222157639,0.13344311880985518,1.666286707931365
circuit_4,1411656.0,95188.0,165.0,1308666.0,178108.0,104790.0,282914.0,69985.0,69772.0,218.0,26667.0,3680254.0,351921.0,1336787.0,93883.0,4142915.0,0.06743002544529263,0.19831453191989776,0.00012608259097432041,0.8883247664989506,0.3632322660338118,0.025509924043286142,0.09562410637961402,1.6666988580826794
sme3Db,6426144.0,1561494.0,515.0,6945023.0,1969610.0,1559086.0,3528712.0,442921.0,439044.0,3884.0,27293.0,15125945.0,2114467.0,6392871.0,33395.0,24487187.0,0.24299082000029879,0.1115211299734895,7.415382209677348e-05,0.6177085591742326,0.42264275058517004,0.0022077959426667227,0.13979073704155343,1.672595099105894
raefsky1,903925.0,59379.0,135.0,966966.0,115309.0,59368.0,174691.0,43706.0,43358.0,353.0,2953.0,2124065.0,299919.0,899850.0,3877.0,1750782.0,0.06569018447326935,0.20012179654482434,0.0001396119408541769,1.2132092973311355,0.42364522742948074,0.0018252737086671077,0.14120048115288375,1.6728067420503725
Dubcova1,858180.0,68233.0,125.0,841669.0,112681.0,70074.0,182771.0,37120.0,36989.0,135.0,886.0,2080147.0,254391.0,840936.0,17058.0,1810292.0,0.07950896082406954,0.16881091086038083,0.00014851443976194917,1.1490671118250537,0.40426758301216215,0.008200381992234202,0.12229472244028908,1.6760900415005728
fxm4_6,1615316.0,138455.0,145.0,1915311.0,237058.0,140416.0,377495.0,94334.0,93937.0,404.0,18815.0,3846480.0,521999.0,1589300.0,26749.0,3189986.0,0.08571387889428446,0.19993260270140242,7.570572089859036e-05,1.2057983953534592,0.4131829620848152,0.0069541502880555725,0.13570823194193132,1.6763351354443778
rail_79841,2159061.0,140618.0,200.0,2396288.0,255023.0,149688.0,404727.0,123856.0,123177.0,686.0,25976.0,5397479.0,580147.0,2067304.0,92115.0,5685850.0,0.06512923905345888,0.23431703251901784,8.346242187917312e-05,0.9492826930010465,0.38301288434841524,0.01706630076745088,0.10748480911180942,1.6787555199608457
2D_27628_bjtcai,1497908.0,94065.0,129.0,1498100.0,180957.0,97270.0,278245.0,80941.0,80736.0,210.0,3318.0,3628048.0,447197.0,1467770.0,29734.0,2900303.0,0.0627975816939358,0.22534564264754195,8.61090714905547e-05,1.2509203348753561,0.4045619021578546,0.008195591679051656,0.123261048365402,1.679105536479469
F1,82635052.0,6691339.0,798.0,89418895.0,12494063.0,6690208.0,19184289.0,6286474.0,6241926.0,44554.0,314364.0,194422206.0,27359862.0,82255646.0,395331.0,232553789.0,0.08097458448988451,0.2468113734951717,8.924288317362902e-06,0.8360311256850775,0.4230774235737249,0.00203336341117331,0.14072395619253492,1.6792271167317003
ex3sta1,2143400.0,169330.0,157.0,2304387.0,301930.0,170302.0,472250.0,135405.0,133829.0,1583.0,10341.0,5074919.0,691575.0,2122106.0,21299.0,4803915.0,0.07900065316786414,0.22283203462491052,6.813091724610493e-05,1.0564131546873747,0.4181556395284339,0.004196914275873172,0.13627311095999758,1.6805155578382278
rail_79841_E,2161793.0,140609.0,187.0,2398274.0,255371.0,149683.0,405072.0,124076.0,123334.0,749.0,25954.0,5404968.0,581147.0,2070363.0,92216.0,5677179.0,0.06504276773955693,0.23448260222092873,7.797274206366745e-05,0.9520517144166143,0.3830481512563997,0.01706134060368165,0.10752089559087122,1.6812383247030425
Si5H12,2342247.0,183583.0,224.0,2557641.0,327670.0,183948.0,511638.0,147809.0,145761.0,2054.0,11462.0,5552136.0,752667.0,2316814.0,24640.0,5543452.0,0.07837900955791596,0.22414083315262637,8.758070425051835e-05,1.0015665329112617,0.4172833662575989,0.004437931635680394,0.13556350204677983,1.6831038986727611
raefsky2,903876.0,59335.0,132.0,966822.0,115274.0,59328.0,174618.0,43683.0,43316.0,372.0,2956.0,2124155.0,299924.0,899899.0,3909.0,1744683.0,0.06564506635865981,0.20010444294803964,0.00013652978521382425,1.2175019760036636,0.42365034566686516,0.0018402611862128706,0.14119685239542312,1.6843526964644262
human_gene1,74170876.0,18877322.0,816.0,74727932.0,25099456.0,18877476.0,43976948.0,5171095.0,5167809.0,3293.0,25431.0,173140615.0,24708706.0,74139224.0,30780.0,226892775.0,0.2545112450876271,0.10521466744871205,1.0919611692184924e-05,0.763094439653268,0.428202383363372,0.00017777457934985388,0.14270889588788857,1.6856883062380719
TSOPF_RS_b39_c7,843666.0,52240.0,133.0,819231.0,100647.0,53762.0,154426.0,36465.0,36201.0,268.0,143.0,2037855.0,252573.0,828801.0,14818.0,1885863.0,0.061920238577825824,0.19102524477319519,0.00016234737210872146,1.0805954621306002,0.4067026358597643,0.007271371123068128,0.12394061402798531,1.687095838579329
Ge99H100,26069027.0,2307127.0,612.0,27689575.0,3935572.0,2310370.0,6245958.0,1718716.0,1705582.0,13141.0,83916.0,61317494.0,8569709.0,25926065.0,138460.0,60505144.0,0.08850069471330864,0.21579238522505756,2.2102181055505545e-05,1.0134261311732438,0.42281677395361267,0.002258083149973481,0.13975960922342978,1.690599760798665
web-BerkStan,27142541.0,1822745.0,610.0,32426620.0,3386240.0,1899419.0,5285675.0,1603183.0,1592809.0,10380.0,479209.0,66186484.0,8303872.0,26321813.0,880615.0,59297417.0,0.06715454533162536,0.23272115639486254,1.8811704704344764e-05,1.1161781971042686,0.39769166466071837,0.013305057872540865,0.12546174835333448,1.6906819731257285
rgg_n_2_23_s0,435074194.0,110941278.0,1381.0,647960036.0,135958659.0,111715405.0,247674085.0,27252868.0,26851147.0,401728.0,11259403.0,1048568082.0,140751314.0,423291005.0,11517413.0,1631245401.0,0.25499392869070053,0.09912766901395804,2.131304283093163e-06,0.6428021690404141,0.40368480813628277,0.01098394391142644,0.13423192677344914,1.692245204374328
lhr14c,1011303.0,61859.0,117.0,1089769.0,116154.0,63433.0,179603.0,48592.0,48382.0,214.0,5434.0,2428859.0,318430.0,996270.0,15380.0,1899085.0,0.06116762236441502,0.2129406866933982,0.00010736220244840879,1.2789627636467036,0.41018025336176367,0.00633219137051595,0.13110271119072783,1.6964558206649085
ns3Da,5168566.0,1343118.0,482.0,5641987.0,1672569.0,1343172.0,3015757.0,350728.0,347996.0,2738.0,22520.0,12150844.0,1713392.0,5144920.0,23043.0,20244285.0,0.2598627936646257,0.1041822553791269,8.543089517930473e-05,0.6002110719148639,0.4234207928272308,0.0018964114756143688,0.1410101224244176,1.6966598606993195
denormal,4009402.0,278785.0,208.0,3839384.0,503315.0,289216.0,792549.0,235562.0,235047.0,521.0,376.0,9795840.0,1156571.0,3916910.0,90266.0,8598885.0,0.06953281312275496,0.22912117465915646,5.417535729689971e-05,1.1391988612477082,0.3998544280020907,0.009214727884489743,0.11806756745720633,1.7015144310204475
onetone1,1244670.0,110278.0,151.0,1326126.0,178965.0,114029.0,293011.0,63886.0,63151.0,742.0,12039.0,3075622.0,359687.0,1206528.0,40913.0,3350403.0,0.08860019121534222,0.1790040263717543,0.00011386549996003397,0.9179856870949554,0.3922874787603938,0.013302349898654645,0.11694772634608544,1.705578562625385
ca-HepPh,793144.0,192565.0,143.0,1084978.0,236713.0,193362.0,430092.0,32194.0,31514.0,685.0,15507.0,1890072.0,265932.0,776441.0,16219.0,2310755.0,0.24278693402459076,0.0696408716681881,0.00013179990746356148,0.8179456497984425,0.41079969440317615,0.00858115458035461,0.14069940192754563,1.705915509991642
3D_28984_Tetra,1975826.0,133701.0,155.0,2006582.0,250562.0,136873.0,387452.0,119762.0,119361.0,408.0,4794.0,4747873.0,605294.0,1943436.0,31747.0,4374356.0,0.06766840804807711,0.2361172996013517,7.724578412444644e-05,1.0853878833821482,0.40932771369411103,0.00668657312442856,0.12748740330670175,1.7070972397959745
vsp_model1_crew1_cr42_south31,1436399.0,219292.0,157.0,2082789.0,299389.0,224508.0,523912.0,80319.0,79987.0,338.0,48947.0,3519692.0,441740.0,1374435.0,64035.0,4811979.0,0.15266788684759597,0.13292763860179302,7.537969520676363e-05,0.7314437573397556,0.39049865726887467,0.018193353282048543,0.12550529989555903,1.7074639830855718
boneS01_M,7513093.0,511808.0,347.0,8543031.0,943917.0,526007.0,1469942.0,455743.0,454389.0,1361.0,74499.0,18091417.0,2331387.0,7354850.0,159753.0,16903106.0,0.06812214356989857,0.2366653943921254,4.061790247512856e-05,1.0703013398839243,0.40653808377751727,0.008830319924636086,0.12886702020079466,1.7075692602139048
Ge87H76,24390321.0,2073804.0,594.0,25936920.0,3593308.0,2077234.0,5670561.0,1608584.0,1595548.0,13042.0,79547.0,57402353.0,8003273.0,24247776.0,137310.0,57736176.0,0.08502569523377737,0.22098529428937053,2.2901716934778688e-05,0.9942181311072628,0.42241780576486126,0.0023920622208640123,0.1394241277879323,1.7097346485710008
Ga19As19H42,27495703.0,2545536.0,597.0,29024880.0,4260670.0,2549506.0,6810191.0,1825282.0,1809866.0,15422.0,79665.0,64735264.0,8994964.0,27330357.0,159151.0,66351365.0,0.09257941140839353,0.21137023993937565,2.0568560490172568e-05,0.9756432893279589,0.42218653808224216,0.0024584900124914916,0.13894998559054306,1.7115314009818794
c-57,1446600.0,116587.0,162.0,1434408.0,201777.0,120970.0,322765.0,81532.0,81226.0,312.0,26718.0,3558121.0,464189.0,1412083.0,47148.0,3995608.0,0.08059380616618278,0.2016636284711487,0.00011293857814513026,0.8905080278145404,0.3968619954183683,0.013250814123521937,0.1304590259859066,1.7120404135602454
Na5,955344.0,68327.0,128.0,1077052.0,126657.0,68670.0,195341.0,47204.0,46735.0,475.0,6645.0,2252912.0,314725.0,946958.0,8408.0,2062548.0,0.07152083438007671,0.19461955513409882,0.00011884291566238214,1.0922955490005566,0.4203262266790714,0.0037320587754870144,0.13969697884338136,1.7173327696959118
apache1,2115460.0,138419.0,171.0,1973347.0,246697.0,147878.0,394593.0,115597.0,115168.0,436.0,1055.0,5333523.0,543269.0,2031768.0,81604.0,5542328.0,0.0654321046013633,0.22657637350790882,8.665480526232842e-05,0.9623253982802894,0.380942952716244,0.015300205886428164,0.10185931512810575,1.7204643903045536
OPF_6000,1090784.0,80815.0,136.0,1151190.0,143918.0,83999.0,227937.0,55937.0,55321.0,623.0,6869.0,2687629.0,312451.0,1058205.0,32703.0,3143401.0,0.07408891219526506,0.19704869061625932,0.0001181386217739904,0.8550067267905049,0.3937317985480883,0.012167974076779199,0.1162552569569684,1.721736304861788
c-53,1302148.0,104012.0,135.0,1317316.0,179442.0,107500.0,286960.0,71328.0,71092.0,242.0,23544.0,3182898.0,422890.0,1272936.0,38320.0,3397004.0,0.07987724897630684,0.19908006966462735,0.0001024811055206192,0.9369721083637229,0.39992987522691587,0.012039342762476209,0.13286319574174227,1.7233979410943883
c-70,2400967.0,210900.0,227.0,2593100.0,347738.0,218286.0,566041.0,149139.0,147685.0,1461.0,53436.0,5926106.0,772671.0,2335751.0,84808.0,8058633.0,0.08783960795796027,0.20853351603792053,8.754001002660908e-05,0.7353736049277837,0.39414600413829926,0.014310915127066576,0.13038426919801974,1.7254362941718084
nmos3,1277594.0,117718.0,157.0,1422924.0,192852.0,119480.0,312350.0,70636.0,69810.0,831.0,10044.0,3062506.0,398015.0,1253850.0,23596.0,3498272.0,0.09214038262546631,0.18443494018058101,0.0001103361809906924,0.8754339285224247,0.40941960603505756,0.007704801231409832,0.12996382700964504,1.725642910765518
F2,16326752.0,1271653.0,519.0,17674602.0,2359662.0,1271744.0,3631422.0,1134322.0,1125078.0,9251.0,63254.0,38427007.0,5395878.0,16244808.0,84248.0,40452130.0,0.07788769009292235,0.23801572220413014,2.9364168992320167e-05,0.9499377906676361,0.42274455567148383,0.0021924163908992444,0.14041889861471646,1.727139748709716
wb-edu,228951081.0,14016339.0,1063.0,324534731.0,27749567.0,15142235.0,42891820.0,13596757.0,13492348.0,104416.0,7620063.0,557977288.0,69126244.0,215728661.0,13328572.0,623447406.0,0.06121979830267759,0.24069923021781908,3.2754583668889354e-06,0.8949869429723796,0.38662624024223724,0.023887302022228548,0.12388720022597048,1.733591265131735
CO,24376437.0,2005347.0,687.0,25958658.0,3517128.0,2008796.0,5525943.0,1672617.0,1645359.0,27265.0,83735.0,57877860.0,7768023.0,24110523.0,252073.0,84092017.0,0.0822657962687492,0.2323543875441755,2.6465158560970294e-05,0.6882681860276939,0.4165759238506745,0.004355257779054028,0.13421406734803257,1.7342577262034842
mark3jac080,907093.0,64227.0,124.0,876694.0,109344.0,68593.0,177955.0,44462.0,44405.0,61.0,10162.0,2293786.0,248752.0,872875.0,41424.0,1873265.0,0.07080530882720956,0.1999037843330321,0.00014144045698955395,1.2244855906665635,0.38053898663606806,0.018059226100429596,0.10844603637828464,1.7353913259335436
Reuters911,978365.0,236239.0,136.0,1291480.0,294368.0,236837.0,531222.0,48416.0,47421.0,1000.0,17248.0,2328413.0,328288.0,959844.0,17979.0,3216450.0,0.2414630531550086,0.08352799505898509,0.00010530554092978599,0.7239077243544902,0.41223099166685634,0.007721568295658889,0.1409921693445278,1.7370033359424504
hcircuit,2183569.0,141027.0,200.0,2132310.0,262552.0,153284.0,415854.0,126469.0,125412.0,1064.0,9616.0,5602085.0,523625.0,2071083.0,110894.0,6979867.0,0.06458554778896385,0.23319866573978976,9.379499228536189e-05,0.8026062674260126,0.369698603287883,0.019795129848975874,0.0934696635270618,1.7370522848909016
G2_circuit,3088183.0,205117.0,216.0,2827591.0,365510.0,223027.0,588555.0,170572.0,170139.0,440.0,2241.0,7942464.0,729037.0,2932536.0,151796.0,7673428.0,0.0664199628066083,0.22469494564150663,7.639011441187923e-05,1.0350607316573506,0.36922244784490055,0.019111953167178345,0.09178977707673588,1.738607233430053
rgg_n_2_16_s0,2471063.0,143510.0,210.0,3561891.0,282083.0,150415.0,432515.0,135565.0,135160.0,411.0,80776.0,6038298.0,802537.0,2384236.0,89518.0,6287135.0,0.05807622063864822,0.23863716377974933,5.8957447041473194e-05,0.960421241153562,0.39485232428078243,0.014825038446264163,0.13290781607664942,1.744763112470323
c-54,1371361.0,98962.0,161.0,1445530.0,177575.0,102443.0,280036.0,74734.0,74195.0,545.0,27995.0,3348861.0,444837.0,1340917.0,43102.0,3511402.0,0.07216334721492007,0.210654790427601,0.00011137783373572323,0.9537105122113617,0.4004098706993213,0.012870644675906226,0.1328323271703424,1.7498234982926948
cegb2919,983544.0,63590.0,112.0,1046273.0,125085.0,63532.0,188632.0,50463.0,50123.0,346.0,2898.0,2308238.0,327205.0,979899.0,3530.0,1708472.0,0.06465394532425596,0.21105836592149563,0.00010704663123295736,1.351054041271967,0.4245225145760532,0.0015293050370022501,0.1417553129270032,1.7498617144629316
Ga41As41H72,57148923.0,5077459.0,725.0,59855359.0,8644903.0,5083354.0,13728272.0,3838740.0,3806474.0,32273.0,139600.0,134534233.0,18682103.0,56822662.0,312487.0,143228475.0,0.08884610126423555,0.21851980291241332,1.2112532814313251e-05,0.939298089992231,0.42236582268246925,0.002322732237229167,0.13886505005755673,1.7500791784311214
g7jac180sc,2572935.0,291178.0,190.0,2786236.0,444944.0,296149.0,741110.0,156076.0,152343.0,3740.0,27874.0,6248678.0,791288.0,2515415.0,63703.0,6323198.0,0.11316959037053015,0.17396169802025443,6.819235700062737e-05,0.9882148242076241,0.4025515477033702,0.010194636369484873,0.12663286538368596,1.7505440086752213
para-10,17266980.0,1620155.0,618.0,20847715.0,2705012.0,1624343.0,4329373.0,1209864.0,1190666.0,19205.0,194920.0,40888837.0,5665318.0,17036023.0,230615.0,64222720.0,0.09382966795583246,0.21841708524116227,2.9643536473901338e-05,0.63667245797126,0.4166423955760835,0.0056400479182129835,0.13855414865431365,1.7506507148208506
g7jac200sc,2881853.0,327562.0,191.0,3119084.0,500048.0,333145.0,833208.0,175599.0,171463.0,4143.0,31031.0,6995648.0,886507.0,2817277.0,70584.0,6958478.0,0.11366367403195098,0.17406600073155717,6.123592695804281e-05,1.0053416853513082,0.4027185187133486,0.010089701482979132,0.1267226424199731,1.7511107429145678
g7jac200,2881808.0,329512.0,201.0,3119336.0,501900.0,335098.0,837015.0,175431.0,171311.0,4128.0,30865.0,6996263.0,887244.0,2817954.0,70576.0,6941509.0,0.1143421074547645,0.1732744264879312,6.443679039385305e-05,1.0078879102512148,0.40277988406096227,0.010087671089551664,0.12681684493564635,1.752301363557908
ca-AstroPh,1313012.0,379038.0,162.0,1828807.0,458768.0,379910.0,838697.0,76486.0,74489.0,2003.0,25364.0,3132863.0,434530.0,1287947.0,24511.0,4855226.0,0.28867824513408863,0.08357454192221665,8.858233810347401e-05,0.6452558542074046,0.4111086249223155,0.007823833981888132,0.13870060708048837,1.754838675667056
g7jac160,2264169.0,255466.0,166.0,2452610.0,390283.0,259985.0,650284.0,136405.0,133253.0,3159.0,24627.0,5500957.0,696027.0,2212970.0,56532.0,5433151.0,0.1128299168480798,0.17339126389208442,6.768299892767297e-05,1.0124800507109042,0.4022881836742225,0.010276757298775467,0.12652834770386318,1.755730184030779
g7jac160sc,2264086.0,255109.0,163.0,2452093.0,390116.0,259604.0,649735.0,136340.0,133173.0,3174.0,24751.0,5500672.0,696058.0,2212753.0,56529.0,5425017.0,0.11267637360064944,0.17344400979550298,6.647382460616297e-05,1.0139455784193856,0.40226957724438034,0.010276744368688044,0.12654053904686555,1.7585770861582832
s2rmt3m1,693137.0,43556.0,110.0,686916.0,75446.0,44012.0,119475.0,29442.0,29392.0,51.0,237.0,1643526.0,219759.0,686868.0,6187.0,1291569.0,0.06283894814445053,0.19770744777292049,0.00016013602827711103,1.2725034434861784,0.4179234158753801,0.0037644673707626164,0.13371190963818036,1.7585892403601942
Ga10As10H30,19058515.0,1633628.0,515.0,20290277.0,2816485.0,1637662.0,4454166.0,1264916.0,1251898.0,13024.0,62968.0,44967524.0,6199257.0,18917718.0,134382.0,47738845.0,0.08571643698367895,0.22117465705160375,2.5381615046457967e-05,0.9419483022683101,0.4206973459334786,0.0029884233786143083,0.13786075924482744,1.7588335964731894
Kuu,1067001.0,69095.0,136.0,1140860.0,134373.0,69528.0,203916.0,55982.0,55312.0,675.0,4332.0,2519379.0,344181.0,1057121.0,9982.0,1985596.0,0.0647562654580455,0.21539988764823123,0.00011920831653314166,1.2688275963489049,0.41959586072599636,0.003962087482669341,0.13661342735650334,1.7620932909215004
web-NotreDame,6037000.0,417783.0,365.0,7967870.0,788276.0,455455.0,1243746.0,385865.0,382553.0,3318.0,144829.0,14796015.0,1713798.0,5624785.0,399188.0,16682347.0,0.06920374358124896,0.23678350232049244,4.580898031719895e-05,0.8869264618461659,0.38015539995059483,0.026979426555055534,0.11582834972795039,1.7632460753266122
helm2d03,10594988.0,782622.0,481.0,9841080.0,1375189.0,826078.0,2201282.0,723503.0,718247.0,5262.0,1482.0,26654382.0,2744230.0,10190611.0,394211.0,39072051.0,0.07386719078870123,0.24736963571681336,4.887674929987359e-05,0.6821853810540941,0.38232403962695516,0.014789725756913065,0.10295605428030558,1.7641034360171257
g7jac140,1955548.0,217622.0,177.0,2119958.0,333977.0,221582.0,555577.0,116191.0,113473.0,2726.0,21849.0,4752977.0,600750.0,1910576.0,49722.0,4676355.0,0.11128440723520977,0.17296298722177894,8.349222012888935e-05,1.0163849836036827,0.40197459402812175,0.01046123303352825,0.12639446814070424,1.7648361397596743
graham1,1065437.0,68751.0,123.0,1207747.0,133414.0,69371.0,202802.0,55974.0,55215.0,764.0,8059.0,2522869.0,345702.0,1052759.0,12693.0,1985719.0,0.06452845170573202,0.21630290289671375,0.00010184252165395567,1.2705065520348044,0.4172864306470134,0.005031176807039922,0.13702732880700505,1.7673592929847641
case9_A_08,532317.0,36889.0,119.0,507005.0,39279.0,38613.0,77910.0,7326.0,7275.0,52.0,138.0,1313102.0,148137.0,517053.0,15118.0,1260974.0,0.06929893277877655,0.08594959876108686,0.00023471168923383398,1.0413394725030016,0.3937645361898771,0.011513195471486602,0.11281454144460978,1.7678617182726608
mixtank_new,6171601.0,590694.0,332.0,6471543.0,988968.0,591328.0,1580311.0,410335.0,406580.0,3762.0,15774.0,14539532.0,2023260.0,6138053.0,32729.0,14880613.0,0.09571163139029888,0.20613157738744106,5.130152113645849e-05,0.9770788340507209,0.42216303798499155,0.0022510353153045093,0.13915578575706564,1.7722610356859196
barrier2-9,12444665.0,1232617.0,507.0,14956442.0,2019548.0,1236934.0,3256498.0,867581.0,853917.0,13670.0,137518.0,29487308.0,4072197.0,12275491.0,168284.0,40336324.0,0.09904782491131742,0.2103696364691365,3.389843653992039e-05,0.7310360755729749,0.41629744566713245,0.005706997736110736,0.1380999920372521,1.7723137265473368
c-55,1414940.0,128041.0,149.0,1619551.0,207049.0,131468.0,338530.0,74871.0,74088.0,787.0,29413.0,3449961.0,461775.0,1379527.0,41631.0,3822248.0,0.09049217634670022,0.1811098666911788,9.200080763125088e-05,0.9025999882791488,0.399867418791111,0.012067092932354887,0.13384933916644276,1.7729871473189576
rgg_n_2_20_s0,48087925.0,6247654.0,718.0,70364031.0,8936762.0,6358597.0,15295378.0,2814693.0,2804379.0,10320.0,1353190.0,116425798.0,15723285.0,46629288.0,1453668.0,134307445.0,0.1299214719703543,0.15542142269900544,1.0204077137081586e-05,0.8668603441901527,0.4005064925558853,0.012485789446768491,0.13504983663500422,1.773380382831195
g7jac140sc,1955431.0,219639.0,159.0,2120140.0,336035.0,223558.0,559610.0,116087.0,113372.0,2721.0,21655.0,4753167.0,599875.0,1910579.0,49656.0,4710070.0,0.11232255190799369,0.1718033378866563,7.499504749686341e-05,1.0091499701702946,0.40195915691579953,0.01044692938413483,0.12620532794240136,1.774142434550302
Si87H76,33494000.0,2927499.0,745.0,35733340.0,5024753.0,2926798.0,7951567.0,2296948.0,2267667.0,29288.0,115607.0,79214926.0,10816432.0,33200530.0,279561.0,100114313.0,0.08740368424195379,0.2241249585915618,2.0848876707299122e-05,0.7912447643725029,0.4191196239961141,0.003529145504724703,0.13654537782437617,1.774990637144851
g7jac120,1646868.0,181642.0,177.0,1784389.0,279572.0,185074.0,464664.0,95546.0,93329.0,2225.0,18659.0,4005533.0,504540.0,1608290.0,42710.0,3915603.0,0.11029542136953295,0.17055389943057067,9.919361753518992e-05,1.0229670883386288,0.40151710146939246,0.010662750750025029,0.12596076477212895,1.7792119734921614
rgg_n_2_18_s0,10955663.0,694797.0,466.0,15641825.0,1300099.0,722294.0,2022409.0,636636.0,634547.0,2096.0,330560.0,26649791.0,3581431.0,10603966.0,360503.0,29736396.0,0.06341898249334614,0.23942280029108196,2.9791920060478877e-05,0.8962011065496975,0.3979005313775256,0.013527423160654431,0.13438870871445108,1.7802012650226675
c-56,1364049.0,101025.0,148.0,1435774.0,174774.0,105123.0,279910.0,70480.0,70132.0,352.0,26820.0,3351517.0,438932.0,1327689.0,44131.0,3642426.0,0.07406258866067128,0.2011472930163532,0.00010308028979491201,0.9201331749773365,0.39614568567010106,0.013167470133673797,0.1309651718908184,1.781835137950246
lowThrust_9,770710.0,60368.0,117.0,791720.0,102175.0,62503.0,164694.0,37674.0,37602.0,74.0,3191.0,1882635.0,221663.0,749971.0,20552.0,1558846.0,0.07832777568735322,0.18616579696394686,0.00014777951801141817,1.2077107039438149,0.39836240163388015,0.010916614213588933,0.1177408260231006,1.7825667692007228
cit-HepPh,1487387.0,383927.0,193.0,2311031.0,468705.0,386944.0,855666.0,87233.0,85411.0,1829.0,43660.0,3586720.0,492295.0,1442764.0,44196.0,5576781.0,0.25812179345388925,0.09251574134663415,8.351251021730128e-05,0.6431523848614461,0.40225163938082703,0.012322121604139716,0.13725492929473168,1.7844557963487342
case9_A_11,532318.0,36929.0,107.0,507978.0,40304.0,38649.0,78972.0,8085.0,8030.0,57.0,137.0,1313100.0,148143.0,517049.0,15114.0,1288085.0,0.06937394564902934,0.09287018849719149,0.00021063904342314037,1.0194203022316073,0.39376208971137006,0.01151016678090016,0.11281928261366232,1.7862854022610644
garon2,1254814.0,93661.0,109.0,1243404.0,169331.0,94819.0,264165.0,71479.0,70728.0,758.0,779.0,2994435.0,391750.0,1240545.0,14353.0,2776585.0,0.0746413412665144,0.2129607560391367,8.766257789101532e-05,1.0784596905911399,0.4142834958848664,0.004793224765272915,0.13082601559225698,1.787537732824381
as-caida_G_103,524843.0,76618.0,127.0,910777.0,77314.0,80282.0,157614.0,3526.0,3472.0,55.0,34564.0,1272397.0,159135.0,478222.0,49242.0,1795836.0,0.1459827033989212,0.0218815936452774,0.0001394413780760823,0.7085262796825545,0.37584338850217347,0.038700185555294454,0.12506709776901392,1.7879272990240247
barrier2-4,12149027.0,1207602.0,489.0,14570200.0,1969019.0,1211311.0,3180345.0,846214.0,832822.0,13398.0,132499.0,28792430.0,3974129.0,11985540.0,163623.0,39703772.0,0.09939907121780205,0.2101581027373497,3.3561653237429826e-05,0.725181224594983,0.41627399979786356,0.0056828478874481935,0.1380268702572169,1.789747171329509
ckt11752_tr_0,1308680.0,92390.0,143.0,1423014.0,163712.0,98182.0,261912.0,66878.0,66587.0,297.0,14994.0,3278335.0,348108.0,1251517.0,57749.0,3536513.0,0.07059785432649693,0.20340642963593783,0.00010049092981516697,0.9269964510239324,0.3817538476086184,0.01761534437450718,0.1061843893317797,1.7899700114493395
rgg_n_2_17_s0,5208668.0,319840.0,323.0,7489368.0,607871.0,332753.0,940640.0,300902.0,299926.0,982.0,163373.0,12698087.0,1698630.0,5034374.0,179246.0,14195475.0,0.06140533433883672,0.24236151495479008,4.3127804642527916e-05,0.8945165272736558,0.39646712138607965,0.014115984557358916,0.1337705435472288,1.7902675955410636
rgg_n_2_19_s0,22974749.0,1942846.0,737.0,33088126.0,3217251.0,1997276.0,5214543.0,1339461.0,1334815.0,4653.0,670128.0,55749505.0,7516228.0,22257387.0,727773.0,63176005.0,0.08456440590493502,0.20437292989140685,2.227385135078366e-05,0.8824474577017017,0.3992391860699032,0.01305434012373742,0.13482143025305784,1.7917881983396904
rajat26,1066340.0,66436.0,125.0,1197193.0,124314.0,72475.0,196806.0,45350.0,45159.0,197.0,21452.0,2717512.0,278064.0,1010287.0,61657.0,2502856.0,0.06230283024176154,0.18727597086175854,0.00010441090116631153,1.0857644227234806,0.3717691035034988,0.022688768255669158,0.10232300722131125,1.7981181383563398
g7jac120sc,1646896.0,181671.0,169.0,1785549.0,279635.0,185106.0,464758.0,95529.0,93315.0,2221.0,18666.0,4005624.0,504713.0,1608227.0,42731.0,3909283.0,0.11031115504561308,0.1705001186891718,9.46487606892894e-05,1.0246441610904096,0.40149225189383725,0.010667751141894496,0.12600109246399563,1.798169640792895
lowThrust_8,759813.0,58901.0,178.0,783683.0,95318.0,60926.0,156262.0,28671.0,28573.0,101.0,3286.0,1854116.0,218757.0,738785.0,20144.0,1677137.0,0.07752038988540601,0.15503452601753068,0.000227132654402354,1.1055244741485042,0.39845673086257816,0.01086447665626099,0.11798452739742281,1.8028947045567543
k1_san,2096765.0,129896.0,190.0,2242369.0,248191.0,137885.0,386093.0,120698.0,120412.0,292.0,18404.0,5208672.0,577391.0,2020701.0,75497.0,5071055.0,0.061950671629867914,0.23816129331420643,8.473181710949447e-05,1.0271377454987176,0.3879493659804265,0.01449448151083424,0.11085186396839732,1.809358069922438
Lin,6845660.0,447124.0,375.0,6393847.0,798499.0,477328.0,1275843.0,400281.0,399209.0,1079.0,3398.0,17233730.0,1770063.0,6581644.0,257219.0,18258394.0,0.06531495867454709,0.2388134768072052,5.865013660789819e-05,0.9438798395959689,0.38190478787819004,0.014925323769143418,0.10270922197342072,1.8107119468192951
sinc12,931611.0,68075.0,126.0,989861.0,124497.0,68375.0,192890.0,43751.0,43369.0,387.0,4793.0,2210126.0,301566.0,923438.0,9521.0,1821923.0,0.07307234457300311,0.18488343101998386,0.00012729059938718668,1.2130732198890952,0.41782142737563377,0.004307899187648125,0.13644742426449893,1.8120064946857966
rgg_n_2_15_s0,1171424.0,67470.0,145.0,1701639.0,129358.0,71100.0,200476.0,55215.0,55105.0,114.0,40032.0,2868730.0,379237.0,1128175.0,44927.0,2683733.0,0.05759656623050236,0.21594424520221675,8.521196328951088e-05,1.0689327142454186,0.3932663582839793,0.015660937069713776,0.1321968257730773,1.8122961936154038
lp1,8226558.0,496055.0,385.0,8207244.0,1080173.0,561189.0,1641378.0,551365.0,550522.0,850.0,437335.0,21663226.0,2236854.0,7831783.0,785158.0,24280062.0,0.06029921627003663,0.25144989631707865,4.6909778727182965e-05,0.8922228452299669,0.36152431775396704,0.03624381705661013,0.10325581240762571,1.8130746477203168
d_pretok,6034037.0,406135.0,301.0,5936556.0,750148.0,427660.0,1177825.0,364000.0,363001.0,1005.0,14450.0,14968140.0,1656333.0,5842184.0,187371.0,14886090.0,0.06730734332586956,0.2360838616574514,5.070279805328207e-05,1.0055118570423798,0.3903079474136399,0.012517988206951566,0.11065723596919858,1.8150839644321288
helm3d01,1494368.0,198065.0,186.0,2159556.0,283109.0,200943.0,484070.0,89889.0,88430.0,1465.0,41080.0,3614501.0,479715.0,1448330.0,46453.0,5682356.0,0.1325409805349151,0.156612231884159,8.612881536760334e-05,0.6360919660788589,0.40069984764148636,0.012851843172819706,0.1327195648859967,1.8168053622653297
lowThrust_6,727177.0,56233.0,116.0,749621.0,90190.0,58194.0,148403.0,27516.0,27386.0,133.0,3215.0,1775785.0,209440.0,707613.0,19339.0,1703808.0,0.07733055363412208,0.1564128945707968,0.00015474486440481257,1.0422447834497783,0.39847898253448477,0.01089039495209161,0.1179422058413603,1.8182267529558946
ASIC_100k,3481094.0,315626.0,261.0,3988264.0,542003.0,326786.0,868805.0,240418.0,238830.0,1595.0,39726.0,8570951.0,996294.0,3363427.0,116267.0,11950121.0,0.0906686231397371,0.2167445139525596,6.54420068480923e-05,0.7172271310056191,0.39242168109466496,0.013565239143240931,0.11624077654860003,1.8203199556976148
debr_G_14,1188899.0,83250.0,156.0,1066188.0,154449.0,91205.0,245668.0,54557.0,54402.0,160.0,58.0,3083350.0,264419.0,1120743.0,66829.0,3222083.0,0.0700227689652359,0.18172037638437838,0.00014631565915204447,0.9569430706781917,0.36348225144728946,0.021674153112685876,0.0857570499618921,1.8208023085317226
NotreDame_www,4333310.0,281776.0,331.0,6204715.0,519254.0,319736.0,839005.0,255319.0,252956.0,2369.0,141655.0,10825017.0,1141430.0,3922571.0,397909.0,15292537.0,0.06502558090697412,0.2333120721102708,5.3346527600381326e-05,0.7078627306901399,0.3623616480232779,0.03675827945581979,0.10544371431472117,1.828141023121532
c-73,4866695.0,443650.0,399.0,4749344.0,750413.0,463538.0,1213969.0,319827.0,318938.0,895.0,160822.0,12179726.0,1501455.0,4688717.0,243626.0,22713238.0,0.09116042817558939,0.20851990747139776,8.401160244446391e-05,0.5362390866507012,0.3849607946845438,0.020002584623003833,0.12327494066779499,1.828538572039856
s3rmt3m3,656962.0,41400.0,116.0,656316.0,73790.0,41815.0,115622.0,25657.0,25578.0,81.0,516.0,1558279.0,208163.0,650712.0,6199.0,1281884.0,0.06301734346887644,0.181605192562235,0.00017674412935232418,1.215616233606161,0.4175837574657683,0.003978106616337639,0.13358519238210873,1.8322928372755174
para-7,17267172.0,1621975.0,572.0,20847918.0,2705932.0,1626292.0,4332238.0,1205407.0,1186242.0,19171.0,194973.0,40888575.0,5665604.0,17036496.0,230606.0,63395590.0,0.0939340269500993,0.21767502250505405,2.7436792489302767e-05,0.6449750684550771,0.41665663330160074,0.0056398639473251395,0.13856203108080925,1.8330171356297666
cage15,329494719.0,30678354.0,1149.0,345411933.0,50496280.0,31102984.0,81599283.0,24135406.0,23765632.0,369781.0,1373918.0,792460185.0,100464891.0,323610119.0,5761870.0,1196583160.0,0.09310727071167414,0.22826383874832223,3.3264629569123774e-06,0.6622692107751207,0.40836136013571456,0.007270863709070759,0.12677594774051645,1.833065036259432
c-58,1890217.0,192145.0,175.0,2034374.0,302450.0,195906.0,498372.0,114757.0,113646.0,1118.0,28664.0,4585263.0,602031.0,1847365.0,47588.0,5348054.0,0.10165234996828407,0.1871661591606334,8.602154766036136e-05,0.8573703631264755,0.4028918297598197,0.01037846684039716,0.13129693978295248,1.8344112406647082
as-caida_G_106,526909.0,76426.0,138.0,916912.0,77453.0,80083.0,157552.0,4083.0,4019.0,65.0,34691.0,1276556.0,159756.0,480016.0,49231.0,1805760.0,0.14504591874498254,0.025260618059207474,0.0001505051738880067,0.7069355839092681,0.37602424022134556,0.03856548400540204,0.12514609621512884,1.8352441900042624
lowThrust_5,696122.0,53786.0,115.0,715753.0,86365.0,55692.0,142071.0,25572.0,25482.0,94.0,2879.0,1700138.0,200208.0,677274.0,18553.0,1660908.0,0.07726519202093886,0.152538429877776,0.00016066995178504317,1.023619610478124,0.39836413279392613,0.010912643561875565,0.11775985243550818,1.835771094486141
rgg_n_2_21_s0,100427288.0,18288950.0,887.0,149012587.0,23941896.0,18491128.0,42433038.0,5975916.0,5941597.0,34326.0,2743812.0,242714770.0,32726551.0,97489028.0,2901613.0,307109448.0,0.1821113600120318,0.12344650124024577,5.952517286341724e-06,0.7903201011256417,0.4016608795583392,0.011954826646932117,0.13483543255319813,1.8364377613009033
cit-HepTh,1237651.0,278333.0,179.0,1889356.0,348993.0,280725.0,629735.0,67897.0,66485.0,1418.0,35398.0,2973284.0,412294.0,1200584.0,36826.0,4541106.0,0.22488811466237252,0.09732495069033531,9.474127692187179e-05,0.6547488651443063,0.40379055616617854,0.012385631510477977,0.13866620208496733,1.8379691132514115
ca2010,15132767.0,2711060.0,649.0,27169249.0,3430299.0,2791379.0,6221696.0,920922.0,913022.0,7906.0,824868.0,37931345.0,4672739.0,14155139.0,999100.0,72155483.0,0.17915163829589129,0.1289333966901212,2.3887299939722294e-05,0.5256890179780239,0.3731778823028817,0.02633969346460032,0.12318938334509362,1.8386368329846552
para-9,17267032.0,1621804.0,617.0,20846173.0,2705824.0,1626045.0,4331887.0,1204550.0,1185373.0,19184.0,194943.0,40888231.0,5665505.0,17035973.0,230431.0,63126764.0,0.09392488529586324,0.21756772451307582,2.959775878287108e-05,0.6477162523331625,0.41664734774170104,0.00563563143634167,0.13856077559334862,1.8393577549770443
para-6,17266567.0,1620001.0,585.0,20846504.0,2704250.0,1624345.0,4328613.0,1204557.0,1185437.0,19126.0,194941.0,40888508.0,5665223.0,17035784.0,230514.0,63200407.0,0.09382299330260613,0.2176974501054549,2.8062259264191252e-05,0.6469658969126575,0.4166399028303992,0.005637623167859292,0.13855294010727903,1.839592561357656
para-8,17267703.0,1642835.0,648.0,20855306.0,2727060.0,1647074.0,4374152.0,1207256.0,1188108.0,19154.0,194983.0,40888526.0,5665644.0,17036705.0,230518.0,63670953.0,0.09513917398278161,0.21629954305436908,3.107122954705148e-05,0.6421849222203412,0.41666224407306834,0.005637718513012672,0.1385631754003556,1.840078510342718
vsp_finan512_scagr7-2c_rlfddd,4213927.0,484110.0,356.0,5774924.0,705744.0,499756.0,1205516.0,282729.0,281257.0,1479.0,121359.0,10388896.0,1261676.0,4032346.0,187545.0,17847220.0,0.1148833380359935,0.18997476893925394,6.16458329148574e-05,0.5821016382383363,0.38813999100578156,0.018052447536292596,0.1214446655352022,1.8407805983934622
lhr17,1253720.0,76911.0,124.0,1350952.0,150450.0,78820.0,229286.0,66649.0,66391.0,265.0,6582.0,3010517.0,394734.0,1235215.0,18771.0,2426041.0,0.06134623360878027,0.22521499653640156,9.178712493115966e-05,1.2409176102135124,0.4102999584456756,0.006235141671679648,0.13111834279627055,1.843042644891809
c-59,1698240.0,147053.0,184.0,1914578.0,244302.0,151408.0,395728.0,99919.0,98998.0,928.0,38694.0,4151220.0,554354.0,1654302.0,54414.0,5042533.0,0.08659141228566045,0.20159306926098614,9.610472908390256e-05,0.82324101795665,0.39850983566276904,0.013107953806350905,0.13354001956051473,1.8432834641223959
g7jac100,1337917.0,146447.0,145.0,1449611.0,225532.0,149369.0,374917.0,73130.0,71456.0,1681.0,15552.0,3258276.0,409442.0,1306121.0,35737.0,3130592.0,0.10945895746896107,0.16321948367023995,0.00010002683478533207,1.0407858960861076,0.4008626034135844,0.0109680702310056,0.1256621599889021,1.8439974290335566
s1rmq4m1,877857.0,56157.0,113.0,871892.0,101396.0,56306.0,157721.0,41091.0,40607.0,486.0,240.0,2074742.0,281396.0,871637.0,6171.0,1811763.0,0.0639705555688455,0.2066826952095447,0.00012960320773673805,1.1451508834212862,0.4201182604873281,0.0029743457258782054,0.13562939391982232,1.8440959337627454
Hamrle3,25277873.0,1899714.0,732.0,22438221.0,3323740.0,2071357.0,5395112.0,1759707.0,1753375.0,6338.0,627196.0,66118361.0,6258166.0,23922297.0,1802600.0,116836843.0,0.0751532377743966,0.24594710222578656,3.262290713688933e-05,0.5659033512228673,0.3618101936918854,0.027263228742164376,0.0946509548232752,1.8446609993779803
as-caida_G_107,527882.0,76103.0,145.0,918928.0,77174.0,79728.0,156921.0,4345.0,4275.0,71.0,34545.0,1279409.0,159770.0,480633.0,49113.0,1834508.0,0.14416668876756547,0.026943063013902497,0.00015779255828530635,0.6974126032701956,0.3756679842020808,0.03838725536556332,0.12487797100067297,1.8463901689708142
para-5,17266536.0,1619521.0,606.0,20846040.0,2703408.0,1623869.0,4327293.0,1207829.0,1188690.0,19146.0,194933.0,40888764.0,5665086.0,17035642.0,230614.0,63510206.0,0.09379536231239434,0.21821181177217053,2.9070269461250193e-05,0.643814066671426,0.4166338214576503,0.005640033530971981,0.1385487220890316,1.85002814806135
wv2010,2882909.0,330896.0,284.0,5007129.0,466449.0,346645.0,813110.0,153751.0,153132.0,626.0,163400.0,7213301.0,933100.0,2704031.0,188443.0,9299374.0,0.11477851017843435,0.1590207899584325,5.6719129864639e-05,0.7756759756086807,0.37486734575473835,0.02612437772941958,0.12935825082025554,1.8508915777015824
email-EuAll,2956944.0,266723.0,273.0,4543065.0,368801.0,298335.0,667152.0,141139.0,140178.0,967.0,123215.0,7585414.0,593559.0,2594063.0,353028.0,10638715.0,0.09020224934932823,0.17461409319168467,6.0091590148941296e-05,0.7130009592323885,0.3419804113526302,0.046540373406118635,0.07825004673443005,1.8510618479880774
c-67,1950120.0,141714.0,174.0,1946213.0,251854.0,148494.0,400364.0,115231.0,114877.0,360.0,41379.0,4828351.0,612288.0,1888934.0,72079.0,5860144.0,0.07266937419235739,0.22349130616084328,8.940439715488489e-05,0.8239304358391193,0.3912172085252294,0.01492828503975788,0.12681099613511942,1.851105881005008
tx2010,19368871.0,2691294.0,708.0,33513631.0,3608585.0,2795910.0,6404510.0,1113769.0,1106286.0,7489.0,1049074.0,48578176.0,6016697.0,18141941.0,1284482.0,78215911.0,0.13894945141614087,0.1481414829111822,2.1125732392291364e-05,0.6210779287605561,0.3734586700002898,0.026441544449919238,0.12385596774979776,1.8512919374871417
para-4,16977966.0,1611888.0,649.0,20467701.0,2679300.0,1616108.0,4295424.0,1189777.0,1170953.0,18830.0,189612.0,40206329.0,5570240.0,16752107.0,225325.0,62687012.0,0.09493999457885591,0.21690672775710498,3.1708495253081914e-05,0.641382125535031,0.41665348258976836,0.0056042171868016105,0.1385413724292014,1.8518096425687622
HEP-th,1203260.0,274086.0,166.0,1842199.0,342680.0,276438.0,619138.0,65318.0,63922.0,1403.0,34715.0,2890661.0,400644.0,1167000.0,36146.0,4454065.0,0.2277861808752888,0.09543053169232207,9.010970041781588e-05,0.6489938965866012,0.4037138910442975,0.012504406431608548,0.13859944144263198,1.852042958972837
rajat31,89295104.0,5092881.0,828.0,80534405.0,9539103.0,5654212.0,15193331.0,4952928.0,4943074.0,9861.0,35572.0,231357071.0,20385307.0,84455815.0,4721591.0,263785549.0,0.05703426920248617,0.24584852205066957,1.0281320138889707e-05,0.8770649941858643,0.36504531560221903,0.020408241596385008,0.08811188226012769,1.8530841912283178
wave,7325264.0,554440.0,406.0,8180824.0,973356.0,571445.0,1544818.0,458916.0,455685.0,3238.0,67969.0,17806091.0,2207361.0,7140403.0,184954.0,19501899.0,0.07568873968228312,0.2290304002427468,4.962825260633892e-05,0.9130439553604498,0.40100901427494673,0.01038711977828261,0.12396662467916175,1.85581287605415
HEP-th-new,1237723.0,285512.0,176.0,1891520.0,356330.0,287861.0,644207.0,68636.0,67134.0,1509.0,35409.0,2973299.0,412029.0,1200798.0,36822.0,4630928.0,0.2306751995398001,0.0962848761929345,9.304686178311623e-05,0.6420525216544071,0.403860493007935,0.012384223719175233,0.13857637593797328,1.8570621484885892
vibrobox,1107810.0,90373.0,127.0,1302800.0,153317.0,91240.0,244575.0,56794.0,56017.0,781.0,11475.0,2636882.0,358429.0,1091411.0,16602.0,2541320.0,0.08157806844133922,0.18845335784370656,9.748234571691741e-05,1.037603292776982,0.4139021010420641,0.006296072406728856,0.13592910111260192,1.8574220063924958
lhr17c,1253805.0,76886.0,137.0,1351108.0,150572.0,78800.0,229386.0,66949.0,66698.0,257.0,6584.0,3010345.0,394727.0,1235176.0,18755.0,2406307.0,0.06132213541978218,0.22592336376060876,0.00010139825979862454,1.2510228329136723,0.4103104461448771,0.0062301829192335095,0.1311235090994554,1.857917886756498
c-69,2288251.0,193277.0,207.0,2524177.0,323368.0,200472.0,523858.0,140983.0,139651.0,1338.0,48323.0,5652997.0,734271.0,2212750.0,77581.0,7568226.0,0.08446494724573485,0.2120552132013519,8.200692740643782e-05,0.7469381860425416,0.39142953728792,0.01372387071848791,0.1298905695509833,1.8582168047697363
c-72,2641320.0,219893.0,238.0,2937321.0,367928.0,228954.0,596898.0,160604.0,158891.0,1719.0,80170.0,6553974.0,847833.0,2547751.0,116665.0,10164257.0,0.08325117744158224,0.21201792206489223,8.102621402291408e-05,0.6448060099228109,0.3887337667192455,0.017800650414542384,0.12936166667734722,1.8587149306675264
c-63,1579101.0,133573.0,170.0,1790460.0,223009.0,138160.0,361185.0,90969.0,90023.0,953.0,42088.0,3886250.0,512778.0,1537670.0,59745.0,4764911.0,0.08458800292064915,0.2011903024190873,9.494766707996827e-05,0.8155976050759395,0.39566934705693146,0.015373431971695078,0.13194673528465745,1.8602346824258094
case9_A_12,532318.0,37020.0,114.0,507054.0,39353.0,38730.0,78099.0,7288.0,7237.0,53.0,125.0,1313063.0,148120.0,517040.0,15104.0,1250253.0,0.06954489609594265,0.08535257123449705,0.00022482812481510844,1.050237831862831,0.39376633108997816,0.011502875338045471,0.1128049453834279,1.8611565838761754
gridgena,1836694.0,116735.0,157.0,1887479.0,217232.0,122546.0,339794.0,102383.0,102175.0,214.0,8855.0,4517696.0,520073.0,1782064.0,53584.0,4221003.0,0.063557130365755,0.2315430246258851,8.317973339041124e-05,1.0702896918102167,0.3944630183173016,0.01186091317344062,0.11511907839748403,1.8644885358716274
c-66b,1806552.0,146928.0,176.0,1997108.0,250358.0,152386.0,402761.0,107162.0,106331.0,837.0,44053.0,4445901.0,587528.0,1755727.0,64400.0,5648568.0,0.08133062319822512,0.21015329765474394,8.812743226705817e-05,0.7870846203852021,0.3949091533977027,0.014485252820519396,0.13215049098034345,1.8649817884122337
mark3jac080sc,907043.0,64113.0,121.0,878530.0,109174.0,68467.0,177658.0,44906.0,44833.0,76.0,10187.0,2294025.0,248716.0,872939.0,41566.0,1929844.0,0.07068352878529463,0.20176668284178934,0.00013773007182452506,1.1887100719021848,0.3805272392410719,0.018119244559235404,0.10841904512810453,1.867382949497311
vsp_befref_fxm_2_4_air02,681713.0,93307.0,123.0,939313.0,122331.0,94942.0,217290.0,22308.0,22210.0,101.0,17480.0,1645921.0,221186.0,662324.0,20167.0,1839982.0,0.13687138135843088,0.0931059524703879,0.0001309467664133255,0.894531033455762,0.4024032745192509,0.012252714437691724,0.1343843355786821,1.8680210561588484
as-caida_G_108,528509.0,77085.0,129.0,919944.0,78304.0,80744.0,159063.0,4413.0,4353.0,62.0,34620.0,1280677.0,160312.0,481771.0,49196.0,1829926.0,0.1458537129925886,0.02699478822579461,0.00014022592679554407,0.6998517972857918,0.37618462734944097,0.038414057564866086,0.12517754281524537,1.868241485785559
cop20k_A,8561946.0,903378.0,521.0,9390114.0,1429046.0,909410.0,2338471.0,640126.0,628022.0,12110.0,49692.0,20468209.0,2678068.0,8419002.0,139904.0,38615116.0,0.105510826627498,0.21490856265550526,5.548388443420389e-05,0.5300569082843102,0.4113208928050324,0.006835185237750894,0.13084036810450783,1.8688067771940016
waveguide3D,1046129.0,239062.0,148.0,1466665.0,298105.0,241332.0,539456.0,53418.0,53050.0,374.0,22781.0,2526855.0,326970.0,1016889.0,29097.0,3348676.0,0.22852057442246607,0.09010008872036891,0.0001009092055786427,0.7545833039684938,0.40243266827736457,0.011515104744831025,0.12939800661296355,1.8696841183697102
ASIC_680k,15758579.0,1198145.0,585.0,15640258.0,2218602.0,1275511.0,3494128.0,1126034.0,1116675.0,9365.0,42108.0,40086710.0,3920899.0,15034515.0,699771.0,53774112.0,0.07603128429282868,0.2437217569427219,3.7403475057764395e-05,0.7454648437523246,0.37504986066454443,0.01745643381559624,0.09781044640480598,1.8698234132070635
c-67b,1949959.0,143073.0,174.0,1945667.0,253849.0,149911.0,403778.0,116484.0,116133.0,358.0,43997.0,4828117.0,610880.0,1888708.0,74665.0,5925374.0,0.0733723119306611,0.22389488373165828,8.942948613508889e-05,0.8148206341068092,0.391189360158422,0.0154646210934822,0.12652551709082444,1.8703862743310606
ckt11752_dc_1,1308676.0,92800.0,147.0,1424010.0,164711.0,98634.0,263362.0,67762.0,67487.0,280.0,15038.0,3278521.0,348084.0,1251599.0,57835.0,3522381.0,0.07091136385170967,0.20464236962588034,0.00010322961215160006,0.9307684205655209,0.3817572008841792,0.01764057634524836,0.10617104480953454,1.8706342048518754
nj2010,3605197.0,502559.0,303.0,6154706.0,672659.0,522187.0,1194862.0,196891.0,195674.0,1223.0,194109.0,9035694.0,1115631.0,3377282.0,239952.0,13182985.0,0.13939848502037475,0.14146978666473145,4.923062125144564e-05,0.6854057711512226,0.37377117905940593,0.02655601218899179,0.1234693206742061,1.8735931720802612
ut2010,2479644.0,356655.0,239.0,4373905.0,473744.0,369927.0,843687.0,133127.0,132231.0,904.0,139873.0,6200789.0,796741.0,2324281.0,161825.0,8794961.0,0.14383314701626523,0.13628694920424975,5.464224760254281e-05,0.7050388284837192,0.3748363313120314,0.02609748533614029,0.12849026148124054,1.8743057965984031
t2em,19342667.0,1223385.0,597.0,17544952.0,2190928.0,1320508.0,3511454.0,1049041.0,1046175.0,2872.0,1481.0,49656870.0,4597557.0,18392561.0,924704.0,52330351.0,0.06324799987509479,0.23002788074540154,3.402688135025961e-05,0.9489114644004586,0.37039307954770406,0.01862187447577747,0.09258652428153445,1.8748431610806848
g7jac100sc,1337808.0,145094.0,135.0,1450133.0,224002.0,148020.0,372040.0,72317.0,70797.0,1526.0,15576.0,3257895.0,409140.0,1305923.0,35734.0,3114687.0,0.10845651991915133,0.16274527013189846,9.309490922556758e-05,1.0459782957324444,0.40084870752433704,0.010968432070401287,0.12558415786880792,1.876508323753192
preferentialAttachment,3633154.0,1120105.0,459.0,5509735.0,1324448.0,1127633.0,2452101.0,309162.0,303190.0,5978.0,100890.0,8907240.0,1096145.0,3504827.0,126743.0,27148831.0,0.3083009968748916,0.11196398169967874,8.330709190187913e-05,0.32808926469062333,0.39348069660186547,0.014229211293285013,0.12306225048387603,1.87653277451999
lhr14,1011274.0,61892.0,121.0,1089967.0,117887.0,63421.0,181322.0,48160.0,47914.0,251.0,5435.0,2428801.0,318287.0,996258.0,15414.0,2016246.0,0.061202008555544786,0.20986395447137465,0.00011101253524189265,1.2046154090324295,0.4101851077959866,0.006346341260564369,0.13104696514864742,1.8769263991362244
lhr07c,515348.0,31244.0,108.0,555942.0,57780.0,32074.0,89872.0,21895.0,21866.0,32.0,2928.0,1237409.0,162232.0,507330.0,8183.0,895385.0,0.06062699379836538,0.19589861050220547,0.00019426486935687537,1.3819854029272325,0.40999378540159315,0.006613011542666976,0.13110620659781852,1.8769346100279405
EX5,929834.0,73448.0,122.0,1006302.0,131004.0,73845.0,204865.0,45713.0,45142.0,576.0,4062.0,2196787.0,299853.0,920727.0,9025.0,1832566.0,0.07899044345549851,0.18243022132828898,0.00012123597091131688,1.1987491855682142,0.41912438484022346,0.004108272672771644,0.13649616462588315,1.8771967539098187
stokes128,1976795.0,126773.0,137.0,1884620.0,236330.0,132095.0,368443.0,114484.0,113965.0,526.0,317.0,4857296.0,559167.0,1925341.0,50482.0,5285384.0,0.06413057499639568,0.2370627444727671,7.269369952563382e-05,0.9190053173052327,0.3963812376268607,0.010393025255203718,0.11511898801308382,1.8781784235266057
c-66,1806528.0,146110.0,168.0,1996512.0,249464.0,151546.0,401029.0,107583.0,106760.0,829.0,42955.0,4446174.0,587539.0,1755730.0,63391.0,5696651.0,0.08087890140645482,0.21152273245617484,8.41467519353753e-05,0.7804890978927794,0.39488558027643544,0.014257426722390982,0.132144850831299,1.8791477883794248
shallow_water2,1478533.0,81975.0,162.0,1316858.0,146799.0,91766.0,238583.0,68127.0,67913.0,217.0,41.0,3853095.0,327744.0,1393699.0,82604.0,3999330.0,0.05544346998004103,0.22212187408301,0.00012302009783894696,0.9634351253835017,0.36170896383297063,0.021438350209377136,0.08505993234010581,1.8793833699830886
ASIC_320ks,7505137.0,471947.0,398.0,9016800.0,862470.0,510056.0,1372541.0,431528.0,429645.0,1889.0,139211.0,18912187.0,2014487.0,7122384.0,388568.0,21554753.0,0.06288319586970897,0.23919705953597117,4.41398278768521e-05,0.8774021674013152,0.3766028751725012,0.02054590513513852,0.10651792941768183,1.8828447923061185
case9_A_07,532296.0,36862.0,102.0,507723.0,43853.0,38582.0,82453.0,9444.0,9380.0,66.0,122.0,1313056.0,148125.0,517044.0,15087.0,1245172.0,0.06925094308429897,0.10276722852759067,0.00020089694577555083,1.0545177694326566,0.39377147661638195,0.011489989764336022,0.11280935466575683,1.886632712426032
case9_A_05,532258.0,36945.0,110.0,506410.0,40676.0,38669.0,79363.0,8295.0,8248.0,48.0,137.0,1313062.0,148132.0,517067.0,15118.0,1270778.0,0.06941182659537293,0.09462912683383148,0.00021721529985584804,1.0332741045249445,0.3937871935978651,0.011513546199646323,0.11281417023720129,1.8869600467373289
ford2,2255876.0,143648.0,181.0,2483946.0,257918.0,155571.0,413507.0,122169.0,121753.0,422.0,29590.0,5719762.0,569782.0,2141731.0,115187.0,6235359.0,0.0636772588564265,0.2280650990524123,7.286792869088136e-05,0.9173107755303264,0.37444407651926775,0.020138425340075337,0.09961638263969724,1.8923486465958939
c-68,2101692.0,196797.0,208.0,2461148.0,312596.0,203840.0,516451.0,127057.0,126033.0,1031.0,74316.0,5196931.0,661701.0,2033784.0,98826.0,7130982.0,0.09363741214221684,0.19744432081652444,8.451340593901708e-05,0.7287819545751202,0.39134327548316494,0.01901622322867092,0.12732533874319285,1.8926664954677828
EAT_RS,1133402.0,289996.0,167.0,1674761.0,355062.0,291842.0,646922.0,61077.0,59593.0,1489.0,29680.0,2718786.0,382089.0,1101310.0,30687.0,4061831.0,0.25586332122230243,0.08626707099868786,9.971572063118259e-05,0.6693498572441837,0.40507417648906535,0.011287022958040831,0.14053662185990365,1.893070302864924
rgg_n_2_22_s0,209163494.0,48683917.0,1122.0,312572505.0,60537041.0,49115679.0,109652736.0,12655639.0,12546438.0,109207.0,5576790.0,504793618.0,67777529.0,203292102.0,5782932.0,704411053.0,0.2327553248847526,0.10347320042474606,3.589567162985113e-06,0.716617968798397,0.4027232016233612,0.01145603231457653,0.1342678009055178,1.89435258042853
offshore,14393800.0,1912585.0,619.0,18031684.0,2778541.0,1929677.0,4708235.0,1019807.0,994227.0,25586.0,228040.0,34645894.0,4531750.0,14035309.0,356120.0,60777292.0,0.13287561311120066,0.17803762612075819,3.4328463165170815e-05,0.5700466878320278,0.4051074277373244,0.010278851514121702,0.13080193572144508,1.8953249977444753
wa2010,4129976.0,646285.0,310.0,7219679.0,840163.0,669370.0,1509553.0,227795.0,226980.0,822.0,227181.0,10352682.0,1289475.0,3866211.0,274913.0,14206794.0,0.15648638151892408,0.13111650630731436,4.2938197113749796e-05,0.7287134592083196,0.37345018421313436,0.026554761365219177,0.12455468061319762,1.895653362226322
Freescale2,88022935.0,9284657.0,840.0,115147301.0,14607684.0,9627438.0,24235139.0,5615727.0,5577488.0,38246.0,2228217.0,218318858.0,25935680.0,84410905.0,3820873.0,254835578.0,0.10547997519055687,0.1881260999262132,7.295003814288274e-06,0.8567047808371561,0.386640466028821,0.01750134200500444,0.11879725021280571,1.89775714646495
debr_G_17,9477833.0,641585.0,454.0,8463175.0,1280705.0,704786.0,1985509.0,613713.0,612656.0,1064.0,395.0,24648519.0,2104141.0,8932449.0,527578.0,32109178.0,0.067693216371295,0.23611411414646383,5.364417018435752e-05,0.7676471506059731,0.3623929291654399,0.021404044600002135,0.08536581853051699,1.8998306565060568
auto,22751303.0,5818921.0,762.0,31906491.0,7182905.0,5832468.0,13015388.0,2476622.0,2427189.0,49440.0,505586.0,54952337.0,7084821.0,22146940.0,600694.0,157898557.0,0.2557620985488172,0.15986447207302346,2.388228777649037e-05,0.34802304748104823,0.4030208942706113,0.01093118205327646,0.12892665511204737,1.8999570631172178
soc-sign-Slashdot081106,2022825.0,429297.0,223.0,3342559.0,538054.0,436809.0,974880.0,124863.0,122119.0,2751.0,83498.0,4749745.0,653914.0,1900948.0,120396.0,8863396.0,0.2122264654629046,0.11353834486784639,6.671535192048966e-05,0.5358831987197683,0.40022106449925204,0.025347887097096792,0.13767349615610944,1.9049206067069557
caidaRouterLevel,4923951.0,1177785.0,477.0,8837576.0,1441169.0,1193704.0,2634890.0,478165.0,468194.0,9977.0,223372.0,12187427.0,1568135.0,4654719.0,258114.0,36197959.0,0.23919510978074315,0.1535999203354904,5.397407614938757e-05,0.3366882370356848,0.38192794918894696,0.021178711470435884,0.12866825786935995,1.9090160082905823
cont-201,1804194.0,107147.0,184.0,1656009.0,202462.0,116539.0,319018.0,97815.0,97312.0,510.0,1311.0,4606495.0,441554.0,1720779.0,81729.0,5587859.0,0.05938773768231133,0.23466232280073795,0.00011111050724965867,0.8243756687489788,0.3735549479593487,0.017742122807036586,0.0958546573913572,1.9097132269753565
c-62ghs,1938628.0,186270.0,183.0,2240268.0,298679.0,190321.0,489020.0,118351.0,116908.0,1449.0,42076.0,4711395.0,632320.0,1891731.0,57160.0,5882588.0,0.09608341569398564,0.1948578381252974,8.168665534659247e-05,0.8009051458303726,0.4015224790109936,0.012132287783130049,0.13421078045886622,1.9106165682704606
case9_A_09,532288.0,36760.0,107.0,508098.0,39143.0,38479.0,77637.0,7426.0,7377.0,51.0,138.0,1312966.0,148146.0,517005.0,15073.0,1256138.0,0.06906035830227246,0.08730000117559926,0.00021058929576577747,1.0452402522652766,0.3937687647661859,0.011480114488874807,0.11283308174012122,1.9106231028369691
as-caida_G_119,532909.0,77309.0,144.0,929813.0,79110.0,80946.0,160074.0,5188.0,5115.0,73.0,34716.0,1294148.0,161333.0,486163.0,49242.0,1913971.0,0.14506979615656707,0.03139257663588726,0.00015486985017417482,0.6761586251829312,0.3756625980954265,0.03804974392418796,0.12466348516552975,1.9124005296755737
tmt_unsym,19294632.0,1224559.0,609.0,17501582.0,2183964.0,1333377.0,3517357.0,1044541.0,1041728.0,2819.0,1610.0,49542720.0,4587045.0,18348044.0,920536.0,53606016.0,0.06346630503240487,0.22897070473737027,3.479685436436546e-05,0.924200746423685,0.3703479340657921,0.018580651203648085,0.09258766979285755,1.9127239133634846
finan512,2246989.0,138330.0,177.0,2246319.0,257928.0,146697.0,404641.0,132694.0,132164.0,537.0,8946.0,5602718.0,605734.0,2166084.0,80089.0,6249258.0,0.06156238415052321,0.2469483655447719,7.879557622937793e-05,0.8965413173851999,0.3866130688712157,0.01429466912309347,0.10811431166087603,1.9172118224026342
StocF-1465,72129039.0,5457216.0,844.0,80658182.0,9580893.0,5590019.0,15170929.0,4639092.0,4604405.0,34695.0,682221.0,174904876.0,21777682.0,70364839.0,1744400.0,222972478.0,0.07565906985118712,0.23417905513578205,1.046391053049026e-05,0.7844236094465434,0.40230347266019045,0.00997342120982379,0.12451157736734567,1.9178905997756155
lowThrust_7,742577.0,57560.0,113.0,763646.0,93373.0,59581.0,152971.0,29695.0,29569.0,129.0,3142.0,1813645.0,213580.0,722420.0,19819.0,1776870.0,0.07751384704885823,0.16256446191409457,0.00014797432318115986,1.0206965056531991,0.39832492025727195,0.010927717386809437,0.1177628477458378,1.9211505710886583
bcsstk25,856425.0,52759.0,118.0,1091624.0,99826.0,54478.0,154321.0,35573.0,35381.0,197.0,15813.0,2061877.0,273181.0,835101.0,21893.0,1947920.0,0.06160375981551216,0.18733082667172213,0.00010809582786747085,1.058501889194628,0.40501979507022,0.010617995156840103,0.13249141437631828,1.922915502027958
Trefethen_20000b,1817833.0,210397.0,175.0,1840619.0,325329.0,224737.0,550085.0,104524.0,104291.0,237.0,1598.0,4264084.0,572305.0,1795896.0,22544.0,5008381.0,0.11574055482544326,0.15967394276583427,9.507671060659484e-05,0.8513897005838813,0.42116806329331224,0.005286950257077487,0.13421522652930853,1.9250894158166645
as-caida_G_109,526426.0,76148.0,131.0,914190.0,77263.0,79825.0,157106.0,4041.0,3979.0,63.0,34595.0,1276694.0,159622.0,479674.0,49214.0,1780651.0,0.14465091009942518,0.02507648296276071,0.00014329625132631073,0.7169815983030925,0.375715715747078,0.03854799975561881,0.12502761037492147,1.9253495645774559
ecology2,21022380.0,1373110.0,605.0,19063120.0,2384141.0,1494541.0,3878697.0,1135286.0,1134458.0,835.0,1196.0,53982728.0,4998088.0,19993257.0,1002790.0,58417916.0,0.06531658166201924,0.22642398269000913,3.173667269576019e-05,0.924078291324189,0.3703639615989766,0.018576126793740398,0.09258679924438054,1.9265281564637249
il2010,9450797.0,1349423.0,491.0,16077316.0,1794380.0,1402493.0,3196888.0,557494.0,555458.0,2043.0,502439.0,23738788.0,2853099.0,8842775.0,641568.0,36697210.0,0.14278404244636722,0.14849154934154277,3.053992345488513e-05,0.6468826376719102,0.37250322131020336,0.02702614809146954,0.12018722270067031,1.9284684048244547
lowThrust_12,826690.0,92038.0,136.0,908931.0,136166.0,99234.0,235415.0,35612.0,35337.0,277.0,3788.0,1925489.0,246342.0,804214.0,22225.0,2501569.0,0.11133314785469765,0.13139650293144226,0.00014962631926955953,0.7697125284171654,0.4176674081233391,0.011542522444947752,0.12793737071466002,1.9292864937084115
as-caida_G_113,528663.0,77325.0,124.0,918684.0,78221.0,80954.0,159191.0,4140.0,4083.0,58.0,34452.0,1282978.0,160077.0,481766.0,49228.0,1849407.0,0.14626520108273133,0.025347300879808486,0.00013497568260685937,0.6937239882838121,0.37550604920739095,0.03837010455362446,0.12476987134619612,1.9294396929593336
case9_A_03,532274.0,36849.0,105.0,507534.0,45900.0,38562.0,84479.0,10313.0,10264.0,51.0,135.0,1312966.0,148134.0,516993.0,15062.0,1237319.0,0.06922938185971887,0.10879610093678792,0.00020688269160292708,1.061137831068625,0.39375962515404056,0.011471736511074925,0.11282394212797589,1.9300849851244648
rajat15,1569930.0,135304.0,182.0,2011807.0,228240.0,138953.0,367216.0,93828.0,92697.0,1139.0,29872.0,3815980.0,484594.0,1520993.0,49166.0,4910405.0,0.08618473435121311,0.20351202922063838,9.046593435652624e-05,0.7771212354174452,0.3985851602995823,0.012884239435217165,0.12699070749846697,1.9307204935187525
2cubes_sphere,5590765.0,542599.0,310.0,6814229.0,865696.0,553019.0,1418731.0,358276.0,355712.0,2570.0,84068.0,13463583.0,1753972.0,5451895.0,138986.0,15910239.0,0.0970527289199242,0.20161766385838661,4.549304110560417e-05,0.8462212918360309,0.4049364125433772,0.010323106412312384,0.13027527664812555,1.9318339897762506
jnlbrng1,840842.0,46075.0,123.0,766294.0,85736.0,50851.0,136607.0,30129.0,30046.0,85.0,237.0,2156936.0,199780.0,799004.0,40693.0,1530382.0,0.054796263745150696,0.1806988292870166,0.00016051280578994486,1.4094101995449502,0.3704347277805183,0.018866113783626404,0.09262212694303401,1.9319016699430116
vsp_bump2_e18_aa01_model1_crew1,2171048.0,349516.0,237.0,3222225.0,474130.0,355332.0,829476.0,135031.0,133433.0,1604.0,68713.0,5286996.0,694139.0,2093934.0,78043.0,7831029.0,0.16098953132312135,0.14000002073598222,7.355166073132695e-05,0.6751342639645441,0.3960536380205319,0.014761312473094363,0.13129175811746405,1.9330496533844332
or2010,4236702.0,662122.0,327.0,7483837.0,863093.0,684952.0,1548061.0,232641.0,230992.0,1655.0,235249.0,10597184.0,1352230.0,3971352.0,275152.0,15469386.0,0.15628241023324274,0.13064566670897207,4.369416383601086e-05,0.6850423151894975,0.37475540671936997,0.025964633623422977,0.12760276692374126,1.9332673280894563
as-caida_G_102,523384.0,75582.0,143.0,910818.0,76701.0,79236.0,155956.0,4112.0,4038.0,75.0,34338.0,1267230.0,158255.0,476565.0,49117.0,1800132.0,0.14441022270455345,0.025689082140090462,0.00015700172811692348,0.7039650425635453,0.376068274898795,0.03875934124034311,0.12488261799357654,1.9336286418050437
lock3491,503968.0,32051.0,104.0,524450.0,54826.0,30345.0,85190.0,16651.0,16421.0,232.0,1261.0,1191189.0,162030.0,499385.0,4501.0,944246.0,0.06359729189154867,0.16349996563270194,0.0001983029840785585,1.2615240096330829,0.4192323804198998,0.0037785775389128006,0.1360237544168054,1.9339650198318734
Trefethen_20000,1842407.0,234845.0,161.0,1900845.0,366840.0,260759.0,627617.0,105549.0,103540.0,2014.0,1542.0,4264452.0,585761.0,1819363.0,22344.0,5062782.0,0.1274664067168655,0.14396330435399352,8.46991732624175e-05,0.8423139688811409,0.4266346531746635,0.005239594677112089,0.13735903229770202,1.9369882631909487
kron_g500-logn16,15171619.0,5163053.0,662.0,17002774.0,6233993.0,5163005.0,11397015.0,1168574.0,1159875.0,8705.0,87364.0,35543318.0,5067779.0,15084436.0,86061.0,72402632.0,0.3403099563731465,0.0929979486039214,3.893482322355164e-05,0.49091196021713684,0.4243958315878107,0.0024212989907132472,0.14258035786079398,1.9369897331514083
nm2010,3606128.0,518366.0,301.0,6324150.0,689159.0,537842.0,1227019.0,196543.0,195255.0,1295.0,201223.0,9025184.0,1148935.0,3379630.0,236710.0,13102444.0,0.14374586814444745,0.1380642360501334,4.759532901654768e-05,0.6888168344775982,0.3744666036725678,0.026227720121827988,0.12730322174040995,1.9393477963317822
as-caida_G_094,516383.0,75282.0,128.0,894826.0,76042.0,78951.0,155010.0,3637.0,3579.0,59.0,33956.0,1252237.0,155782.0,470030.0,49077.0,1786452.0,0.1457871386161047,0.02292511046537281,0.00014304456955877457,0.7009631381083846,0.37535226957836254,0.03919146295789056,0.12440296844766606,1.9415469762825044
webbase-1M,15540298.0,1007959.0,600.0,17345375.0,1911756.0,1127573.0,3039346.0,912160.0,907042.0,5125.0,1161475.0,40749221.0,4679792.0,14680455.0,1591183.0,54041186.0,0.06486098271731984,0.23083857142061787,3.459135360290567e-05,0.754040094530864,0.36026345141665406,0.03904818204990962,0.11484371688970446,1.9436635687802588
wikipedia-20051105,69871101.0,19988244.0,1228.0,107521357.0,33908120.0,20033763.0,53941901.0,12761035.0,12560535.0,200507.0,1944503.0,168696955.0,22600327.0,67665868.0,2119816.0,797030463.0,0.2860731219907355,0.19131144392204866,1.1420986809160156e-05,0.2116568472991979,0.4011090063836659,0.012565822542558638,0.13396997592517304,1.9470014558593955
case9_A_02,532317.0,36805.0,119.0,506928.0,44717.0,38515.0,83249.0,9449.0,9390.0,60.0,148.0,1312920.0,148170.0,516996.0,15062.0,1236697.0,0.06914113206980052,0.1019331592914626,0.00023474734084524823,1.0616343372709727,0.39377570605977513,0.01147213843950888,0.11285531487066995,1.947698898886175
pa2010,8947546.0,1304990.0,524.0,15460003.0,1728133.0,1353977.0,3082126.0,494498.0,491652.0,2852.0,490192.0,22427829.0,2775742.0,8378619.0,597948.0,33733126.0,0.14584892885714137,0.13825831286710596,3.389391321592887e-05,0.6648606773057439,0.37358136625707283,0.026660984440357558,0.12376329425375947,1.9483928317451287
g7jac080sc,1029207.0,109019.0,124.0,1116583.0,169546.0,111401.0,280966.0,50350.0,49192.0,1164.0,12436.0,2510279.0,313183.0,1003628.0,28713.0,2364030.0,0.10592524147231801,0.15196972074997886,0.0001110530968141195,1.0618642741420372,0.39980735209114204,0.01143817081686936,0.12476023581442541,1.9486654402832253
pfinan512,2247429.0,138489.0,206.0,2251924.0,258374.0,146908.0,405298.0,127154.0,126459.0,702.0,8785.0,5603184.0,605402.0,2166242.0,80167.0,6492067.0,0.06162107901962643,0.23880838084935355,9.14773322723147e-05,0.863081665669809,0.38660911367536743,0.014307400934897015,0.108046068092713,1.9505929640708042
s2rmq4m1,877921.0,56063.0,130.0,872041.0,109286.0,56248.0,165547.0,40896.0,40369.0,531.0,251.0,2074841.0,281396.0,871694.0,6215.0,1772319.0,0.06385882101009088,0.19809826441196843,0.0001490755595207106,1.170692747750264,0.42012568673936945,0.002995410250713187,0.1356229224311646,1.9517955575531785
cage13,25185451.0,2175369.0,757.0,26436276.0,3668829.0,2211041.0,5879888.0,1731548.0,1695440.0,36114.0,114775.0,60831537.0,7581785.0,24676959.0,498383.0,90419788.0,0.0863740339611151,0.22749294614051804,2.8634895474687888e-05,0.6727679675603752,0.4056606197538622,0.008192839184714336,0.12463576253218787,1.9523943351228685
nv2010,1809649.0,267146.0,188.0,3207779.0,352251.0,276894.0,629162.0,94666.0,94062.0,611.0,101745.0,4528585.0,577489.0,1695522.0,118684.0,6754521.0,0.14762310260166475,0.13078521416690153,5.860752876055364e-05,0.6704524273445889,0.3744043669269761,0.026207744803288444,0.12752084812364126,1.9526143618609915
kkt_power,56629756.0,9656794.0,794.0,73759696.0,12607606.0,9886485.0,22494106.0,3694071.0,3667737.0,26340.0,1117307.0,141525070.0,16070521.0,54223633.0,2373870.0,226698264.0,0.17052508578705514,0.14105873043396644,1.0764686448816166e-05,0.6242882830368741,0.3831380051604991,0.016773494618303315,0.11355246812455207,1.953741156943381
va2010,6089470.0,701290.0,439.0,10582655.0,988387.0,734268.0,1722670.0,334496.0,332764.0,1738.0,343198.0,15249864.0,1966953.0,5712658.0,397123.0,21356222.0,0.11516437391103003,0.16260039296780132,4.148297379060359e-05,0.7140712434999037,0.37460386531971696,0.026041084694263503,0.12898167485296919,1.9556900718387478
m14b,11449848.0,2220142.0,584.0,15444565.0,2895402.0,2232726.0,5128146.0,952354.0,935121.0,17239.0,234272.0,27597437.0,3579272.0,11154188.0,296259.0,58216945.0,0.19390143869158788,0.15662429076556203,3.781265448395601e-05,0.47404474762459625,0.40417477898400495,0.010735018617852086,0.12969581196978547,1.9628138323069635
EX6,929834.0,73610.0,124.0,1006752.0,131055.0,74017.0,205089.0,45646.0,45064.0,587.0,4072.0,2196784.0,299938.0,920769.0,8979.0,1829203.0,0.07916466810204832,0.18204877659680538,0.00012316836718476845,1.2009514526271825,0.4191440760675606,0.00408733858221837,0.13653504395516355,1.9631082164382747
tmt_sym,19869375.0,1248089.0,582.0,25718146.0,2280476.0,1333632.0,3614127.0,1101843.0,1099198.0,2652.0,529600.0,49385445.0,5475041.0,18920779.0,976667.0,55875965.0,0.06281470856531723,0.23364079924172546,2.2629936077040703e-05,0.8838405743865005,0.3831246028055432,0.01977641388064844,0.11086345379696386,1.9653198106312133
lowThrust_10,779372.0,60315.0,128.0,802565.0,99410.0,62415.0,161842.0,34157.0,34007.0,153.0,3289.0,1903656.0,224078.0,758223.0,20832.0,1981865.0,0.07738923132983992,0.17427129730253726,0.0001594886395494446,0.9605376753714304,0.39829832700866125,0.010943153594977243,0.11770929201494387,1.9663337685711264
g7jac080,1029204.0,109629.0,128.0,1116683.0,169815.0,112005.0,281837.0,50147.0,48968.0,1185.0,12404.0,2510311.0,313480.0,1003639.0,28654.0,2369523.0,0.1065182412816118,0.1510524603595354,0.00011462518906439876,1.0594161778552054,0.39980663750427736,0.011414521945687208,0.12487695747658357,1.9682054803158433
s3rmq4m1,877863.0,55880.0,118.0,871891.0,108605.0,56029.0,164650.0,40849.0,40329.0,525.0,237.0,2074613.0,281384.0,871581.0,6151.0,1805481.0,0.06365457935919386,0.1987795561048959,0.0001353380181697024,1.1490638782684504,0.42011739056874703,0.0029648903193029252,0.1356320431810656,1.9682216944339765
CurlCurl_3,48145508.0,3379589.0,763.0,48662767.0,6036158.0,3517738.0,9553909.0,3053258.0,3042201.0,11064.0,159623.0,118007157.0,13605412.0,46741819.0,1372371.0,155513565.0,0.0701953129251435,0.24218430675186584,1.567933857932904e-05,0.7588222737997165,0.3960930861168022,0.01162955734964448,0.11529310887474392,1.9731090131324593
ok2010,5596374.0,714198.0,404.0,9598099.0,975639.0,745477.0,1721134.0,304260.0,302695.0,1572.0,310563.0,14038352.0,1749511.0,5238010.0,378977.0,19878119.0,0.12761798979124697,0.15022262335130843,4.2091668360578485e-05,0.7062213482070411,0.37312143191736463,0.026995832559263366,0.1246236737759532,1.9737308845729449
delaunay_n16,1602687.0,110568.0,180.0,2341220.0,191089.0,118208.0,309315.0,88230.0,87784.0,453.0,65291.0,4000894.0,457445.0,1516278.0,93198.0,5991518.0,0.06898914136072733,0.22193713919178962,7.688299262777526e-05,0.6677596562340296,0.37898479689789333,0.023294293725352383,0.11433569597195027,1.9739600747369455
cage14,90704799.0,8240457.0,867.0,94981730.0,13692253.0,8362937.0,22055205.0,6463257.0,6348129.0,115134.0,383110.0,218562456.0,27477947.0,88990104.0,1679322.0,352444078.0,0.09084918428626913,0.22663413616063868,9.128071261704751e-06,0.620133716645964,0.40716098102411513,0.00768348796373335,0.125721258366533,1.975607621489008
astro-ph,838170.0,121449.0,136.0,1188671.0,168351.0,123061.0,291428.0,35371.0,34830.0,546.0,20678.0,2011080.0,278765.0,815412.0,22969.0,2297940.0,0.14489781309280933,0.10823472532045691,0.000114413492042794,0.8751664534322044,0.4054597529685542,0.011421226405712354,0.13861457525309784,1.9785850126061613
spmsrtls,872044.0,49074.0,119.0,813272.0,91816.0,52560.0,144398.0,32977.0,32866.0,115.0,45.0,2182160.0,229957.0,840676.0,30634.0,1717486.0,0.05627468338753549,0.1859168428470754,0.00014632250956629516,1.2705547527024965,0.3852494775818455,0.01403838398650878,0.10538044872969901,1.9811408725127562
as-caida_G_105,525415.0,76609.0,112.0,913920.0,77621.0,80259.0,157898.0,4198.0,4137.0,62.0,34660.0,1272964.0,159297.0,478692.0,49304.0,1803273.0,0.1458066480781858,0.02589823314579015,0.00012254901960784314,0.7059186268523956,0.3760451984502311,0.03873165305538884,0.1251386527820111,1.982145066911804
thermal1,2249605.0,186404.0,188.0,2930594.0,301794.0,196060.0,497872.0,127170.0,126750.0,427.0,57427.0,5594999.0,616863.0,2141989.0,109587.0,6717952.0,0.08286076889053856,0.20345832760038526,6.41508172063411e-05,0.8328429557103117,0.3828399254405586,0.019586598674995296,0.11025256662244265,1.9834444205547193
wy2010,1851657.0,220731.0,195.0,3207101.0,308229.0,230687.0,538934.0,93679.0,93217.0,468.0,104164.0,4634251.0,597473.0,1737496.0,120700.0,6120398.0,0.11920728299031624,0.14808263503911553,6.0802575285281006e-05,0.7571813140256565,0.3749248799859999,0.02604520126337568,0.12892547253051248,1.9849989933249703
cond-mat-2005,1319167.0,224518.0,164.0,2132566.0,295400.0,228451.0,523868.0,74994.0,73488.0,1512.0,49245.0,3223522.0,436095.0,1265749.0,54342.0,5677001.0,0.17019679843416338,0.12522751485317152,7.690266092585177e-05,0.5678212845127207,0.3926602641458628,0.016857958469028596,0.1352852563128156,1.986154801324503
benzene,781789.0,56684.0,137.0,920054.0,98010.0,57444.0,155473.0,32669.0,32466.0,207.0,7631.0,1857547.0,251751.0,770054.0,11527.0,1662870.0,0.07250549700750458,0.17364012288590533,0.0001489043034430588,1.1170728920480855,0.41455424815630504,0.00620549574250342,0.1355287376308648,1.9870476069646503
EAT_SR,1108468.0,275296.0,166.0,1585544.0,341222.0,276882.0,618122.0,62237.0,60204.0,2039.0,23566.0,2573026.0,361349.0,1068918.0,38255.0,4015795.0,0.2483571920885402,0.09147670568038345,0.00010469592770683122,0.6407264315036002,0.41543225758309477,0.014867708293658907,0.14043736829709455,1.9923416393373476
oh2010,7709294.0,960620.0,478.0,13248348.0,1323772.0,1003080.0,2326869.0,422822.0,420521.0,2308.0,430984.0,19325919.0,2417549.0,7222368.0,516395.0,28119880.0,0.12460544376696492,0.15377073278415648,3.60799701215578e-05,0.6872689001517788,0.373714077969591,0.02672033345477646,0.1250936113309799,1.9930938320776141
delaunay_n17,3205925.0,220339.0,263.0,4713876.0,382656.0,235561.0,618235.0,196892.0,196015.0,884.0,130080.0,7998966.0,914822.0,3032267.0,185522.0,12328320.0,0.06872868204964246,0.241547636135228,5.5792727683121066e-05,0.6488285508487774,0.37908237139650297,0.02319324772726875,0.11436753200351145,1.99343962345003
lowThrust_11,786178.0,64777.0,117.0,811300.0,103665.0,66856.0,170538.0,35163.0,34981.0,185.0,3435.0,1918316.0,226382.0,764910.0,20931.0,2081272.0,0.08239482661687303,0.17094229002289732,0.00014421299149513126,0.9217036504599111,0.3987403535183984,0.01091113247243937,0.1180107969698423,1.9936162141870202
az2010,5181913.0,941546.0,408.0,9523508.0,1186806.0,969409.0,2156232.0,310185.0,308451.0,1741.0,290628.0,12970147.0,1642041.0,4848747.0,337093.0,21859801.0,0.18169853488470378,0.12576340497166538,4.2841356357342274e-05,0.5933332604445941,0.3738390166279534,0.025989913606993043,0.1266015720561995,1.9945579094756631
mc2depi,9478750.0,557219.0,532.0,8495767.0,1016934.0,621231.0,1638181.0,496532.0,495231.0,1307.0,3593.0,24698303.0,2105137.0,8935779.0,529189.0,23967808.0,0.05878612686271924,0.23259894889851704,6.261941976516069e-05,1.0304781730561259,0.3617972862346049,0.021426127940854883,0.08523407458399065,1.996175799086758
Freescale1,77492273.0,5880231.0,860.0,72418950.0,9884703.0,6271281.0,16156001.0,5658587.0,5621052.0,37542.0,101778.0,197632463.0,19025667.0,73935315.0,3481016.0,364958504.0,0.07588151401882352,0.2593946307856009,1.1875344781994215e-05,0.5415203669291674,0.3741051134903885,0.017613584059821184,0.09626792436422756,1.9967337115351558
mt2010,2787541.0,306454.0,226.0,4779178.0,437671.0,321809.0,759499.0,149558.0,148721.0,844.0,156559.0,6988353.0,891542.0,2614267.0,185139.0,9435806.0,0.10993703769738275,0.16451993659363495,4.728846676143889e-05,0.7406206740579448,0.37408914518199066,0.026492508320630055,0.12757541011451481,2.001809123103623
wikipedia-20061104,138651155.0,41352939.0,1686.0,211997109.0,81171188.0,41405979.0,122577181.0,28981473.0,28586503.0,394977.0,3788187.0,334787113.0,44781078.0,134382962.0,4082750.0,1978436480.0,0.2982516734173617,0.1912228185927278,7.952938641252886e-06,0.16921802462922642,0.4013982521483735,0.012195063195278966,0.13375986189767108,2.0019065256463735
thermal2,33530258.0,3527710.0,821.0,44782427.0,5260506.0,3666805.0,8927326.0,2139010.0,2128321.0,10695.0,848595.0,83415178.0,9170488.0,31938239.0,1598045.0,132416400.0,0.10520974816239112,0.19328981155099573,1.8333084091221764e-05,0.6299459734594809,0.3828828249937919,0.01915772450908155,0.10993788204827663,2.0032017218893845
as-caida_G_115,531696.0,77716.0,124.0,922259.0,78483.0,81354.0,159854.0,3789.0,3718.0,71.0,34694.0,1290699.0,161342.0,484851.0,49248.0,1814093.0,0.1461662303271042,0.023154060974193823,0.0001344524694256169,0.71148447185453,0.37564993852168477,0.03815606892079408,0.12500358332965317,2.0039366514515673
as-caida_G_089,512623.0,73339.0,138.0,890259.0,74439.0,76998.0,151454.0,3861.0,3785.0,76.0,33834.0,1241576.0,154570.0,466206.0,49033.0,1745885.0,0.14306615192841524,0.024859157196664844,0.00015501106981226812,0.7111442048015763,0.37549533818308345,0.03949254818069937,0.12449499668163688,2.004561131340069
mark3jac140sc,1588900.0,113406.0,163.0,1530507.0,194505.0,121025.0,315548.0,82151.0,81938.0,219.0,17280.0,4019028.0,435364.0,1529480.0,72203.0,3943142.0,0.07137390647617849,0.20656576958956396,0.00010650065631846179,1.019245058889586,0.38055967761359216,0.01796528911965779,0.10832569467045265,2.004777786065146
mouse_gene,87235546.0,27808244.0,949.0,88476359.0,36146812.0,27808908.0,63955737.0,7664618.0,7657999.0,6626.0,55715.0,203676957.0,29057231.0,87170651.0,62741.0,424468659.0,0.3187719373017967,0.10701731372317269,1.072602908535149e-05,0.4798398013173453,0.42798484562983724,0.0003080417192210899,0.1426633205247661,2.0120697120588873
cont-300,4057979.0,253541.0,298.0,3717684.0,462291.0,274823.0,737132.0,232384.0,231772.0,618.0,1955.0,10358647.0,991409.0,3870822.0,182462.0,13779198.0,0.062479623477598084,0.2396907322829123,8.015743134704295e-05,0.7517597903738664,0.3736802692475185,0.0176144625837718,0.09570834878338841,2.015032159931779
vsp_mod2_pgp2_slptsk,3007861.0,562127.0,348.0,4772000.0,722688.0,572707.0,1295411.0,200436.0,197487.0,2956.0,114994.0,7381995.0,925730.0,2861939.0,145005.0,13764753.0,0.18688596314789813,0.1339949874552678,7.292539815590947e-05,0.5362969462655813,0.3876918095988957,0.019643063968480066,0.12540376957719424,2.01554947072141
fe_rotor,4609044.0,623737.0,349.0,6399529.0,887056.0,632927.0,1520000.0,315213.0,310310.0,4910.0,102230.0,11172187.0,1456211.0,4475995.0,132068.0,17717586.0,0.13532893155283396,0.17175826457201426,5.453526345454486e-05,0.6305704964547654,0.40063731478894865,0.011821141196437188,0.13034251932947416,2.0182918873783366
ne2010,4008585.0,378621.0,290.0,6693174.0,565758.0,401193.0,966967.0,217062.0,216074.0,995.0,222453.0,10075225.0,1244579.0,3756872.0,273377.0,13949813.0,0.0944525312547944,0.18332490167048274,4.332772463408243e-05,0.7222480330023062,0.3728821936979075,0.02713358758737398,0.1235286556875901,2.0199210176998474
mult_dcop_03,741556.0,100455.0,120.0,1022464.0,134440.0,103352.0,237809.0,29952.0,29837.0,119.0,19322.0,1833880.0,215789.0,709034.0,32697.0,2236717.0,0.1354651570481528,0.11186095062387727,0.00011736354531797697,0.8198980917120942,0.38663053198682573,0.017829410866577966,0.11766800444958231,2.020946811338537
atmosmodm,39957720.0,2676104.0,793.0,37166193.0,4749333.0,2846416.0,7595766.0,2555787.0,2545283.0,10510.0,7949.0,100566505.0,10329976.0,38419312.0,1495830.0,154308137.0,0.06697339087415398,0.251763153874092,2.133659479193901e-05,0.6517252230191853,0.38202890713960874,0.014874037831979941,0.10271785819741872,2.0233916418977085
Ill_Stokes,704144.0,160656.0,136.0,829833.0,187434.0,163080.0,350530.0,21833.0,21695.0,141.0,7864.0,1739227.0,200174.0,680233.0,23491.0,2244891.0,0.2281578767979277,0.05863364512585837,0.00016388839682201118,0.7747489744490935,0.3911122584918472,0.013506575047420493,0.11509365942456046,2.024403591412659
mark3jac140,1588975.0,113190.0,152.0,1530798.0,194052.0,120765.0,314835.0,82064.0,81855.0,216.0,17402.0,4018847.0,435311.0,1529533.0,72217.0,3938293.0,0.071234600921978,0.2067629296118156,9.929461627203589e-05,1.0204540393515669,0.3805900050437352,0.017969581822846203,0.1083173855585943,2.0265633375117718
delaunay_n22,102505544.0,7090819.0,943.0,151961746.0,12297880.0,7573548.0,19871442.0,6750612.0,6720876.0,29745.0,4142042.0,255898399.0,29205407.0,96966213.0,5887197.0,413447216.0,0.06917498042837567,0.25357216990094,6.205509115432248e-06,0.6189384983063957,0.378924656734566,0.02300599387493628,0.11412891645328348,2.0272912278196293
as-caida_G_122,530842.0,77158.0,123.0,927643.0,78947.0,80773.0,159738.0,5378.0,5296.0,84.0,34743.0,1288891.0,160293.0,483831.0,49286.0,1940794.0,0.14535021720210534,0.03257104096513966,0.0001325941121746189,0.6641050003246094,0.37538550583408525,0.03823907529806632,0.12436505491930659,2.0273863711326605
as-caida_G_090,510850.0,72855.0,117.0,887886.0,73669.0,76528.0,150214.0,3737.0,3679.0,60.0,33770.0,1238042.0,154027.0,464402.0,48958.0,1727498.0,0.14261524909464618,0.024273957298101344,0.00013177367364729256,0.716667689340306,0.37511005280919385,0.03954470042211815,0.12441177278315275,2.0277728185323345
as-caida_G_121,534244.0,78687.0,123.0,928933.0,79813.0,82332.0,162161.0,4383.0,4320.0,64.0,34761.0,1297071.0,161802.0,487365.0,49392.0,1853094.0,0.1472866330740261,0.026317369584013834,0.00013240998005238267,0.6999488423145291,0.3757427311226602,0.03807964251764167,0.12474413505505867,2.0295803169297315
c-65,1379468.0,111120.0,157.0,1553078.0,185330.0,116462.0,301809.0,74558.0,73992.0,572.0,43706.0,3440295.0,439027.0,1330711.0,65529.0,4396712.0,0.08055279281578116,0.19809919573182558,0.00010108957824397745,0.7824699457230767,0.38680142255242644,0.01904749447358439,0.12761318433448293,2.0301035227135453
wikipedia-20060925,131208521.0,39125157.0,1545.0,200963871.0,75953716.0,39180443.0,115134176.0,27159396.0,26785875.0,373528.0,3595371.0,316859892.0,42369533.0,127174844.0,3866158.0,1806167265.0,0.2981906716256637,0.19086874844915694,7.687949044333446e-06,0.1754321973053808,0.40135986665046264,0.012201474839863924,0.1337169331611083,2.0312383135482253
as-caida_G_118,535084.0,77808.0,118.0,931302.0,79375.0,81451.0,160843.0,5093.0,5023.0,71.0,34690.0,1298017.0,162189.0,488078.0,49244.0,1885705.0,0.1454126828684842,0.030692556166232763,0.00012670433436200073,0.6883457380661344,0.3760181877433038,0.037937869842998975,0.12495136812537894,2.0318153560192656
thermomech_dK,9794563.0,1137509.0,542.0,10442015.0,1701760.0,1155639.0,2857416.0,750459.0,740372.0,10094.0,48442.0,23815686.0,2884144.0,9565090.0,224487.0,45391177.0,0.11613677914982017,0.20800582060076916,5.190569061622685e-05,0.5246765467218442,0.4016298333795634,0.009426014434352216,0.1211027051666704,2.032611892527811
shar_te2-b3,3611564.0,344869.0,317.0,3215528.0,613238.0,368411.0,981664.0,244442.0,243557.0,892.0,85.0,9413867.0,800868.0,3404980.0,201251.0,15253474.0,0.09549020867413674,0.19936449214015753,9.858412055500683e-05,0.6171621625342528,0.36169833289550407,0.02137814354079997,0.08507322230067622,2.0331769188266438
mark3jac120,1361500.0,96635.0,153.0,1312056.0,165947.0,103114.0,269080.0,66909.0,66729.0,187.0,14680.0,3443909.0,372442.0,1310382.0,61668.0,3346037.0,0.07097686375321337,0.1991404480503826,0.0001166108763650332,1.0292501248491872,0.38049263206431994,0.017906396481440132,0.10814513391614006,2.0347369488260494
ASIC_320k,9872355.0,906480.0,495.0,10250675.0,1531296.0,940672.0,2471985.0,759554.0,751850.0,7711.0,49129.0,24570079.0,2688148.0,9519846.0,342671.0,40522222.0,0.09182003686050592,0.2350440455770455,4.8289502886395284e-05,0.6063359260012938,0.38745687386678734,0.013946678803922447,0.10940738122982836,2.0359409232328822
Raj1,5513730.0,403820.0,420.0,5366583.0,724018.0,434579.0,1158614.0,348164.0,346839.0,1331.0,14837.0,14133838.0,1314925.0,5230617.0,273468.0,21230926.0,0.07323898703781288,0.2310652265960878,7.826208967605643e-05,0.6657193379130049,0.3700776109079501,0.019348460057346067,0.09303382421674848,2.0364960151480895
hvdc2,5239276.0,319118.0,291.0,6602987.0,589528.0,341521.0,931066.0,293295.0,292476.0,826.0,121033.0,13042988.0,1504723.0,5006915.0,240400.0,13658035.0,0.06090879732237813,0.23954944660929253,4.40709636411521e-05,0.9549681194988884,0.3838779120244533,0.018431359440030153,0.11536643290632484,2.036638177389714
nc2010,6153826.0,787922.0,450.0,10747865.0,1078548.0,821447.0,1900013.0,337032.0,334998.0,2040.0,349449.0,15412457.0,1974979.0,5770948.0,404188.0,21973365.0,0.12803774432361267,0.15065946371217387,4.186878045081511e-05,0.7014154181664939,0.3744340049091459,0.026224760919041006,0.12814173625918307,2.0377702807350695
fl2010,10233699.0,1619696.0,480.0,17988889.0,2100536.0,1676541.0,3777095.0,565955.0,563641.0,2321.0,562893.0,25639080.0,3213017.0,9578618.0,679780.0,35845672.0,0.15827082660922506,0.13031279860927228,2.6683137574532812e-05,0.7152629193281689,0.3735944503468923,0.02651343183920796,0.12531717206701645,2.040390438696282
as-caida_G_098,517319.0,75418.0,135.0,901501.0,76616.0,79066.0,155700.0,4039.0,3979.0,61.0,34134.0,1253812.0,155995.0,470442.0,49087.0,1778681.0,0.14578625567589823,0.025284996149969638,0.00014975024986106503,0.7049111110986175,0.3752093615310748,0.03915020752712528,0.12441657920007146,2.041787715293629
chipcool1,974264.0,75599.0,141.0,1325221.0,129364.0,77821.0,207201.0,43729.0,43495.0,239.0,24193.0,2352356.0,308534.0,944943.0,29976.0,2555624.0,0.07759601093748716,0.17426772406647273,0.00010639734806496425,0.920462478048414,0.4017006779586083,0.01274296917643418,0.13115956938490603,2.0441939992508127
c-43,439982.0,33050.0,104.0,450000.0,35045.0,34355.0,69417.0,4748.0,4717.0,32.0,8628.0,1079731.0,140794.0,429567.0,14365.0,1100450.0,0.07511670931992673,0.06401941616665544,0.0002311111111111111,0.9811722477168431,0.39784631542486043,0.013304239667102268,0.13039729339993017,2.047092186076582
Transport,80183565.0,5842104.0,861.0,77226768.0,10670703.0,5907502.0,16578220.0,5295474.0,5112945.0,182535.0,10414.0,194978035.0,23535248.0,78528909.0,1609478.0,263168259.0,0.07285912019501752,0.24209326508819223,1.1148983989592832e-05,0.7408873537442827,0.4027577208889196,0.00825466314705654,0.12070717606729393,2.0493888446816224
lhr10c,763768.0,46713.0,108.0,823678.0,86474.0,47867.0,134358.0,30540.0,30394.0,149.0,4084.0,1833929.0,240530.0,752489.0,11656.0,1504624.0,0.061161242681023555,0.18520539970163374,0.00013111919949300576,1.2188619881113154,0.4103152303060805,0.006355753139843472,0.13115556818175622,2.049641152432952
as-caida_G_104,525533.0,77599.0,136.0,912360.0,78465.0,81259.0,159740.0,4029.0,3965.0,65.0,34583.0,1274151.0,159352.0,479084.0,49245.0,1806399.0,0.14765771131403738,0.024601725601304275,0.0001490639659783419,0.7053541327248299,0.3760025303123413,0.03864926527546578,0.12506523952027665,2.0507451023823586
delaunay_n24,410219212.0,28361327.0,1330.0,607709576.0,49144378.0,30310642.0,79455040.0,26997162.0,26897005.0,100164.0,16571258.0,1023566417.0,117016621.0,388024908.0,23581727.0,1579192126.0,0.06913700326643892,0.25360830018340064,2.188545404787237e-06,0.648158257724241,0.3790910893083746,0.023038785376640586,0.11432245045999785,2.0524491256774717
ny2010,7428998.0,1045897.0,585.0,12773177.0,1397494.0,1085976.0,2483486.0,432070.0,429003.0,3074.0,403764.0,18626731.0,2293927.0,6958800.0,496014.0,30438381.0,0.1407857425725515,0.14819471826300026,4.579909915912071e-05,0.6119488089724614,0.37359212413600645,0.026629149258664872,0.12315242003548556,2.0541115923606252
wikipedia-20070206,158296003.0,47227569.0,1605.0,241053683.0,95393163.0,47275230.0,142668407.0,33965665.0,33516129.0,449542.0,4286023.0,382209055.0,51082764.0,153463697.0,4627282.0,-1875161728.0,0.2983497252296383,0.19229395900469304,6.658267901262475e-06,-0.20382724822762593,0.40151769036450485,0.012106678111014403,0.13365137045222542,2.0551453970167244
barrier2-3,12149005.0,1212496.0,503.0,14560888.0,1971927.0,1216886.0,3188829.0,846583.0,833246.0,13344.0,132488.0,28791980.0,3974604.0,11985039.0,163741.0,39275406.0,0.09980208255737816,0.209788492476109,3.4544596455930436e-05,0.733079118265512,0.4162631052119375,0.005687035070182738,0.13804552517749735,2.056866856641038
sc2010,3879291.0,551326.0,317.0,6836154.0,734354.0,572506.0,1306876.0,208765.0,207687.0,1083.0,221046.0,9712602.0,1246792.0,3636545.0,254595.0,13613921.0,0.14212029981767288,0.13774040158586368,4.637110281599859e-05,0.7134316410386105,0.3744151155375254,0.02621285212757611,0.12836848457292907,2.0584040926459855
finance256,1124235.0,69027.0,146.0,1124842.0,128557.0,73236.0,201810.0,54162.0,53948.0,220.0,4677.0,2802420.0,302871.0,1083369.0,40462.0,2843895.0,0.06139908471093677,0.21159345553419906,0.00012979600690585878,0.9854161282325824,0.3865833815059841,0.014438235525010527,0.1080748067741452,2.058412182140745
case9_A_04,532274.0,37099.0,100.0,506728.0,41478.0,38818.0,80312.0,8697.0,8647.0,52.0,156.0,1313067.0,148198.0,517055.0,15110.0,1288224.0,0.06969906476739424,0.097709220415913,0.00019734453197770796,1.0192846896191967,0.3937765551948225,0.011507409751368361,0.11286400465475105,2.0621210175633835
delaunay_n19,12820610.0,886633.0,574.0,19013893.0,1538928.0,946861.0,2485804.0,837490.0,833260.0,4236.0,518354.0,31991548.0,3653088.0,12124124.0,738834.0,54540494.0,0.06915684979107858,0.25200599164563836,3.018845220176636e-05,0.5865650575148806,0.3789789728211964,0.02309466237770051,0.11418916021194098,2.063397592992046
mac_econ_fwd500,5073471.0,338353.0,341.0,4852708.0,593388.0,362606.0,956010.0,280042.0,279344.0,704.0,43615.0,12841447.0,1362439.0,4878148.0,227506.0,13704384.0,0.06669063447884102,0.2265616656904402,7.027004303576477e-05,0.9370320475550014,0.3798752586059811,0.01771653926539587,0.10609699981629796,2.0642297101787466
as-caida_G_101,519825.0,74627.0,133.0,903014.0,76107.0,78281.0,154405.0,3910.0,3851.0,60.0,34273.0,1259056.0,157040.0,473013.0,49079.0,1760678.0,0.14356177559755687,0.02469759656381265,0.00014728453822421356,0.7150972523084858,0.3756886111499409,0.03898079195841964,0.12472836792009251,2.06447664196212
mark3jac120sc,1361661.0,96872.0,145.0,1314048.0,166151.0,103378.0,269546.0,67348.0,67165.0,189.0,14857.0,3443951.0,373130.0,1310674.0,61984.0,3376812.0,0.07114252372653693,0.1999085765849199,0.00011034604519774011,1.0198823624175701,0.3805727781841263,0.01799793318778345,0.10834358560850604,2.0652825811669313
chipcool0,974215.0,73336.0,124.0,1324588.0,123283.0,75297.0,198596.0,39399.0,39250.0,153.0,24186.0,2352464.0,308429.0,945082.0,29924.0,2386827.0,0.0752770179067249,0.16554549465324903,9.361401431992439e-05,0.9856030621406578,0.40174132314033284,0.012720279672717627,0.13110891388773643,2.0661823470541223
as-caida_G_111,526698.0,77163.0,135.0,916639.0,77782.0,80820.0,158620.0,3669.0,3595.0,74.0,34515.0,1276358.0,159487.0,479559.0,49268.0,1766620.0,0.14650330929678868,0.0226078169191997,0.00014727717236556593,0.7224858769854298,0.37572452243022725,0.0386004553581362,0.12495475407370032,2.066704459561602
brainpc2,705943.0,49490.0,121.0,652099.0,74637.0,52777.0,127430.0,20560.0,20473.0,90.0,53.0,1782963.0,179429.0,677079.0,28234.0,1906274.0,0.07010481016172694,0.13892830596661937,0.00018555464737716207,0.9353130767140505,0.3797493273836866,0.01583543797599838,0.10063529080524947,2.075077392593112
delaunay_n18,6406633.0,442778.0,425.0,9481059.0,766758.0,472997.0,1239773.0,411053.0,409018.0,2042.0,259353.0,15996607.0,1825544.0,6059673.0,369284.0,26867050.0,0.0691124339415103,0.24899838020481868,4.4826216143154475e-05,0.5953987132937929,0.3788098938731195,0.02308514549366625,0.11412070072109667,2.0766833194971537
as-caida_G_112,526841.0,77475.0,110.0,914287.0,78325.0,81151.0,159492.0,3873.0,3819.0,55.0,34479.0,1277891.0,159705.0,479975.0,49167.0,1794729.0,0.1470557530640174,0.02370764851712423,0.0001203123308107848,0.7120244894911711,0.37559932732916973,0.03847511250959589,0.12497544782770988,2.0769525894245953
co2010,4249142.0,585505.0,321.0,7357616.0,785258.0,608208.0,1393482.0,232612.0,231152.0,1467.0,234634.0,10647376.0,1339720.0,3981170.0,282020.0,15455731.0,0.13779370046941242,0.1430495408014543,4.362826219797282e-05,0.6888950124714256,0.37391090537236593,0.026487277240890148,0.12582630687598523,2.0783959351020873
s1rmt3m1,693068.0,44397.0,112.0,686787.0,77484.0,44683.0,122184.0,25357.0,24960.0,399.0,237.0,1643618.0,219745.0,686871.0,6217.0,1560513.0,0.0640586493677388,0.1718640920151009,0.00016307821784629004,1.0532549232207613,0.41790184823967613,0.0037825090744929785,0.1336959074432137,2.0789050884348432
c-big,9136884.0,776112.0,525.0,9805277.0,1279481.0,813385.0,2092881.0,637834.0,631100.0,6741.0,277009.0,22954992.0,2798295.0,8804221.0,467223.0,43783481.0,0.08494274415654177,0.23357765273930087,5.354259752172223e-05,0.5242843071340079,0.38354276054637704,0.02035387335356074,0.12190354934560639,2.0792118027485853
ma2010,3369394.0,556292.0,259.0,6045781.0,715318.0,574834.0,1290169.0,188408.0,187603.0,813.0,190137.0,8433565.0,1073434.0,3155396.0,220655.0,12364371.0,0.16510149896390863,0.12742522033008766,4.2839791914394514e-05,0.6820860519309878,0.37414735049768394,0.02616390577412992,0.12728116757266944,2.079923602692556
lhr11c,769072.0,47351.0,104.0,828782.0,87285.0,48525.0,135828.0,29991.0,29818.0,176.0,4294.0,1847222.0,242073.0,757391.0,12029.0,1583790.0,0.06156900784321884,0.18086588388544136,0.00012548535079188496,1.1663301321513584,0.4100162297763885,0.006511940633015414,0.131047053359044,2.0805534447727148
lhr10,763807.0,46761.0,114.0,824003.0,83792.0,47872.0,131683.0,29089.0,28905.0,188.0,4091.0,1833865.0,240526.0,752486.0,11630.0,1599828.0,0.06122096288722151,0.18093324708282538,0.0001383490108652517,1.1462888510514881,0.4103279139958503,0.006341797242436057,0.13115796419038478,2.0827085174039857
cond-mat-2003,925760.0,144322.0,159.0,1524724.0,190600.0,147558.0,338174.0,40554.0,39894.0,665.0,37584.0,2268267.0,305884.0,883767.0,42066.0,3580541.0,0.15589569650881438,0.10707948712532477,0.00010428116826389563,0.6334984014985445,0.3896221212053078,0.01854543578864393,0.13485361291241288,2.0851635965992115
barrier2-11,12444612.0,1226673.0,509.0,14941161.0,2004195.0,1231268.0,3235478.0,866224.0,852615.0,13615.0,137541.0,29488244.0,4073195.0,12275570.0,168882.0,39508806.0,0.09857061031713966,0.21118647819856246,3.406696440791984e-05,0.7463714291947977,0.4162869108109659,0.005727095855555183,0.13812945253708564,2.0864261928500527
Baumann,2962604.0,192732.0,215.0,2922794.0,344291.0,205948.0,550254.0,165596.0,165091.0,512.0,10523.0,7460690.0,772266.0,2845666.0,114119.0,8147235.0,0.0650549314049397,0.23132779213522386,7.355975138856861e-05,0.9157327608691783,0.38142128945177994,0.015296038302087341,0.10351133742321421,2.0900904237833533
enron,1136258.0,122558.0,151.0,1529536.0,188934.0,130429.0,319379.0,59698.0,58852.0,851.0,28725.0,2734726.0,313076.0,1041781.0,91841.0,3318302.0,0.10786106676476645,0.15748251674461916,9.87227499058538e-05,0.8241341505384381,0.38094529397094995,0.03358325477579838,0.11448167019291877,2.09064812319937
vsp_data_and_seymourl,395585.0,47153.0,119.0,550698.0,49835.0,48161.0,98012.0,3990.0,3952.0,39.0,10472.0,958898.0,124092.0,382571.0,13461.0,972134.0,0.11919814957594449,0.03911688006117527,0.00021608939927147004,0.9863845930705026,0.39896944200530193,0.014037989442047016,0.1294110531047098,2.0922495843436626
atmosmodd,34114920.0,2278750.0,750.0,31785104.0,4044020.0,2430094.0,6474131.0,2121874.0,2119621.0,2259.0,9033.0,85860158.0,8825445.0,32806548.0,1275307.0,112377423.0,0.06679628737221134,0.2468442026266853,2.3595958660383807e-05,0.7640338753808227,0.38209279791914663,0.014853303670836478,0.10278859491500121,2.0926349167699665
fe_tooth,3209331.0,249227.0,242.0,4141420.0,427457.0,257554.0,685029.0,202938.0,201441.0,1504.0,62004.0,7824836.0,988523.0,3109710.0,99999.0,10335598.0,0.07765699455743269,0.2285422769089392,5.843406367864163e-05,0.7570762717358008,0.3974153579704418,0.012779692762889854,0.12633146560515773,2.0949084230017028
goodwin,1022760.0,64755.0,122.0,1176555.0,122915.0,65206.0,188140.0,49122.0,48639.0,487.0,8182.0,2415318.0,335845.0,1012055.0,10670.0,1898287.0,0.06331397395283352,0.20703694649796428,0.00010369256005881578,1.2723671394262301,0.4190152186999807,0.0044176377603280395,0.13904794316938804,2.095020529823756
vsp_south31_slptsk,1402082.0,196340.0,173.0,1922246.0,275868.0,200800.0,476683.0,78495.0,77973.0,528.0,38205.0,3415546.0,422812.0,1346027.0,56979.0,4575211.0,0.1400346056792684,0.1413870866640969,8.999888671897353e-05,0.7465330014287865,0.3940883829408241,0.016682252266548306,0.1237904569284091,2.0950214028538867
lowThrust_13,796173.0,73052.0,134.0,829741.0,112320.0,75469.0,187805.0,35569.0,35414.0,158.0,3438.0,1928077.0,230477.0,774481.0,21231.0,2093832.0,0.09175392785236375,0.1592351840411149,0.000161496177722928,0.9208365332080128,0.4016857210578208,0.011011489686355888,0.11953723839867392,2.0950730349416253
delaunay_n21,51275756.0,3555527.0,829.0,76041955.0,6170430.0,3798059.0,9968505.0,3378723.0,3363528.0,15201.0,2070524.0,127953566.0,14614506.0,48494979.0,2946972.0,213478784.0,0.06934128869791797,0.25314042736064746,1.0901876470693054e-05,0.5993736876447638,0.3790045132466257,0.023031573813269104,0.11421726222151558,2.0954479952530303
barrier2-10,12444365.0,1225805.0,513.0,14941377.0,2003213.0,1230393.0,3233623.0,866876.0,853289.0,13593.0,137499.0,29487784.0,4072997.0,12274991.0,168764.0,39595773.0,0.09850281633494357,0.21140744089926616,3.4334184861274834e-05,0.7447205033729232,0.41627376950400885,0.0057231835393259795,0.13812489266741781,2.097531700450326
gsm_106857,68888412.0,10076873.0,930.0,70174417.0,14590713.0,10083523.0,24674254.0,7371757.0,7297315.0,74448.0,104466.0,163559231.0,21942244.0,68268411.0,603535.0,409412843.0,0.14627820133232278,0.23003664949125804,1.3252692929390493e-05,0.39949706951425557,0.41739258972182375,0.0036900087895375346,0.13415472710311288,2.099564072365623
barrier2-12,12444911.0,1227749.0,495.0,14944657.0,2005116.0,1232329.0,3237462.0,866521.0,852909.0,13619.0,137550.0,29487457.0,4073365.0,12275471.0,168718.0,39632914.0,0.09865470311519303,0.21114146915325915,3.312220548119639e-05,0.7440143563503809,0.41629466386335046,0.005721687021027279,0.13813890428055564,2.102133379240936
delaunay_n23,204971515.0,14250626.0,1021.0,303770346.0,24698769.0,15215891.0,39914677.0,13525548.0,13464642.0,60912.0,8281630.0,511789387.0,58367711.0,193915128.0,11765374.0,835262940.0,0.06952490935142866,0.25309676372058687,3.361091737374523e-06,0.6127284744609883,0.3788963447184574,0.02298870257737486,0.11404634891344474,2.102808421659817
ch7-8-b5,3393138.0,274792.0,286.0,3114380.0,447491.0,291360.0,738868.0,206480.0,205789.0,699.0,82.0,8612721.0,846820.0,3247392.0,142159.0,12142185.0,0.08098462249398639,0.21841692159924175,9.183208214797166e-05,0.709322168950646,0.37704599974851155,0.01650570127605434,0.09832200532212758,2.103394994828857
nd2010,2759157.0,286461.0,233.0,4714106.0,414804.0,302086.0,716909.0,146245.0,145565.0,687.0,157382.0,6926951.0,872384.0,2583415.0,188009.0,9629814.0,0.10382192821938005,0.1694309474323238,4.942612660809918e-05,0.7193234469533887,0.3729512450716051,0.027141667380063753,0.12594054729129742,2.1057359318181064
poisson3Db,7663098.0,2082113.0,533.0,9321352.0,2557452.0,2082439.0,4639907.0,619957.0,609081.0,10882.0,83241.0,18261264.0,2460539.0,7558808.0,102361.0,45670155.0,0.27170642995822314,0.1178655950039773,5.718054634134619e-05,0.3998511500563114,0.41392578301261074,0.005605362257508571,0.13474089197768566,2.108075791789223
c-61,1205953.0,96363.0,160.0,1599530.0,159802.0,101318.0,261137.0,61129.0,60649.0,486.0,38466.0,3001983.0,379601.0,1156477.0,58177.0,3818935.0,0.07990609915975166,0.1896849186696704,0.00010002938363144173,0.7860785794992583,0.3852376912194373,0.019379523468320774,0.12645008316169679,2.109770350949237
as-caida_G_095,515867.0,74679.0,143.0,896078.0,75434.0,78360.0,153812.0,3462.0,3412.0,51.0,33984.0,1250573.0,155852.0,469288.0,49064.0,1726979.0,0.14476405740239248,0.02201253862685504,0.00015958432190054883,0.7241390891261561,0.37525838155789387,0.039233215494017544,0.12462447214197012,2.1100508547452073
CurlCurl_1,8808413.0,613012.0,429.0,8869779.0,1096668.0,639124.0,1735808.0,542661.0,541076.0,1592.0,26914.0,21613522.0,2486232.0,8550761.0,252029.0,26640642.0,0.0695939211751311,0.2381691390139607,4.836648128437022e-05,0.8112988418222054,0.3956208988058494,0.011660709439211249,0.1150313215958047,2.1115055042377135
tn2010,5160632.0,579679.0,339.0,8894648.0,823348.0,607641.0,1431006.0,282261.0,281245.0,1023.0,290571.0,12925186.0,1655424.0,4844947.0,336584.0,17042530.0,0.11232713357588761,0.1647501527782885,3.8112806712530954e-05,0.7584077012039879,0.3748454374273608,0.0260409405326933,0.1280773831804045,2.1117913937535806
as-caida_G_088,509004.0,73415.0,142.0,883443.0,74249.0,77071.0,151338.0,3335.0,3269.0,67.0,33518.0,1233069.0,152969.0,462104.0,48943.0,1706272.0,0.14423265828952228,0.02156161708895541,0.00016073476160884177,0.7226684842744885,0.37475923893958896,0.039692020478983736,0.12405550703164218,2.1161770726865172
barrier2-2,12149461.0,1203672.0,505.0,14557693.0,1961969.0,1208204.0,3170189.0,846572.0,833290.0,13289.0,132483.0,28792225.0,3975185.0,11985363.0,163912.0,38974225.0,0.0990720493691037,0.21075986348204437,3.468956241899043e-05,0.7387504177440347,0.4162708161665172,0.005692925781178773,0.13806452957352203,2.117096664450527
lhr07,515414.0,31483.0,115.0,556528.0,56017.0,32292.0,88325.0,18875.0,18812.0,65.0,2949.0,1237495.0,162220.0,507390.0,8229.0,960305.0,0.061082935271451685,0.17607276119402984,0.00020663830031912141,1.2886478774972534,0.4100137778334458,0.006649723837268029,0.13108739833292254,2.1175824204781715
sme3Dc,9715541.0,2492810.0,577.0,10494139.0,3109783.0,2489567.0,5599367.0,708002.0,702279.0,5730.0,41265.0,22864857.0,3198465.0,9667168.0,48127.0,43662282.0,0.25657963874579914,0.11224997300776282,5.498307197951161e-05,0.52367526278173,0.4227959090231791,0.0021048458776715727,0.13988563322307243,2.117792468754975
minsurfo,858574.0,48623.0,111.0,784525.0,88555.0,53541.0,142113.0,30161.0,30072.0,92.0,457.0,2203290.0,204028.0,815963.0,41626.0,1742423.0,0.0566322763093222,0.17507575141925072,0.0001414868869698225,1.2644977712071064,0.37033844841123953,0.018892655982644137,0.09260151863803676,2.1252192518690833
barrier2-1,12149112.0,1209698.0,490.0,14556363.0,1967712.0,1214180.0,3181911.0,846558.0,833257.0,13307.0,132474.0,28791749.0,3974958.0,11984946.0,163775.0,38996719.0,0.09957089867967304,0.21014385365755575,3.366225478163742e-05,0.7383120872296974,0.4162632148536721,0.005688261591888704,0.1380589279241077,2.1279034858508923
copter2,2632576.0,219976.0,212.0,3298123.0,368785.0,225827.0,594629.0,165350.0,164151.0,1206.0,45655.0,6376999.0,813857.0,2558728.0,74190.0,7954913.0,0.08355922108231634,0.21757180132608928,6.427898535015219e-05,0.8016428338059762,0.40124328073440185,0.011633999001724793,0.12762382430983601,2.12891075409332
TSOPF_FS_b9_c6,532358.0,36985.0,127.0,507510.0,42884.0,38678.0,81579.0,9173.0,9100.0,74.0,141.0,1313141.0,148137.0,517067.0,15109.0,1514877.0,0.06947392544115051,0.10107766220028208,0.000250241374554196,0.8668301122797428,0.39376350292923606,0.011505999736509636,0.11281119087744576,2.129853917518104
Muu,555921.0,36177.0,108.0,591347.0,61486.0,36851.0,98353.0,18598.0,18421.0,179.0,2693.0,1328507.0,172387.0,546771.0,9104.0,1201020.0,0.06507579314327036,0.15902386469547075,0.00018263388501167673,1.1061489400676092,0.41156802335253034,0.006852805442500491,0.1297599485738502,2.131562044236887
mi2010,6902143.0,884815.0,432.0,11803284.0,1208715.0,923821.0,2132554.0,379328.0,378074.0,1261.0,379401.0,17320575.0,2145134.0,6462432.0,465503.0,23340353.0,0.12819424344004463,0.15101346321204578,3.659998353000741e-05,0.7420871055377782,0.3731072438415006,0.026875724391366915,0.12384889069791274,2.132859793165872
wing_nodal,524396.0,120140.0,121.0,764082.0,128604.0,121302.0,249925.0,10413.0,10269.0,146.0,13249.0,1267301.0,162864.0,508628.0,15974.0,1892410.0,0.22910167125607364,0.03999800259662439,0.0001583599666004434,0.669675704524918,0.4013474304841549,0.01260474031031302,0.1285124844058357,2.1335433138148012
ar2010,3937858.0,422626.0,278.0,6784108.0,607112.0,444352.0,1051481.0,213323.0,212729.0,600.0,223940.0,9872213.0,1262232.0,3693019.0,260913.0,12414311.0,0.10732382935088061,0.16866091505086955,4.0978121220947545e-05,0.7952284262896265,0.3740821840047414,0.026429028628130288,0.12785704684451196,2.134413148335616
CurlCurl_4,94217531.0,6623700.0,845.0,95481287.0,11821823.0,6895313.0,18717153.0,6035328.0,6015446.0,19890.0,315873.0,230877433.0,26666472.0,91469913.0,2685271.0,298615634.0,0.0703022031006098,0.24382719453455998,8.849901656646083e-06,0.773159227825292,0.39618386176357046,0.011630720963533929,0.11550055652255975,2.134817080631347
coAuthorsDBLP,7827013.0,1132930.0,529.0,13791196.0,1565275.0,1156506.0,2721798.0,776131.0,756940.0,19197.0,354851.0,19381013.0,2507369.0,7413481.0,405292.0,61733180.0,0.14474615028747237,0.22188300562990274,3.8357804500784416e-05,0.31394807460104923,0.38251256526168165,0.02091180682867299,0.12937244301936127,2.139802699184764
delaunay_n20,25621127.0,1772564.0,746.0,37978007.0,3072006.0,1893012.0,4965033.0,1683249.0,1675057.0,8198.0,1036290.0,63979737.0,7295749.0,24236631.0,1472788.0,107644515.0,0.06918368579180767,0.253185559818311,1.9642947561729608e-05,0.5943613290468167,0.3788172964824785,0.02301960072139715,0.11403218178280414,2.142675074035128
fe_ocean,3333964.0,222171.0,279.0,3309032.0,387014.0,239044.0,626073.0,191379.0,190744.0,642.0,17589.0,8463845.0,838798.0,3180120.0,151330.0,11170292.0,0.06663869195948127,0.23411649858340305,8.431468779993665e-05,0.7577102729275117,0.3757299430696096,0.017879580734288022,0.09910365797105217,2.1454507827166696
as-caida_G_110,527133.0,76722.0,131.0,918810.0,77788.0,80352.0,158156.0,3940.0,3878.0,63.0,34674.0,1276415.0,159526.0,479869.0,49332.0,1823980.0,0.14554581101923045,0.024306583752837823,0.00014257572294598447,0.699796598646915,0.3759506116741029,0.03864887203613245,0.12497972837987645,2.14618159970141
brack2,2597302.0,199330.0,225.0,3439439.0,343751.0,206104.0,549871.0,161793.0,160690.0,1110.0,56273.0,6325687.0,810147.0,2515840.0,82281.0,8047717.0,0.07674502233471503,0.2273446457878999,6.541764514503673e-05,0.7860225452758838,0.3977180660377284,0.013007440930921812,0.1280725714060781,2.1475823714734767
as-caida_G_096,516668.0,74974.0,121.0,898940.0,75939.0,78610.0,154566.0,3843.0,3757.0,87.0,34032.0,1252349.0,156065.0,469979.0,49069.0,1777723.0,0.14511059326298512,0.024259985228112037,0.00013460297683938862,0.704468018920833,0.37527797762444814,0.0391815699936679,0.12461781819604599,2.1493234110410815
case9,532346.0,36962.0,123.0,507600.0,39259.0,38678.0,77954.0,7154.0,7103.0,53.0,132.0,1312880.0,148122.0,516980.0,15072.0,1237461.0,0.06943228652042092,0.0840579028998449,0.00024231678486997635,1.0609465672049463,0.3937755164219121,0.011480104807750899,0.11282219243190543,2.151291659967542
c-52,757495.0,59160.0,124.0,869926.0,92183.0,61884.0,154083.0,27174.0,26940.0,238.0,21589.0,1876737.0,242271.0,731762.0,31440.0,2182871.0,0.07809952540940865,0.14991972723812047,0.0001425408597972701,0.8597562567829249,0.38991185232667125,0.016752480502062888,0.1290916095329287,2.1537661794105727
mark3jac100sc,1134329.0,80162.0,117.0,1095087.0,137841.0,85606.0,223463.0,51429.0,51259.0,176.0,12549.0,2868870.0,310869.0,1091726.0,51737.0,2751061.0,0.07066909159511923,0.1870880200224088,0.00010684082634530407,1.0428231144274882,0.3805421646850502,0.018033929735401046,0.10835938888830794,2.1542825509668933
m133-b3,3611441.0,335245.0,309.0,3215487.0,581354.0,359002.0,940376.0,238402.0,237695.0,714.0,69.0,9413421.0,800903.0,3404901.0,201138.0,13660948.0,0.09282859667373772,0.20224503680930592,9.609741852478334e-05,0.6890752384095159,0.3617070775863525,0.021367152281832502,0.0850809710943556,2.161984520855489
ted_B,499877.0,29449.0,105.0,510228.0,33194.0,30647.0,63857.0,7291.0,7227.0,66.0,2154.0,1216218.0,147039.0,487748.0,12254.0,1095706.0,0.05891249247314839,0.10247652780120313,0.00020579035254827252,1.1099857078449875,0.4010366562573486,0.010075496333716488,0.12089855601545117,2.1626025262791564
al2010,5355658.0,772755.0,364.0,9455217.0,1024725.0,802516.0,1827256.0,295004.0,293922.0,1089.0,302947.0,13411523.0,1710863.0,5018214.0,352362.0,18209563.0,0.14428759267301983,0.13900464599059492,3.849726558364552e-05,0.7365098767059923,0.3741718222456913,0.026273078754739488,0.12756664548836102,2.1628823750349113
ex19,856362.0,52428.0,121.0,933416.0,99114.0,53825.0,152957.0,36545.0,36432.0,117.0,6590.0,2049785.0,267159.0,840599.0,15667.0,1659335.0,0.0612217730352351,0.1928475688910935,0.00012963137550674083,1.2353051071664252,0.4100913022585296,0.007643240632554146,0.1303351327090402,2.164071327755985
md2010,3063558.0,460067.0,261.0,5452864.0,603135.0,477211.0,1080362.0,164806.0,164227.0,586.0,174895.0,7666412.0,988401.0,2867321.0,202344.0,10128749.0,0.15017407863667018,0.13235643704303354,4.786475510850812e-05,0.756896236642847,0.3740108149679407,0.026393572377795507,0.12892615215566292,2.16444184072105
as-caida_G_097,516348.0,74984.0,113.0,899285.0,76089.0,78629.0,154734.0,4104.0,4049.0,56.0,34064.0,1251071.0,155747.0,469675.0,49121.0,1794088.0,0.1452198904614717,0.025837645903373247,0.00012565538177552167,0.6973297853839946,0.37541834156494713,0.039263159325090266,0.12449093616589306,2.164574497419804
ecl32,1464482.0,115231.0,156.0,1678591.0,191316.0,121290.0,312623.0,80523.0,80213.0,317.0,19791.0,3653837.0,397639.0,1402739.0,61614.0,4398540.0,0.07868379399678521,0.2048170399800583,9.29350866292027e-05,0.8306931390870607,0.3839084775812386,0.016862821193173096,0.1088277884317226,2.164925741163409
ct2010,1456098.0,212874.0,186.0,2577350.0,281240.0,220778.0,502037.0,71508.0,71214.0,301.0,82598.0,3641987.0,469667.0,1365495.0,94802.0,4969043.0,0.146194830293016,0.12467722672153013,7.216714842764855e-05,0.7329352955891104,0.37493132183063804,0.026030296099354557,0.12895899957907592,2.1655989494301426
hangGlider_4,544095.0,39908.0,101.0,528007.0,59233.0,41737.0,100987.0,14740.0,14684.0,57.0,847.0,1345057.0,150201.0,527305.0,16668.0,1343963.0,0.07334748527371139,0.1273687212145826,0.0001912853428079552,1.0008140105047534,0.39203171315416374,0.012392039891246244,0.11166887351242363,2.1737953629567253
as-caida_G_116,533229.0,77290.0,126.0,926840.0,78541.0,80937.0,159494.0,4534.0,4459.0,75.0,34740.0,1292969.0,161440.0,486034.0,49361.0,1856167.0,0.1449471052774699,0.02764162216206989,0.00013594579431185533,0.6965801029756482,0.37590537746844666,0.038176476002131525,0.12485991543494082,2.174513210789185
vsp_sctap1-2b_and_seymourl,1110140.0,162212.0,163.0,1727060.0,219138.0,166838.0,385993.0,54528.0,54167.0,367.0,45677.0,2737954.0,344864.0,1054815.0,57089.0,3838677.0,0.1461185075756211,0.12378070511961972,9.438004470024203e-05,0.7132545926630451,0.38525665515198576,0.02085097119966223,0.1259568276165341,2.17505422677711
mark3jac100,1134483.0,80017.0,149.0,1096560.0,137633.0,85436.0,223085.0,51736.0,51574.0,168.0,12544.0,2868848.0,310962.0,1091807.0,51685.0,2768703.0,0.07053168712091763,0.18825344496963478,0.00013587947763916248,1.0361703656910835,0.38057331723395593,0.018015942287636012,0.10839263704455586,2.1752313307354214
patents_main,3195379.0,616189.0,397.0,7000473.0,739875.0,643987.0,1383880.0,177226.0,175536.0,1696.0,248933.0,7988227.0,1003619.0,2842329.0,343755.0,19595705.0,0.19283753194847936,0.11352592328772038,5.671045370791374e-05,0.40765193189017696,0.35581475088276787,0.043032703001554665,0.12563726594149116,2.177663435963111
shermanACb,555511.0,47990.0,136.0,766767.0,76626.0,50155.0,126800.0,23133.0,23045.0,90.0,17884.0,1370309.0,172468.0,532065.0,25419.0,1579522.0,0.08638892839205704,0.15428891571568634,0.00017736809226270823,0.8675466375270493,0.38828103734267233,0.01854983073160871,0.12586066354377007,2.179946823830731
bcircuit,1558275.0,115626.0,178.0,1898596.0,192135.0,123694.0,315847.0,84472.0,84058.0,419.0,31474.0,3941617.0,416606.0,1477715.0,81767.0,5174354.0,0.07420128026182798,0.21101171815477157,9.375348942060343e-05,0.7617602119994109,0.37490070699410927,0.020744532002982534,0.10569418591405506,2.1847382200499976
as-caida_G_100,519043.0,75401.0,139.0,906979.0,77896.0,79047.0,156959.0,5500.0,5418.0,82.0,34357.0,1258303.0,156786.0,472176.0,49088.0,1870357.0,0.14526927441464388,0.03385469564628614,0.00015325602908115843,0.6727608686470016,0.37524825101744175,0.0390112715299892,0.12460114932571885,2.1856876482443752
coAuthorsCiteseer,6375183.0,750849.0,519.0,10704636.0,1108309.0,770133.0,1878458.0,548897.0,535711.0,13192.0,265247.0,15725810.0,2042603.0,6060683.0,309642.0,41766238.0,0.11777685440559119,0.22612967612895518,4.848366632924277e-05,0.37651966643488455,0.3853971909873005,0.019690050941732096,0.1298885717174505,2.1865899594393845
in2010,5599649.0,696403.0,382.0,9470543.0,958999.0,728096.0,1687111.0,306172.0,305237.0,942.0,305979.0,14052060.0,1728439.0,5245426.0,379062.0,18428320.0,0.12436547362165021,0.15360187188673158,4.033559638555044e-05,0.7625252871667086,0.3732851980421376,0.026975546645829865,0.12300253485965759,2.187502534998581
ecology1,21023081.0,1378183.0,574.0,19061128.0,2387105.0,1497155.0,3884277.0,1137225.0,1133950.0,3282.0,1202.0,53982963.0,4998845.0,19994155.0,1003039.0,59186908.0,0.06555570993614114,0.22647108375143532,3.0113642802251786e-05,0.9120760793924224,0.37037898419914445,0.018580658494051168,0.0926004191359411,2.189773718177913
largebasis,19338808.0,1242065.0,614.0,18470754.0,2326362.0,1292333.0,3618712.0,1243542.0,1240188.0,3360.0,235.0,47292382.0,5560536.0,18884921.0,442649.0,60986395.0,0.06422655419093048,0.25575422427540806,3.324173988782483e-05,0.7754579033569701,0.39932268583976166,0.009359837277809351,0.11757783737769859,2.1904688181058156
as-caida,534024.0,77727.0,122.0,929080.0,79428.0,81362.0,160806.0,5021.0,4936.0,85.0,34766.0,1297071.0,161494.0,487191.0,49363.0,1895133.0,0.14554963821850703,0.0302785433011512,0.00013131269643087786,0.6844221487357351,0.3756085827221486,0.03805728445088973,0.12450667696679672,2.192366481874387
atmosmodl,39954175.0,2679931.0,763.0,37158210.0,4752533.0,2851365.0,7603914.0,2552181.0,2541933.0,10254.0,7952.0,100566093.0,10329862.0,38419014.0,1495749.0,151378695.0,0.06707511793198083,0.2512955028482896,2.0533820116738668e-05,0.6643345221069583,0.38202750901340077,0.014873293327602972,0.1027171454299214,2.1969018581840083
c-48,612218.0,46742.0,128.0,669565.0,71817.0,48831.0,120665.0,18744.0,18626.0,121.0,15149.0,1513896.0,193499.0,594080.0,24127.0,1557881.0,0.07634862091607891,0.13445329928483815,0.00019116889323665364,0.9717661361811332,0.39241797322933675,0.015937026057272097,0.12781525283110598,2.1996299916224515
vsp_barth5_1Ksep_50in_5Kout,815757.0,224119.0,154.0,1183573.0,260283.0,227858.0,488157.0,33341.0,33162.0,183.0,21286.0,2040607.0,219416.0,774555.0,40794.0,3415026.0,0.27473745245213954,0.06393313109542127,0.00013011449230423473,0.5975377639877413,0.37957088258542676,0.019991110488202776,0.10752486882579546,2.2045841815045173
vsp_c-60_data_cti_cs4,1986632.0,203659.0,207.0,2351225.0,303939.0,213613.0,517567.0,111787.0,111151.0,642.0,31767.0,5009216.0,515766.0,1882979.0,102571.0,6775233.0,0.10251470831034636,0.17762181538529984,8.803921360142054e-05,0.7393422484510864,0.3759029357089014,0.02047645779299595,0.10296341782825895,2.205897860116721
mhd4800a,337694.0,20390.0,90.0,364969.0,31699.0,20948.0,52665.0,7625.0,7609.0,16.0,1855.0,809454.0,105198.0,331618.0,5903.0,591697.0,0.06038010743454133,0.1264720517498756,0.0002465962862599289,1.3680211324377172,0.4096810936754899,0.007292570053394017,0.12996167787175059,2.2073039742212677
c-46,483666.0,37227.0,131.0,502880.0,39640.0,38997.0,78653.0,6019.0,5972.0,48.0,11873.0,1198754.0,153199.0,469438.0,19564.0,1283696.0,0.0769684038158564,0.07108607331821618,0.00026049952274896594,0.9338301280053845,0.39160494980621546,0.016320279223260153,0.1277985308078221,2.2097217601428847
airfoil_2d,871294.0,58410.0,124.0,1031089.0,107996.0,60023.0,168036.0,37222.0,37071.0,156.0,11951.0,2090685.0,270914.0,851771.0,19934.0,1846888.0,0.0670382213122092,0.18134250552962614,0.00012026119956667175,1.1320042146573046,0.40741240311189875,0.009534674042239745,0.12958145296876383,2.211377465593989
as-caida_G_099,520643.0,75063.0,134.0,903439.0,76122.0,78741.0,154878.0,3907.0,3851.0,57.0,34251.0,1262346.0,157501.0,473937.0,49094.0,1781478.0,0.14417364681749298,0.024605598765626475,0.00014832213353640922,0.7085947735531957,0.37544143998555074,0.03889108057537315,0.12476848661143616,2.216333742740505
sd2010,1810611.0,148478.0,191.0,2953722.0,231691.0,158886.0,390596.0,89381.0,89020.0,367.0,98341.0,4557319.0,552366.0,1696734.0,125479.0,5998113.0,0.08200436206341395,0.18621933967669285,6.466417624949132e-05,0.759792121288812,0.372309684707171,0.027533512576144,0.12120415533782032,2.2193257367387034
as-caida_G_091,513329.0,73398.0,146.0,894103.0,74839.0,77025.0,151881.0,4774.0,4702.0,72.0,33826.0,1244421.0,154670.0,466974.0,48966.0,1796084.0,0.14298432389364327,0.03047460981136893,0.0001632921486674354,0.6928523387547576,0.37525403380367256,0.03934841986755286,0.12429073440579996,2.2206617407367166
c-45,604635.0,44589.0,127.0,592758.0,61860.0,46130.0,108008.0,15136.0,15081.0,57.0,11179.0,1474726.0,195798.0,592478.0,18760.0,1595231.0,0.07374531742290803,0.12291301240823752,0.00021425269671602914,0.9244592162514395,0.40175463102976416,0.012721007156583664,0.1327690703222158,2.2232965820811903
tandem_dual,1956817.0,130411.0,185.0,1932918.0,224600.0,141423.0,366040.0,109262.0,108851.0,418.0,11136.0,5013976.0,470529.0,1855853.0,99477.0,6601985.0,0.06664445372255044,0.22987910844052833,9.57102163671713e-05,0.7594649185055706,0.37013599586435997,0.019839943390235613,0.09384348868044043,2.2246411022555734
as-caida_G_092,514049.0,75047.0,130.0,892130.0,76100.0,78720.0,154839.0,3622.0,3565.0,57.0,33853.0,1245472.0,155193.0,467534.0,49041.0,1749032.0,0.1459919190582999,0.022857359224036197,0.00014571867328752537,0.7120921744141903,0.37538700187559415,0.03937543357056602,0.12460577194830554,2.226424808654649
G3_circuit,32554421.0,2602189.0,753.0,29682571.0,4164046.0,2789150.0,6953213.0,1907470.0,1900887.0,6589.0,15885.0,83768214.0,7677377.0,30919739.0,1593516.0,115169306.0,0.07993350580555557,0.21527347271085084,2.5368422432140397e-05,0.7273484308397239,0.36911063903069485,0.019022919600506224,0.09165024098520233,2.2299853013228814
cegb2802,850241.0,53926.0,118.0,907357.0,104720.0,53941.0,158679.0,39003.0,38738.0,269.0,2655.0,1996364.0,282528.0,846723.0,3451.0,1527739.0,0.06342437026678319,0.19730172701611678,0.00013004804062788957,1.3067441493605911,0.42413257301774626,0.001728642672378384,0.14152128569739786,2.2303000888950515
ASIC_100ks,2365000.0,157427.0,201.0,3012372.0,278476.0,169128.0,447620.0,131653.0,131108.0,551.0,61352.0,5940412.0,650294.0,2244831.0,126077.0,7047354.0,0.06656532769556026,0.22727280574098913,6.672482681421816e-05,0.8429279982245819,0.37789146611379815,0.021223612099632146,0.10946951154229706,2.2312502138208536
as-caida_G_117,532661.0,77651.0,128.0,928161.0,79075.0,81292.0,160383.0,4574.0,4509.0,66.0,34843.0,1292033.0,161536.0,485459.0,49406.0,1884232.0,0.14577939815379762,0.02772843832028953,0.00013790710878823826,0.6857080232158248,0.3757326631750118,0.0382389613887571,0.12502467042250467,2.235342307271391
ncvxqp3,1955869.0,219995.0,221.0,1889657.0,321832.0,227883.0,549733.0,125515.0,123964.0,1558.0,3290.0,4928224.0,503144.0,1876197.0,77152.0,9357849.0,0.11247941452111568,0.18587985451271236,0.00011695244163358748,0.5266406841999695,0.3807044890816651,0.01565513255890966,0.10209438532014778,2.2367522564892828
fe_body,1270812.0,76941.0,140.0,1758364.0,144162.0,82275.0,226458.0,60589.0,60399.0,196.0,42461.0,3148733.0,379080.0,1212848.0,62102.0,3430210.0,0.06054475406275672,0.21107693165230781,7.961946445673365e-05,0.9179417586678367,0.3851860414966909,0.01972285360492617,0.12039128119151417,2.237200790305105
case9_A_10,532270.0,36950.0,104.0,507809.0,40146.0,38675.0,78837.0,7889.0,7842.0,49.0,129.0,1313103.0,148116.0,517058.0,15111.0,1228453.0,0.06941965543802957,0.09096464727993912,0.00020480141155434424,1.068907805182616,0.39376804409098143,0.011507855819383551,0.1127984628776265,2.2376813099917463
la2010,4285692.0,506432.0,318.0,7251616.0,707471.0,530475.0,1237961.0,232129.0,231376.0,760.0,234385.0,10754451.0,1338273.0,4015515.0,288056.0,13748336.0,0.1181680811406886,0.15790121693229667,4.385229444030131e-05,0.7822365557548201,0.3733816816869592,0.026784816816776608,0.1244389880989741,2.2386310802638896
CurlCurl_2,31730310.0,2223931.0,721.0,32017232.0,3967497.0,2315507.0,6283020.0,2005719.0,1998778.0,6949.0,102831.0,77793805.0,8960433.0,30804566.0,904958.0,103259444.0,0.07008853679652043,0.24198119882891717,2.2519123452021086e-05,0.7533819860583406,0.39597710897416577,0.011632777185792621,0.11518183228086093,2.2387438554870878
ca-CondMat,713943.0,185758.0,144.0,1264477.0,214268.0,188094.0,402379.0,23081.0,22711.0,373.0,28906.0,1750798.0,237919.0,683797.0,29231.0,2958610.0,0.2601860372606777,0.05424951816857049,0.00011388107494244657,0.5917636998455356,0.39056304610811754,0.016695815279661047,0.13589174764878645,2.2395116062082594
debr,19067791.0,1365065.0,625.0,17165111.0,2550749.0,1491745.0,4042510.0,1240229.0,1238187.0,2048.0,1139.0,49294930.0,4246528.0,17955239.0,1063887.0,69084040.0,0.07159009661895287,0.23477006908726705,3.641106661063829e-05,0.7135501919111853,0.3642410892966072,0.02158207750776804,0.08614532975297866,2.240951995733272
stokes64,496967.0,30884.0,121.0,475712.0,43265.0,32369.0,75653.0,10583.0,10539.0,46.0,181.0,1221283.0,140317.0,483715.0,13176.0,1068656.0,0.06214497139649112,0.12272136926573589,0.00025435557648325035,1.142821450494827,0.3960711808810898,0.010788654226743515,0.11489310831314281,2.2467695160413568
ks2010,4928727.0,487292.0,338.0,8171224.0,717227.0,515436.0,1232677.0,267115.0,266371.0,750.0,270460.0,12390952.0,1512358.0,4617096.0,338599.0,15647306.0,0.09886771979864172,0.1781013633890566,4.136467192675173e-05,0.7918904378811279,0.3726183428036845,0.027326310359365447,0.12205341445919571,2.250648871357094
c-60,1164228.0,90800.0,154.0,1245727.0,151755.0,95752.0,247525.0,58344.0,57864.0,485.0,36219.0,2922336.0,342015.0,1117467.0,61961.0,3822401.0,0.07799159614783359,0.19074832689811652,0.00012362259146666966,0.764528891657364,0.3823882674682172,0.02120255850114429,0.11703479682007818,2.2524759736837816
t60k,900424.0,47346.0,127.0,788764.0,87881.0,54566.0,142468.0,28529.0,28454.0,79.0,1718.0,2394931.0,181081.0,838715.0,61662.0,1916105.0,0.052581894751805816,0.1668391843131751,0.00016101140518583505,1.2498954911134827,0.3502042438800951,0.025746879555193867,0.07561011152304596,2.2537619567465144
jan99jac120,1034527.0,83535.0,138.0,1045693.0,131546.0,88354.0,219916.0,42820.0,42617.0,207.0,19614.0,2610206.0,287443.0,994120.0,50258.0,2730259.0,0.0807470467179687,0.16297728518360635,0.00013196989938729628,0.9560287137593906,0.3808588287667717,0.019254418999879702,0.11012272594576826,2.261118017841174
thermomech_dM,5523164.0,850484.0,487.0,6088910.0,1137687.0,873502.0,2011206.0,426573.0,424597.0,1982.0,58369.0,13851136.0,1459766.0,5294486.0,222944.0,32321549.0,0.1539849260315283,0.17498427872255853,7.998147451678544e-05,0.42854183752146285,0.3822420052766791,0.01609571951354748,0.1053896229161276,2.2669950253657096
mo2010,7230415.0,833890.0,501.0,12510028.0,1173279.0,874411.0,2047705.0,393908.0,392628.0,1286.0,410162.0,18129759.0,2310344.0,6777882.0,480577.0,23529319.0,0.11533086275130819,0.16133105451191487,4.0047871995170594e-05,0.7705177952664078,0.373853949189286,0.026507633113049104,0.1274337954519969,2.269240134509107
nh2010,1027804.0,119939.0,144.0,1805052.0,162820.0,125675.0,288510.0,38002.0,37844.0,161.0,59916.0,2572685.0,336179.0,963311.0,68341.0,3257883.0,0.1166944281205366,0.11638775910226883,7.977609509310535e-05,0.7896799854383967,0.3744379898821659,0.02656407605283974,0.130672429776673,2.2746558850268235
wi2010,5291491.0,611494.0,349.0,9036808.0,859240.0,641374.0,1500630.0,287582.0,286704.0,884.0,296851.0,13279503.0,1662717.0,4956858.0,357172.0,17260824.0,0.11556175754621902,0.1608209764837726,3.8619831250149386e-05,0.7693435145390509,0.3732713490858807,0.026896488520692378,0.1252092792930579,2.2753982969266056
language,6188587.0,560839.0,537.0,7896055.0,851506.0,606224.0,1457746.0,442023.0,436727.0,5303.0,407153.0,16105423.0,1710013.0,5727067.0,607111.0,34692101.0,0.09062472580574532,0.23267197222399144,6.800864482326934e-05,0.46423890556527553,0.35559867008770896,0.03769606051328177,0.10617622399610367,2.2776602195245697
id2010,3177539.0,427443.0,258.0,5588765.0,576385.0,445103.0,1021506.0,171062.0,170435.0,634.0,181076.0,7948731.0,1027252.0,2977326.0,208962.0,10223434.0,0.1345201427897502,0.1434400386393061,4.616404518708516e-05,0.7775010823173505,0.3745662043412967,0.026288724577545775,0.12923471683719073,2.2793023680525963
onetone2,902944.0,60056.0,128.0,884881.0,104202.0,64229.0,168448.0,34578.0,34373.0,209.0,7503.0,2281288.0,239648.0,866505.0,40046.0,2513075.0,0.06651132296133537,0.17031316186104242,0.00014465221877291975,0.9077675755797181,0.3798314811632727,0.017554118550573185,0.10504942821774366,2.2797076094904627
ky2010,3424330.0,294883.0,276.0,5811700.0,455753.0,313890.0,769659.0,187010.0,186426.0,591.0,193820.0,8590646.0,1097802.0,3216043.0,226498.0,10888141.0,0.08611407194984129,0.19548035945556927,4.749040728186245e-05,0.7889910683559296,0.37436567634145324,0.02636565399156245,0.12779038968664289,2.283839956874607
memchip,60797274.0,4220135.0,867.0,56615606.0,7325447.0,4537443.0,11862905.0,4007842.0,3992874.0,14975.0,61102.0,155147788.0,14873727.0,57987645.0,2740728.0,258001664.0,0.06941322731015867,0.2525301424060254,1.5313798813705183e-05,0.601344137067271,0.3737574718113287,0.017665272804276138,0.09586812156161711,2.2864957355552105
as-caida_G_120,533463.0,78343.0,130.0,926585.0,79702.0,81985.0,161704.0,4553.0,4461.0,94.0,34747.0,1294422.0,161571.0,486478.0,49402.0,1864923.0,0.14685742028969206,0.027385313099598813,0.00014030013436435945,0.6940887103649855,0.3758264306385398,0.038165296943346146,0.1248209625608959,2.2904982584077156
struct4,742225.0,49850.0,109.0,846737.0,91430.0,49918.0,141365.0,30644.0,30284.0,364.0,5003.0,1749859.0,245307.0,736117.0,6047.0,1519950.0,0.06716292229445249,0.17815346871384638,0.0001287294638122581,1.1512608967400244,0.42067217987277833,0.0034557070026785017,0.14018672361601706,2.290679091299962
onera_dual,1780658.0,129014.0,203.0,1753317.0,214573.0,138983.0,353573.0,101141.0,100668.0,481.0,9303.0,4563667.0,426955.0,1688580.0,90548.0,7286022.0,0.07245299209618018,0.22242772380001496,0.00011578054624463231,0.626359212201116,0.37000508582243186,0.019841062023149367,0.09355524844385009,2.2918658677441903
mn2010,5389440.0,613158.0,454.0,9195540.0,865502.0,643866.0,1509385.0,293666.0,292739.0,933.0,302288.0,13530678.0,1689966.0,5046048.0,366118.0,17593226.0,0.11377026184538654,0.16287171022893973,4.9371760657884145e-05,0.7690845328764605,0.3729338618508252,0.0270583632246662,0.12489884098934288,2.296320258794986
LeGresley_87936,2344289.0,168882.0,188.0,3250160.0,287945.0,178898.0,466861.0,137977.0,137111.0,874.0,75385.0,5827094.0,692986.0,2231134.0,119974.0,7017214.0,0.07203975277792116,0.22812224099676276,5.7843306175695964e-05,0.8303999279486132,0.38288965305862577,0.020588993415929107,0.11892480196818517,2.3001792827152485
tandem_vtx,880146.0,69590.0,129.0,1224864.0,118520.0,71657.0,190194.0,38148.0,37950.0,203.0,23065.0,2126804.0,282476.0,853492.0,27402.0,2304087.0,0.07906642761541835,0.16706519168615497,0.00010531781487577396,0.923057158865963,0.40130261180625953,0.01288412096272153,0.13281712842368174,2.302796497702464
HTC_336_4438,4084367.0,286544.0,378.0,3772640.0,482806.0,312997.0,795819.0,250587.0,248510.0,2084.0,183410.0,10638021.0,1161700.0,3876592.0,315962.0,21814594.0,0.07015628125484316,0.23947397090613012,0.00010019508885024811,0.48765615349064023,0.3644091321120724,0.029701201003457314,0.1092026421079635,2.306648478253095
c-42,395853.0,29419.0,114.0,400284.0,33546.0,30634.0,64198.0,5680.0,5641.0,40.0,8096.0,973529.0,125186.0,385616.0,14442.0,1023249.0,0.07431799177977684,0.08128452445691062,0.00028479779356656775,0.9514096764326181,0.39610119472558086,0.014834689053947032,0.12858990333107695,2.3067440051408665
cvxqp3,474329.0,50668.0,102.0,449679.0,56444.0,52760.0,109220.0,7052.0,7003.0,50.0,384.0,1192361.0,122875.0,455769.0,18241.0,1159810.0,0.1068203715142865,0.060650887573964495,0.00022682847097596286,1.0280658038816703,0.3822407811057222,0.015298219247358812,0.10305184419819166,2.3103412911310457
333SP,89672282.0,12557433.0,1066.0,116774464.0,26015001.0,12866770.0,38881786.0,11798331.0,11550991.0,247348.0,1684332.0,226146134.0,23260333.0,85321566.0,4255357.0,783434054.0,0.14003695144058004,0.2327999953117709,9.128708139478166e-06,0.2886600765506167,0.3772850965473502,0.01881684610182193,0.10285532009138834,2.3111683374720253
ia2010,4476367.0,423365.0,323.0,7331897.0,632480.0,448943.0,1081438.0,242402.0,241701.0,707.0,242522.0,11257587.0,1357141.0,4194583.0,308476.0,14271891.0,0.09457781276646889,0.18310520908871164,4.405408313837469e-05,0.7887943510779335,0.37260054041776447,0.027401609243614997,0.12055345430597161,2.313083064770167
dblp-2010,6957208.0,557387.0,456.0,11579074.0,912485.0,592387.0,1504887.0,463164.0,456082.0,7088.0,341909.0,17256414.0,2180344.0,6509643.0,457639.0,29440540.0,0.08011647775946903,0.2353414621877177,3.938138749264406e-05,0.5861446155539266,0.3772303446127336,0.02651993629730951,0.126349773481327,2.3160545105718073
ncvxqp7,2255501.0,256173.0,277.0,2115970.0,375021.0,265002.0,640041.0,150152.0,147399.0,2760.0,1324.0,5691205.0,576665.0,2164023.0,88825.0,11451217.0,0.11357698356152358,0.1900194003237184,0.00013090922839170688,0.4969956468382356,0.3802398613298941,0.01560741530132898,0.10132564193347454,2.316367410393959
cz20468,745515.0,43127.0,136.0,794241.0,76245.0,45511.0,121773.0,24962.0,24846.0,120.0,5467.0,1834070.0,211555.0,721864.0,23684.0,1547420.0,0.05784860130245535,0.17011619586329096,0.00017123266111923206,1.1852438252058264,0.3935858500493438,0.012913356633061987,0.11534728772620456,2.320508981812927
TSOPF_RS_b162_c1,650155.0,41020.0,124.0,704752.0,64659.0,41343.0,106018.0,20477.0,20266.0,214.0,2753.0,1542653.0,210444.0,643980.0,6077.0,1717171.0,0.06309264713799018,0.16187991620222142,0.00017594841873453355,0.8983688869658293,0.41744967922144516,0.003939317526365294,0.1364169388708932,2.320651159458272
scircuit,3952645.0,309437.0,361.0,5214901.0,516996.0,328377.0,845389.0,254892.0,252623.0,2275.0,104453.0,9967263.0,1094784.0,3747966.0,212039.0,18018111.0,0.07828605908195652,0.23166082119022322,6.922470819676156e-05,0.5531802418133621,0.37602760155922443,0.021273543198368498,0.10983797658394286,2.321898534458921
ms2010,3648920.0,364893.0,272.0,6274172.0,536320.0,385133.0,921469.0,197925.0,197293.0,638.0,208072.0,9147637.0,1176875.0,3424709.0,240160.0,11604306.0,0.1000002740536926,0.17681441923040503,4.3352333981280715e-05,0.7882967753521839,0.37438182122880476,0.02625377460867763,0.12865344350677665,2.327074358774647
lowThrust_4,566490.0,44289.0,111.0,562385.0,69771.0,45852.0,115640.0,21225.0,21099.0,127.0,1202.0,1386837.0,161911.0,551464.0,14790.0,1399127.0,0.07818143303500504,0.15507982318342892,0.00019737368528676975,0.9912159510895008,0.39764153970509875,0.010664555387547348,0.11674839941536028,2.3284464147755575
ga2010,6168296.0,642323.0,385.0,10630571.0,932766.0,676638.0,1609420.0,338647.0,337428.0,1226.0,351759.0,15462615.0,1986564.0,5787814.0,406228.0,20063796.0,0.10413297286641238,0.17383745014930185,3.6216304843832e-05,0.7706724589903127,0.37431016681201723,0.02627162352551622,0.1284752934739693,2.331438678593472
c-51,755431.0,58991.0,119.0,908308.0,92539.0,61645.0,154202.0,25929.0,25724.0,209.0,16476.0,1864650.0,239658.0,730355.0,27578.0,2043292.0,0.07808919676317227,0.14394523985321794,0.00013101282824768692,0.9125714777917204,0.3916847665781782,0.014789906953047488,0.12852706942321615,2.337356307785334
jan99jac100sc,859491.0,67326.0,130.0,873644.0,105047.0,71376.0,176440.0,32118.0,31977.0,144.0,16365.0,2168372.0,239097.0,825579.0,41916.0,2169579.0,0.07833240836727784,0.15400032604838942,0.00014880202920182592,0.9994436708688644,0.3807367923954008,0.01933063145991555,0.11026567397107138,2.34335551985311
amazon-2008,20004258.0,1938555.0,750.0,26338916.0,3212014.0,2007260.0,5219291.0,1735641.0,1698565.0,37084.0,384410.0,49212573.0,5889475.0,19126915.0,862521.0,114630262.0,0.09690711847447678,0.2495554234031332,2.8474975963323624e-05,0.4293157159494235,0.38865911359684446,0.01752643577485778,0.1196741938284755,2.3463730282427537
ncvxqp5,1654312.0,184175.0,217.0,1586004.0,270547.0,190980.0,461545.0,103214.0,102251.0,970.0,3440.0,4165758.0,427029.0,1588834.0,64582.0,7587262.0,0.11133026901817795,0.1827576010298198,0.00013682184912522288,0.5490462830992261,0.3814033364396108,0.015503060907522712,0.10250931523146568,2.347894194539392
ABACUS_shell_ud_K,791577.0,45498.0,131.0,775897.0,81561.0,48254.0,129832.0,27906.0,27794.0,114.0,1854.0,1960381.0,217990.0,766343.0,25085.0,1735747.0,0.057477667996922596,0.17691361624973057,0.00016883684303457805,1.129416326227267,0.3909153373757448,0.01279598200553872,0.11119777226977817,2.3526438386859754
144,7376424.0,1645970.0,533.0,10264270.0,2082461.0,1652563.0,3735041.0,705665.0,692030.0,13642.0,166562.0,17798419.0,2305909.0,7174978.0,201023.0,44396652.0,0.22313928808864567,0.15890829070872964,5.192770650031615e-05,0.4008955224821908,0.40312445729027957,0.011294430140115254,0.1295569567162117,2.366716617463636
jan99jac080sc,684272.0,54074.0,127.0,699388.0,78732.0,57322.0,136072.0,21089.0,21016.0,76.0,13293.0,1726330.0,190364.0,656831.0,33645.0,1601883.0,0.07902413075502139,0.1341872347465338,0.0001815873306376432,1.0776879459985529,0.3804782399657076,0.019489321276928512,0.11027092155034089,2.369681328757929
me2010,1466776.0,177441.0,161.0,2588752.0,245833.0,185666.0,431516.0,70160.0,69911.0,256.0,85547.0,3671994.0,481307.0,1374594.0,96721.0,4636407.0,0.1209734819767981,0.13985121871486778,6.219212964393654e-05,0.7919912984343264,0.37434538291729236,0.026340184651717842,0.1310751052425467,2.3716252683593795
delaunay_n15,802488.0,55184.0,149.0,1170387.0,90331.0,59023.0,149370.0,27561.0,27394.0,171.0,32528.0,2000958.0,228859.0,758927.0,46638.0,2629889.0,0.06876613731295671,0.15577258931447852,0.0001273083176761191,0.7608526443511494,0.379281824006301,0.023307835546773095,0.11437471451174887,2.3719579061887854
crashbasis,6218395.0,424781.0,340.0,5920896.0,767574.0,443199.0,1210789.0,399713.0,398603.0,1116.0,909.0,15298184.0,1752080.0,6053121.0,161240.0,18837236.0,0.06831039199021613,0.24819155766338694,5.7423741271591325e-05,0.8121246662726952,0.39567578740064835,0.0105398130915408,0.11452862640428432,2.3749757738927793
s3rmt3m1,693098.0,44072.0,120.0,687049.0,78519.0,44385.0,122921.0,25805.0,25427.0,381.0,245.0,1643542.0,219735.0,686833.0,6188.0,1557325.0,0.06358696749954552,0.1735069860011027,0.0001746600315261357,1.0553622397380122,0.4178980518903685,0.003765039165412262,0.13369600533481957,2.38123347752944
circuit5M_dc,78921193.0,5682447.0,848.0,74753103.0,9699413.0,6082218.0,15781648.0,5399821.0,5361796.0,38032.0,172155.0,201348547.0,19373842.0,75240779.0,3606145.0,407109537.0,0.07200153449276926,0.254931374212053,1.1344010696117859e-05,0.49458076684654034,0.37368424118799326,0.01790996286653114,0.09622042119827168,2.381560878501055
venturiLevel3,72658246.0,5080889.0,919.0,66163594.0,8496105.0,5556495.0,14052619.0,4754842.0,4737316.0,17532.0,17580.0,189309301.0,16125246.0,68483374.0,4047648.0,339878095.0,0.069928594202508,0.25281679435623977,1.3889813784904127e-05,0.5569917678866595,0.36175387917152574,0.021381136471472155,0.08517936474764122,2.3839339159583384
HTC_336_9129,4023789.0,283075.0,383.0,3841642.0,473460.0,309440.0,782915.0,248574.0,246407.0,2173.0,163020.0,10489794.0,1138595.0,3815557.0,304971.0,21290697.0,0.07035035882845746,0.2409856043060081,9.969695250103992e-05,0.4926937807625556,0.3637399361703385,0.029073116211815027,0.10854312296313921,2.385640450508118
ri2010,544016.0,76117.0,147.0,948065.0,94150.0,78783.0,172952.0,18314.0,18177.0,138.0,29963.0,1361367.0,171160.0,509737.0,35996.0,2158958.0,0.13991684068115642,0.0957514665439754,0.00015505265989146315,0.6305666900421407,0.37443026017231207,0.026441069895186235,0.1257265674869451,2.387359118617445
debr_G_18,19048423.0,1387755.0,667.0,17123575.0,2572659.0,1515929.0,4088603.0,1240152.0,1238235.0,1923.0,1487.0,49295515.0,4246787.0,17957707.0,1064271.0,73050576.0,0.07285406251215652,0.23272828268516754,3.895214638298369e-05,0.6748135018127714,0.3642868321793575,0.021589611144137554,0.08614956147633308,2.3874828560820176
torsion1,836486.0,47133.0,127.0,762184.0,86417.0,51882.0,138317.0,28001.0,27868.0,136.0,8449.0,2145927.0,216105.0,796529.0,41328.0,1951633.0,0.056346430185322885,0.16835820536562487,0.00016662643141288717,1.0995545781404599,0.37118177831771537,0.01925880982903892,0.10070473040322434,2.389408825369855
vsp_bcsstk30_500sep_10in_1Kout,12465004.0,4599063.0,675.0,13880434.0,5377018.0,4599533.0,9976568.0,1022973.0,1015191.0,7789.0,67542.0,29353717.0,4114317.0,12399796.0,64265.0,74232390.0,0.3689580043456063,0.09300142615041845,4.8629603368309666e-05,0.3954300407140333,0.42242677477608714,0.0021893309116525175,0.14016340758480433,2.389736427303019
wiki-Vote,366605.0,53587.0,118.0,525355.0,57392.0,54424.0,111834.0,4158.0,4081.0,77.0,10220.0,864047.0,123047.0,353714.0,12596.0,947692.0,0.146170946931984,0.03584729981378026,0.00022461002560173596,0.9117382018630525,0.40936893479174163,0.01457791069235817,0.14240776254069512,2.392544485930564
case9_A_01,532302.0,36977.0,111.0,506606.0,46245.0,38693.0,84957.0,10525.0,10471.0,56.0,126.0,1313008.0,148124.0,517033.0,15080.0,1241888.0,0.06946620527444947,0.11023020045663057,0.00021910518233104226,1.0572676441031719,0.39377749412037094,0.011485078537221404,0.11281271705884503,2.412032497902032
chem_master1,848641.0,47980.0,115.0,772916.0,84090.0,52712.0,136819.0,27477.0,27378.0,102.0,243.0,2178874.0,201459.0,806600.0,41085.0,1896720.0,0.05653745223245165,0.16724083361737352,0.00014878719032857386,1.1487589101185205,0.3701912088537474,0.018856069694713876,0.09246014225696392,2.412921762917335
thermomech_TC,2772845.0,643293.0,310.0,3604466.0,786468.0,654483.0,1440969.0,191319.0,189997.0,1328.0,51308.0,6927162.0,743500.0,2649812.0,120280.0,14273185.0,0.23199746109140612,0.11720909545374346,8.600441785274157e-05,0.4853269960418785,0.38252490702541675,0.017363532136248583,0.10733111193299652,2.4159567404295577
amazon0505,12599918.0,2265545.0,730.0,15625304.0,2974459.0,2298721.0,5273196.0,1331916.0,1302010.0,29912.0,174997.0,31173351.0,3635209.0,12141419.0,448161.0,88121844.0,0.17980632889833092,0.20164926802149608,4.671909103336486e-05,0.35375282205851255,0.38948071383150307,0.014376414008234148,0.11661271192821074,2.42039857716162
mult_dcop_01,741995.0,100397.0,113.0,1034228.0,129487.0,103224.0,232728.0,24161.0,23961.0,204.0,19343.0,1834437.0,215584.0,709556.0,32613.0,2689236.0,0.13530684169030788,0.09405229496008004,0.00010926024048855765,0.6821405782162666,0.38679769324321306,0.017778206610529552,0.11752052537099938,2.4237119425269946
majorbasis,6218557.0,425449.0,373.0,5923531.0,768266.0,444008.0,1212291.0,397244.0,396212.0,1038.0,914.0,15298239.0,1752161.0,6053281.0,161260.0,18936800.0,0.0684160328513512,0.24680668640321585,6.296919860805996e-05,0.8078576633855773,0.3956848235930946,0.010541082538977198,0.11453350937973972,2.4247549698081516
dixmaanl,1263134.0,83140.0,148.0,1144812.0,142077.0,90241.0,232337.0,63287.0,63039.0,254.0,41.0,3243003.0,300016.0,1200983.0,60694.0,3994168.0,0.06582041176945597,0.21407937109301003,0.00012927886849543855,0.811934550574738,0.3703305239002246,0.01871536967434196,0.09251178614389194,2.4255597333789094
stokes64s,496900.0,30747.0,110.0,475381.0,53764.0,32157.0,85939.0,16608.0,16545.0,66.0,177.0,1221148.0,140314.0,483655.0,13147.0,1043473.0,0.061877641376534516,0.16195500599725005,0.0002313933455480972,1.1702727334583645,0.3960658331340673,0.010766098785732769,0.11490335323810054,2.426070342618233
hvdc1,637528.0,44554.0,123.0,796047.0,62384.0,47484.0,109886.0,15367.0,15265.0,104.0,13654.0,1594401.0,175405.0,606759.0,31452.0,1794228.0,0.06988555796765004,0.12268768013540594,0.00015451348978138226,0.8886278666925274,0.3805560834445036,0.0197265305277656,0.11001310209915824,2.4271792350536434
ABACUS_shell_ud,798743.0,46065.0,114.0,783599.0,84108.0,48819.0,132945.0,31392.0,31275.0,121.0,1865.0,1976831.0,220431.0,773463.0,25010.0,1643034.0,0.05767186692089946,0.1910221070118111,0.00014548257463319888,1.2031589121101571,0.3912640989543365,0.012651562020223276,0.11150725580487153,2.4297916959909664
copter1,738659.0,47414.0,127.0,720774.0,82606.0,49411.0,132033.0,26179.0,26075.0,109.0,806.0,1807314.0,212163.0,720161.0,17912.0,1633614.0,0.06418929438347058,0.16546785326018254,0.000176199474453851,1.1063286676044648,0.39847032668368637,0.009910840064316438,0.11739133321603219,2.431276389682999
jan99jac120sc,1034682.0,84633.0,124.0,1047321.0,134675.0,89436.0,224129.0,44684.0,44509.0,179.0,19426.0,2609975.0,287914.0,994017.0,50026.0,2661094.0,0.08179614606226841,0.16622707979152793,0.00011839732040129053,0.9807902313860389,0.3808530733052999,0.019167233402618798,0.11031293403193518,2.431931000114338
SiNa,634297.0,47163.0,114.0,746759.0,73416.0,47550.0,120982.0,20310.0,20161.0,152.0,6233.0,1503331.0,206801.0,626062.0,8295.0,1509410.0,0.07435475810227701,0.14374486878237974,0.00015265969342184024,0.9959725985650022,0.4164498703213065,0.005517746923332253,0.13756185430886478,2.432381475847788
thermomech_TK,2772452.0,643745.0,352.0,3605268.0,787046.0,654932.0,1441994.0,192365.0,191010.0,1361.0,51321.0,6926720.0,743485.0,2649611.0,120210.0,14398870.0,0.23219337972307547,0.11770057863663981,9.763490536625849e-05,0.4810599720672525,0.38252029820752104,0.017354534325048507,0.10733579529705257,2.432418705861234
c-39,468861.0,35692.0,113.0,517981.0,45647.0,36665.0,82329.0,9515.0,9389.0,127.0,9754.0,1136281.0,154043.0,459042.0,13540.0,1194454.0,0.0761249069553663,0.10359958189974304,0.00021815471996077077,0.9512974128765109,0.40398633788649113,0.011916066536358525,0.13556769848303368,2.433315536942534
ncvxbqp1,1353365.0,149436.0,191.0,1255864.0,219269.0,154893.0,374178.0,77960.0,77246.0,720.0,75.0,3402908.0,350173.0,1301293.0,50767.0,5719454.0,0.11041810598027879,0.17242523300408283,0.00015208653166266412,0.5949707786792235,0.3824061655501706,0.014918710702728372,0.1029040455986468,2.436683891759738
bayer01,1185422.0,63966.0,150.0,1137281.0,120709.0,70843.0,191567.0,52856.0,52655.0,207.0,31627.0,3044285.0,321972.0,1133829.0,73158.0,3403973.0,0.05396053051149717,0.21624806176178182,0.00013189352499514193,0.8943328868942263,0.37244508973371415,0.024031258571388683,0.1057627653127089,2.4411906926873366
Andrews,2660392.0,793042.0,296.0,4214821.0,946673.0,797680.0,1744369.0,194404.0,189350.0,5061.0,78480.0,6465591.0,847243.0,2583208.0,75545.0,14325533.0,0.29809216085449064,0.10027166666752632,7.02283679425532e-05,0.45133336400118584,0.39953161281002775,0.011684160040435591,0.13103875577654076,2.44422186917179
mark3jac060,679704.0,47940.0,106.0,659775.0,72320.0,51196.0,123534.0,20176.0,20085.0,94.0,7801.0,1719178.0,186230.0,654162.0,31353.0,1687755.0,0.0705307015995198,0.14039384872312297,0.0001606608313440188,1.0186182236165795,0.3805085918968251,0.0182372040591492,0.10832502509920439,2.455805637151362
p2p-Gnutella31,751816.0,125281.0,170.0,1288153.0,152160.0,132517.0,284694.0,25307.0,24944.0,366.0,30111.0,1765191.0,187070.0,656238.0,94428.0,3652509.0,0.16663784755844516,0.08163522053154668,0.0001319719008533924,0.4832817660408229,0.37176600152618045,0.05349449436349948,0.10597720020099807,2.4579353800497397
kron_g500-logn17,31555339.0,11241803.0,816.0,35345276.0,13593760.0,11243435.0,24837209.0,3410840.0,3393265.0,17581.0,178316.0,73886778.0,10533839.0,31376919.0,174040.0,219523725.0,0.3562567652973083,0.12074603807151425,2.3086536373347317e-05,0.3365776432592878,0.42466216350643954,0.0023554958642262084,0.14256730750933544,2.4623521568664017
darcy003,8659564.0,888273.0,530.0,7893883.0,1337389.0,931922.0,2269326.0,711380.0,707155.0,4232.0,1249.0,22125450.0,2103034.0,8257403.0,392559.0,48216569.0,0.10257710434382147,0.2386615788340078,6.714059481246428e-05,0.45887649119123347,0.37320836412366754,0.01774241879826173,0.09505045095128009,2.46387635805973
bcsstk28,685393.0,44012.0,111.0,699949.0,80051.0,44128.0,124196.0,24677.0,24303.0,378.0,1088.0,1619647.0,220375.0,680000.0,5381.0,1595778.0,0.06421425372012846,0.1657587339544444,0.0001585829824744374,1.0149575943520965,0.4198445710701159,0.003322328877835726,0.13606359904349527,2.481189196427192
igbt3,771755.0,64726.0,117.0,865702.0,104102.0,65910.0,170028.0,30754.0,30595.0,161.0,6468.0,1848577.0,241684.0,757642.0,14202.0,1742378.0,0.08386858523754301,0.1531711009951091,0.00013515043282792463,1.060950608880507,0.4098514695357564,0.007682666180526968,0.13074056422859312,2.4837993477012086
roadNet-PA,16385116.0,1085726.0,647.0,23132037.0,1747809.0,1215802.0,2963629.0,820002.0,816830.0,3178.0,656382.0,42297885.0,3863535.0,14972700.0,1464812.0,67003057.0,0.06626294253882609,0.21672356527367495,2.7969867072234063e-05,0.6312829129572401,0.35398223811899815,0.03463085683835019,0.0913410918772889,2.4864918413268984
roadNet-CA,29497381.0,1969062.0,796.0,41981563.0,3156798.0,2204131.0,5360945.0,1502227.0,1496213.0,6021.0,1193064.0,76145213.0,6969446.0,26935797.0,2650788.0,125601211.0,0.06675379078569721,0.21888231855474408,1.8960704250101406e-05,0.6062458506072843,0.3537424867404337,0.03481227375383401,0.0915283538572543,2.4874635194825685
amazon0312,12072301.0,2214869.0,723.0,14941812.0,2892581.0,2247281.0,5139879.0,1290754.0,1261059.0,29702.0,167395.0,29907840.0,3460082.0,11623722.0,438712.0,85498566.0,0.18346701262667325,0.20071958701421774,4.838770558751509e-05,0.34980516515329624,0.38865133690697823,0.014668795874259058,0.11569147086516446,2.4876527103735784
mario002,8660030.0,888625.0,628.0,7892362.0,1336392.0,932192.0,2268600.0,705867.0,701668.0,4206.0,1228.0,22126109.0,2102946.0,8257406.0,392734.0,48504977.0,0.10261223113545796,0.23730873464052551,7.957060256485954e-05,0.45616162234238355,0.3731973841401577,0.017749799569368476,0.09504364278418767,2.488923717865262
vsp_p0291_seymourl_iiasa,393234.0,52516.0,114.0,573228.0,57769.0,53722.0,111508.0,5876.0,5795.0,82.0,12446.0,956110.0,123998.0,378272.0,15426.0,1020873.0,0.13354898101384927,0.05005792953043004,0.00019887374657204463,0.9365611589296612,0.3956364853416448,0.016134126826411188,0.1296900984196379,2.4889974590654464
kron_g500-logn20,274641200.0,104179743.0,1861.0,305737805.0,175124875.0,104228402.0,279353300.0,71730457.0,71571888.0,158575.0,1420207.0,642433241.0,91313545.0,273183001.0,1432355.0,-613830770.0,0.3793303517462056,0.2043115227344454,6.086914897554132e-06,-1.0465966719133353,0.42523173392268476,0.0022295779679308344,0.14213701778236595,2.493147121611682
amazon0601,12655174.0,2285187.0,756.0,15444118.0,3000882.0,2317129.0,5318027.0,1360175.0,1329017.0,31165.0,164285.0,31381143.0,3634023.0,12205338.0,437938.0,89210829.0,0.1805733370398542,0.20367383316647206,4.895067494304304e-05,0.35176383127209815,0.38893860558233967,0.013955450889726993,0.11580276091281952,2.503604566737367
mario001,851803.0,85320.0,151.0,777543.0,125101.0,89860.0,214979.0,32386.0,32232.0,158.0,408.0,2176050.0,206680.0,811770.0,39346.0,2543174.0,0.10016400505750743,0.13092393830978513,0.00019420147824621918,0.8556433810663368,0.37304749431309026,0.018081385997564394,0.09497943521518347,2.503938017837065
ex35,805641.0,47214.0,138.0,854624.0,90825.0,49535.0,140375.0,30130.0,30024.0,110.0,5325.0,1975142.0,236314.0,784452.0,21764.0,1584879.0,0.058604266664680674,0.17671036039998828,0.0001614745197888194,1.2462415111816108,0.39716233060711587,0.011018954586556308,0.11964405597167191,2.505168226838328
jan99jac100,859408.0,68892.0,132.0,872961.0,108404.0,72887.0,181308.0,31064.0,30895.0,173.0,16381.0,2168420.0,238964.0,825509.0,41917.0,2309918.0,0.08016215813676392,0.14627163656225867,0.00015120950420465518,0.9387432800644872,0.38069608286217616,0.01933066472362365,0.11020189815626125,2.5193720161586484
road_central,193480999.0,29264849.0,1651.0,369515217.0,49107136.0,30866648.0,79973802.0,29011476.0,28859627.0,151855.0,11088351.0,504841740.0,44889887.0,173778056.0,19031824.0,-2136095883.0,0.15125438234893546,0.26619628386872585,4.468016265755031e-06,-0.23633852020302779,0.34422283704196094,0.03769859441495468,0.08891873124436978,2.520633618700979
mult_dcop_02,742113.0,100938.0,147.0,1033645.0,132143.0,103780.0,235939.0,24385.0,24172.0,215.0,19332.0,1834336.0,215663.0,709571.0,32577.0,2638909.0,0.1360143266591476,0.09367173214916796,0.00014221517058564593,0.6951115025186545,0.3868271679779495,0.017759559862533362,0.11757006349981683,2.524008411991979
roadNet-TX,20631850.0,1334377.0,707.0,29094040.0,2161652.0,1500680.0,3662347.0,1022170.0,1018212.0,3965.0,822619.0,53256878.0,4850006.0,18824549.0,1865765.0,83708461.0,0.06467558653247285,0.2182017911344969,2.4300509657648097e-05,0.6362185777134285,0.35346700195231123,0.03503331532126235,0.09106816212546293,2.5248509604247333
amazon0302,5300331.0,906239.0,488.0,5579098.0,1161870.0,936349.0,2098236.0,423374.0,421418.0,1962.0,36176.0,13585929.0,1294936.0,5020747.0,272288.0,32501389.0,0.17097781251774655,0.16789828720539654,8.746933644112363e-05,0.4180107194803274,0.36955492701308834,0.020041912481656574,0.09531449781608604,2.5257252435551343
rajat22,841399.0,52088.0,130.0,956938.0,89642.0,56798.0,146455.0,28907.0,28788.0,123.0,17969.0,2141601.0,221991.0,797324.0,48620.0,2164600.0,0.06190642014074179,0.16484186996042471,0.000135849971471506,0.9893749422526101,0.3723027772213405,0.022702641621852062,0.10365656347751051,2.531290086127909
ted_B_unscaled,499927.0,29442.0,101.0,511924.0,33414.0,30634.0,64065.0,7856.0,7793.0,65.0,2778.0,1216038.0,149126.0,487982.0,12218.0,1119492.0,0.058892598319354623,0.10923096174969758,0.0001972949109633461,1.0862409021234631,0.4012884465781497,0.010047383387690187,0.12263268088661702,2.5386118089055865
nasa2910,542497.0,35047.0,112.0,606765.0,60516.0,35106.0,95640.0,17861.0,17589.0,274.0,3139.0,1277992.0,179291.0,538344.0,4057.0,1148874.0,0.06460312222924736,0.15736425229733658,0.00018458546554267304,1.112386562843271,0.4212420735028075,0.003174511264546257,0.14029117553161521,2.5427024240759257
g7jac060,720426.0,71955.0,126.0,783657.0,104187.0,73777.0,177982.0,23968.0,23511.0,460.0,9367.0,1762612.0,217666.0,701277.0,21694.0,1773458.0,0.09987840527687784,0.11868284228769498,0.0001607846289894686,0.9938842645272682,0.39786237697235693,0.012307870365117223,0.12349059237086778,2.550907253303611
Stanford,8791634.0,2631346.0,775.0,15453677.0,3311255.0,2644741.0,5956012.0,1514121.0,1486641.0,27486.0,355291.0,21355531.0,2884350.0,8390559.0,388606.0,87339136.0,0.2993011310525438,0.2026899654932516,5.014987695161482e-05,0.24451273481798583,0.3928986359552474,0.018196972016289364,0.13506337070241897,2.5543455102676305
598a,5158268.0,1433129.0,493.0,7367032.0,1736649.0,1437691.0,3174355.0,463831.0,453337.0,10500.0,119694.0,12502814.0,1575747.0,5010317.0,146321.0,33832378.0,0.2778314348924872,0.12748963357013632,6.691975818755775e-05,0.369551735322891,0.4007351465038191,0.011703045410417208,0.12603138781397533,2.557558426190711
case9_A_06,532278.0,36972.0,107.0,506596.0,52300.0,38700.0,91019.0,12360.0,12306.0,56.0,199.0,1313106.0,148277.0,517071.0,15113.0,1132231.0,0.06945994386392074,0.11956006539045648,0.0002112136692749252,1.1597509695459671,0.39377704465595315,0.011509352634136162,0.11292081522740738,2.5612788382632288
citationCiteseer,8662228.0,2733354.0,721.0,15514904.0,3242423.0,2742874.0,5985314.0,1296684.0,1264121.0,32570.0,335589.0,21309884.0,2845932.0,8324046.0,325692.0,91551515.0,0.3155486094339701,0.17806706346252774,4.647144448976288e-05,0.23276385977883599,0.39061901979381963,0.015283612055326063,0.1335498588354587,2.562445782408163
t2dah_a,598992.0,36355.0,122.0,598247.0,57539.0,37657.0,95212.0,16317.0,16220.0,99.0,1137.0,1452850.0,177651.0,586401.0,12477.0,1299901.0,0.06069363196837353,0.14630275533717688,0.0002039291463225056,1.1176620373397665,0.4036211584127749,0.00858794782668548,0.1222775923185463,2.5759146999255296
cvxbqp1,1353417.0,149255.0,159.0,1255805.0,218786.0,154813.0,373617.0,76657.0,76290.0,374.0,62.0,3403169.0,350156.0,1301328.0,50805.0,4756336.0,0.1102801280019388,0.1702452284608927,0.00012661201380787622,0.7155022269242542,0.3823871221205882,0.014928732601877838,0.10289115821165508,2.5795149492838547
kron_g500-logn19,134165071.0,50067003.0,1257.0,149126341.0,60675027.0,50080170.0,110755216.0,25340485.0,25266608.0,73884.0,691959.0,313883572.0,44734229.0,133450550.0,699953.0,1347605265.0,0.3731746469243101,0.18619607242406577,8.42909436100226e-06,0.23291952039086164,0.4251593963636937,0.0022299765341016317,0.14251854187513835,2.579559746312724
kron_g500-logn18,65233871.0,23857506.0,1032.0,72816919.0,28700237.0,23858469.0,52558724.0,8624879.0,8589206.0,35679.0,356539.0,152681038.0,21774596.0,64874882.0,352379.0,525410073.0,0.36572267802412034,0.1409671640292253,1.4172530425243617e-05,0.29059404424475127,0.4249046433650785,0.002307942129657253,0.14261493296895192,2.580920630296753
Zhao2,705813.0,49671.0,134.0,656914.0,73705.0,53655.0,127380.0,20201.0,20061.0,143.0,1088.0,1811238.0,167255.0,669744.0,35027.0,2229942.0,0.0703741642616387,0.13688076378395592,0.000203984083152437,0.8122354751827626,0.3697713939305602,0.019338706453817776,0.09234291683367951,2.5837774345201887
jan99jac080,684219.0,54097.0,121.0,699453.0,81213.0,57340.0,138572.0,21506.0,21435.0,74.0,13203.0,1726509.0,189907.0,656830.0,33688.0,1639791.0,0.07906386697826281,0.13434700583465561,0.00017299232400175567,1.052883568698694,0.3804382137596734,0.0195122064234823,0.10999479296082441,2.6014160230493615
ak2010,951839.0,87489.0,124.0,1628981.0,131139.0,92837.0,223995.0,34788.0,34623.0,170.0,54574.0,2382922.0,310394.0,892922.0,63421.0,2765673.0,0.09191575466018938,0.13442923221386258,7.612120706134694e-05,0.86160656013925,0.3747172588947519,0.02661480317022546,0.13025772559907542,2.6026651262177305
web-Google,20937233.0,6092307.0,935.0,44608142.0,10749362.0,6125832.0,16875207.0,4421779.0,4309953.0,111832.0,1140303.0,51411929.0,6699931.0,19792184.0,1131283.0,265894819.0,0.29097956735734853,0.20762463758956315,2.0960299131042042e-05,0.19335438423867898,0.38497260042508813,0.02200429009384184,0.13031860757451835,2.6071823648565258
internet,1392843.0,108498.0,195.0,2951533.0,162335.0,123323.0,285674.0,60744.0,60232.0,518.0,117355.0,3309183.0,361003.0,1185169.0,201311.0,6404637.0,0.07789679095203121,0.1753488560063276,6.606736228258332e-05,0.516685488966822,0.35814549996177303,0.06083404876671976,0.10909127721253252,2.6097006868504895
c-50,720368.0,55534.0,121.0,817331.0,84376.0,58060.0,142453.0,22915.0,22693.0,226.0,20582.0,1783567.0,231330.0,697076.0,29661.0,2104192.0,0.07709115341047909,0.13856973537806588,0.00014804283699015454,0.8476255969037046,0.3908325282986285,0.01663015743170848,0.12970076257297875,2.6137258996971737
jan99jac060sc,508928.0,41178.0,98.0,525410.0,55560.0,43618.0,99196.0,11609.0,11534.0,77.0,10061.0,1284574.0,141279.0,488426.0,25426.0,1285967.0,0.08091124874245473,0.10476964035918956,0.000186521002645553,0.9989167684707306,0.3802241054232765,0.019793332264237015,0.10998120777783141,2.621266549299358
g7jac060sc,720489.0,73129.0,99.0,784109.0,104629.0,74948.0,179595.0,23879.0,23443.0,440.0,9320.0,1762751.0,217480.0,701407.0,21695.0,1827738.0,0.10149912073605565,0.11735651729459293,0.000126257956483091,0.964444028629924,0.3979047522877593,0.012307467135176779,0.12337533775331853,2.633052827108722
aug3dcqp,601350.0,39338.0,108.0,558320.0,45957.0,43639.0,89613.0,10054.0,9935.0,120.0,5526.0,1575177.0,139303.0,565445.0,38630.0,1765503.0,0.06541614700257753,0.10087591680295384,0.0001934374552228113,0.8921972944820824,0.3589723567573676,0.024524228070877115,0.08843641063829652,2.63680798543463
OPF_3754,569496.0,40505.0,106.0,575470.0,50943.0,42232.0,93192.0,12481.0,12336.0,147.0,1983.0,1403894.0,160971.0,553035.0,16755.0,1787843.0,0.07112429235675052,0.11810964011620755,0.00018419726484438808,0.7852445656581702,0.393929313751608,0.011934661733720637,0.11466036609601579,2.6418370372917197
bauru5727,690924.0,45554.0,127.0,821340.0,59851.0,50408.0,110280.0,14662.0,14574.0,91.0,32287.0,1784795.0,185914.0,648510.0,56790.0,2351792.0,0.06593199830951016,0.11735045060908261,0.00015462536830058199,0.7589085259240613,0.36335265394625155,0.03181878030810261,0.10416546438106337,2.6450989424449074
wing,1105150.0,270244.0,165.0,985012.0,320345.0,277476.0,597837.0,55709.0,55364.0,350.0,173.0,2884034.0,243304.0,1040850.0,62994.0,5882388.0,0.2445315115595168,0.08524113069317232,0.00016751064961645137,0.4902828579141668,0.36090073834081016,0.02184232224724119,0.08436238962508764,2.647420436195654
obstclae,836352.0,46589.0,116.0,762300.0,82915.0,51321.0,134255.0,27090.0,26942.0,152.0,5753.0,2146007.0,209930.0,795895.0,41438.0,2261768.0,0.055705014156718705,0.1679010815333602,0.00015217106126197034,0.9488183580278791,0.3708725088035594,0.019309349876305157,0.09782353925220189,2.6510822464901906
c-49,604319.0,46468.0,124.0,734602.0,61308.0,48889.0,110214.0,13918.0,13788.0,132.0,16167.0,1503846.0,189134.0,582738.0,26611.0,1735832.0,0.07689316404084598,0.11212257918989463,0.00016879888701637076,0.8663545780928108,0.3874984539640362,0.01769529592790751,0.1257668670861245,2.6590390399467982
skirt,669618.0,42903.0,106.0,782979.0,72080.0,44226.0,116325.0,21356.0,21240.0,119.0,8097.0,1617671.0,207191.0,653618.0,16302.0,1549262.0,0.06407085831026048,0.15511217960357637,0.00013538038695801548,1.0441558625978047,0.40404878371436465,0.010077450853727365,0.12807981350966915,2.664548701975795
parabolic_fem,14208507.0,1228937.0,763.0,13195061.0,1971077.0,1282974.0,3254065.0,1163867.0,1150918.0,12956.0,568.0,35728912.0,3677944.0,13664538.0,529831.0,96041132.0,0.08649304251319298,0.2634415830755204,5.7824666365695466e-05,0.3720167729801436,0.38245043677792373,0.014829194910832996,0.102940274251844,2.6660254882601935
usroads-48,1806521.0,106561.0,193.0,2584368.0,176551.0,121615.0,298183.0,79137.0,78772.0,372.0,111937.0,4667930.0,464465.0,1646095.0,184171.0,7715415.0,0.05898685927260187,0.20973444291317714,7.467976696817172e-05,0.6050134697874321,0.3526391783938491,0.03945453337989216,0.0995012778683485,2.682801696440046
boyd2,7322436.0,471979.0,499.0,6764170.0,822565.0,527233.0,1349815.0,462689.0,460580.0,2115.0,259149.0,19370348.0,2050509.0,6840531.0,543889.0,38995941.0,0.06445655516825276,0.25527612628716956,7.377106134233764e-05,0.4967272875912906,0.3531444556391036,0.02807843204469016,0.10585813946140771,2.6889192207469907
NACA0015,25220209.0,4660339.0,855.0,38314930.0,8437758.0,4709013.0,13146787.0,4090374.0,3970073.0,120307.0,743680.0,63389547.0,6690660.0,23912588.0,1278872.0,309481591.0,0.18478589927625105,0.23729975023149114,2.231506099580503e-05,0.20482493577461283,0.3772323534667317,0.02017480894760141,0.10554831698040057,2.692298142680564
usroads,1848206.0,108304.0,205.0,2654297.0,179858.0,123671.0,303544.0,81264.0,80888.0,382.0,114641.0,4773704.0,475072.0,1683057.0,188445.0,7914059.0,0.058599528407547646,0.21118064073511986,7.723325611263548e-05,0.6031928748572635,0.35256836200987746,0.03947563569085976,0.09951852900808261,2.697760017369817
netherlands_osm,28952907.0,1700404.0,756.0,36696828.0,2870498.0,1963365.0,4833875.0,1630121.0,1620566.0,9562.0,2273306.0,76318191.0,7415303.0,26501600.0,3501458.0,165604951.0,0.05872999212134381,0.2521847166984633,2.0601235616331745e-05,0.46084486326740315,0.3472514174241892,0.04587973003710216,0.09716298175883126,2.7015060640445627
sparsine,4961629.0,1200412.0,489.0,5568634.0,1504301.0,1199543.0,2703859.0,389165.0,384531.0,4638.0,32262.0,11799467.0,1564468.0,4901124.0,58849.0,28397816.0,0.24193908895646973,0.1258202328853575,8.781327700832915e-05,0.4155061431484731,0.41536825349823003,0.004987428669447526,0.13258802283187876,2.711837399666216
ASIC_680ks,11216855.0,635613.0,482.0,12540303.0,1185492.0,717034.0,1902542.0,614376.0,611334.0,3048.0,865444.0,29284948.0,4192719.0,10647751.0,959596.0,43819248.0,0.05666588361889317,0.2440985363845783,3.843607287638903e-05,0.6683124274519727,0.3635912551389881,0.03276755007384681,0.14316976079315558,2.724091064927432
a5esindl,1128768.0,80921.0,164.0,1059974.0,135973.0,88092.0,224079.0,53056.0,52858.0,203.0,183.0,2928112.0,255341.0,1066031.0,60709.0,3888494.0,0.07168966519249305,0.19144460281090445,0.00015472077616998154,0.7530195494708234,0.3640676995961903,0.020733155015928352,0.08720329003808598,2.7246802777089973
Wordnet3,931181.0,72791.0,163.0,1469048.0,97788.0,82634.0,180439.0,22576.0,22356.0,223.0,56090.0,2445929.0,213918.0,820517.0,116868.0,3920633.0,0.07817062418584572,0.11120360564490309,0.00011095621109725482,0.62386073881437,0.3354623130924896,0.04778061832538884,0.08745879377528946,2.726037200524379
CAG_mat1916,601462.0,55642.0,101.0,648986.0,75921.0,55606.0,131544.0,17012.0,16906.0,108.0,2302.0,1410829.0,199648.0,598504.0,2861.0,1379593.0,0.09251124759336417,0.11451573817281026,0.0001556273941194417,1.0226414601987688,0.42422150381088,0.0020278857324310742,0.1415111257282066,2.7317999771819057
NLR,100973107.0,18551966.0,1355.0,151239935.0,45209066.0,18618429.0,63827512.0,18555233.0,18053442.0,501797.0,2841040.0,254092090.0,26675834.0,95846971.0,5010243.0,1493116185.0,0.1837317534459943,0.22523203129490282,8.95927388490348e-06,0.17017569868482807,0.37721351735113046,0.01971821712356335,0.10498490527587852,2.745815913171591
jan99jac060,509068.0,44525.0,104.0,528757.0,56712.0,46926.0,103655.0,11403.0,11291.0,113.0,10052.0,1284650.0,141332.0,488395.0,25387.0,1439771.0,0.08746375729764982,0.09910653757235481,0.00019668770342520287,0.8922599496725521,0.3801774802475382,0.019761802825672362,0.11001595765383568,2.7464073628051238
CurlCurl_0,408728.0,26401.0,104.0,407955.0,27213.0,27729.0,54959.0,3483.0,3449.0,34.0,1212.0,1006540.0,114157.0,396272.0,12452.0,847909.0,0.06459307901587363,0.05959754970740221,0.0002549300780723364,1.1870849348220152,0.3936972201800227,0.01237109305144356,0.11341526417231307,2.748231455529365
c-41,366812.0,25873.0,113.0,406361.0,27892.0,27004.0,54913.0,3699.0,3647.0,52.0,10128.0,900462.0,117177.0,356145.0,14863.0,896778.0,0.07053476985485753,0.06310994335630929,0.000278077866724415,1.004108040116952,0.3955136363333489,0.016505971379136487,0.13012986666844353,2.7580899441416706
adaptive,122985156.0,9856176.0,1004.0,109736432.0,15898676.0,10675285.0,26573978.0,9566823.0,9529150.0,37680.0,10254.0,320320620.0,27298569.0,115960123.0,6846588.0,749437251.0,0.08014118386775067,0.2647097666706391,9.149194863561812e-06,0.4274148630490213,0.3620126703051461,0.021374171915626287,0.08522264036576853,2.759548076635682
bfly_G_10,890809.0,78718.0,156.0,797223.0,117857.0,86294.0,204167.0,32346.0,32162.0,189.0,64.0,2313039.0,197639.0,839205.0,50075.0,3093353.0,0.08836686652245318,0.13676203845031773,0.00019567925160212388,0.7477449227424093,0.3628148941716936,0.02164900807984647,0.08544559776121372,2.7645060873039915
a0nsdsil,1551373.0,111891.0,192.0,1509146.0,189857.0,121341.0,311213.0,86451.0,86071.0,387.0,998.0,4009154.0,357253.0,1466534.0,80876.0,5948979.0,0.07212385416015361,0.21739709905850166,0.00012722427121034016,0.673923037885997,0.36579637499582207,0.020172834468319252,0.08910932331359683,2.7848081362522064
Zhao1,705629.0,49198.0,127.0,656897.0,72354.0,53177.0,125547.0,20008.0,19878.0,133.0,1089.0,1811359.0,167243.0,669746.0,35016.0,2285266.0,0.06972219112309727,0.13746006664147573,0.00019333320139991504,0.7926250160812789,0.3697477970959926,0.019331341826772052,0.09233012340458187,2.7939584923024947
ccc_G_10,742178.0,51967.0,136.0,647655.0,72401.0,58832.0,131252.0,18235.0,18101.0,137.0,55.0,1968795.0,148144.0,690827.0,50000.0,2244042.0,0.07001959098760675,0.12198385143858663,0.0002099883425589241,0.8773432048063271,0.35088823366577016,0.025396244911227425,0.07524602612257751,2.8025408566746353
ccc,742991.0,52098.0,128.0,649119.0,75743.0,58943.0,134702.0,19973.0,19839.0,137.0,63.0,1968796.0,148341.0,691514.0,50076.0,2195371.0,0.07011928812058289,0.12912881849038307,0.0001971903456839193,0.8967942092703238,0.35123699966883315,0.025434834284506876,0.07534604905739345,2.8140325472738685
dictionary28,875559.0,86013.0,162.0,1688158.0,119445.0,92277.0,211741.0,27775.0,27598.0,181.0,60025.0,2116469.0,275659.0,796034.0,79616.0,3239746.0,0.09823781150099536,0.1159630254346265,9.596258170147581e-05,0.6532823869525574,0.3761141788516628,0.037617371197026746,0.13024476143992658,2.8146960496691
mark3jac060sc,679788.0,47837.0,116.0,661066.0,71737.0,51087.0,122840.0,19743.0,19663.0,83.0,7716.0,1719108.0,186234.0,654019.0,31196.0,1720369.0,0.07037046844016076,0.13846671763113413,0.00017547415840475837,0.9992670177153855,0.380440903072989,0.01814662022397662,0.10833176275138037,2.8404818455836147
coater2,684499.0,43377.0,124.0,872229.0,68568.0,44222.0,112807.0,21820.0,21577.0,246.0,11249.0,1634445.0,222156.0,670628.0,14080.0,1815429.0,0.06337043589545054,0.16207744360343765,0.00014216450037776777,0.9003078611171244,0.41030930988806597,0.008614544998455133,0.1359213678037499,2.8418830847322116
web-Stanford,8746621.0,2267752.0,679.0,15779615.0,2775508.0,2282609.0,5058131.0,1108797.0,1075821.0,32982.0,351549.0,21555030.0,2887151.0,8391952.0,345256.0,73588731.0,0.25927178049671984,0.1797972994009335,4.3030200673463835e-05,0.29291210362086556,0.3893268531753377,0.016017421455688068,0.1339432605753738,2.8430786229757263
italy_osm,83890875.0,4877404.0,886.0,91957221.0,10471012.0,5670824.0,16141853.0,5512672.0,5475564.0,37114.0,7797163.0,225290304.0,22452757.0,77951231.0,11140618.0,438949216.0,0.0581398632449596,0.2545736745553181,9.634914913316052e-06,0.5132491317628871,0.34600348801517883,0.04945005533837799,0.09966144392969527,2.855912619115588
M6,84937069.0,15591346.0,1143.0,127726272.0,37158822.0,15757964.0,52916801.0,15510270.0,15106984.0,403292.0,2415336.0,213668578.0,22461604.0,80616017.0,4224039.0,1061816492.0,0.18356350393960497,0.2266686235919699,8.948824561324393e-06,0.20122928925085862,0.3772946764310848,0.019769116449120563,0.10512357132830266,2.8691344297669756
a2nnsnsl,1529072.0,110349.0,152.0,1517571.0,186634.0,119804.0,306455.0,85483.0,85101.0,389.0,5197.0,3954230.0,353515.0,1444181.0,83003.0,5982851.0,0.0721673014743583,0.2181033734927463,0.0001001600584091288,0.6609273739225664,0.36522432938903404,0.020990938817418307,0.08940172928737074,2.8713105945739055
Linux_call_graph,5696309.0,538609.0,556.0,11646445.0,798503.0,575214.0,1373734.0,355196.0,352355.0,2847.0,396472.0,13827498.0,1966388.0,5244836.0,457947.0,27770679.0,0.09455403490224987,0.2054426726356764,4.773988972600652e-05,0.4979171737212475,0.3793047737197286,0.033118572861120646,0.14220851812815305,2.8748641994996564
hugetric-00000,87550723.0,8618488.0,1008.0,76140812.0,15391904.0,9276919.0,24668842.0,7733627.0,7677854.0,55779.0,8552.0,233006901.0,17478100.0,81555396.0,5844858.0,670784226.0,0.09843994092430282,0.23867400351497906,1.3238629501350734e-05,0.34736490807104936,0.3500127921103933,0.025084484514902843,0.07501108304084092,2.8773622704507513
conf5_0-4x4-18,379324.0,25303.0,100.0,373864.0,26388.0,25530.0,51935.0,3475.0,3442.0,33.0,29.0,899514.0,119820.0,375580.0,3647.0,808722.0,0.06670550769263216,0.06271431149611983,0.00026747694348747136,1.1122660197200027,0.4175365808647781,0.004054411604488646,0.13320526417598838,2.878870772530922
hugetrace-00020,240595416.0,30537166.0,1678.0,209126949.0,67380306.0,32196482.0,99576809.0,28544928.0,28190427.0,354507.0,12202.0,640275664.0,48018214.0,224113778.0,16062156.0,-1784852791.0,0.12692330763276055,0.22279535595119196,8.023834364838363e-06,-0.35872743524202494,0.3500270127399376,0.025086313447640264,0.0749961566554246,2.889792540365899
t2dah_E,598968.0,36234.0,114.0,598448.0,53212.0,37498.0,90726.0,15032.0,14935.0,99.0,1142.0,1452947.0,177662.0,586439.0,12501.0,1413521.0,0.06049404976559682,0.14213581951247187,0.000190492741223966,1.0278920511262302,0.4036203660560227,0.008603892640268365,0.12227699978044622,2.8906652708113567
hugetrace-00000,68976194.0,7021723.0,1006.0,60050719.0,12516103.0,7543667.0,20059786.0,6294277.0,6252496.0,41788.0,8641.0,183548633.0,13771094.0,64249418.0,4606779.0,541797733.0,0.10179922365678802,0.23883516556820858,1.6752505494563686e-05,0.3387770413576094,0.3500402969495284,0.025098410839158907,0.07502694939711156,2.8911134317115756
hugetric-00010,99121761.0,13765375.0,1111.0,86216007.0,30379618.0,14470293.0,44849929.0,12666390.0,12556882.0,109515.0,8051.0,263772936.0,19783638.0,92327619.0,6620336.0,1063189079.0,0.13887339027400855,0.22022254240574748,1.2886238166887037e-05,0.24809597954871393,0.350026884486739,0.02509861739568308,0.07500253172296645,2.908251411471788
hugetrace-00010,181289430.0,20658101.0,1367.0,157617551.0,43218761.0,21951242.0,65170021.0,19220990.0,19016057.0,204939.0,10176.0,482409338.0,36186820.0,168869849.0,12100078.0,1726286789.0,0.11395094021752951,0.22776110597845545,8.672892018224543e-06,0.2794491280787992,0.3500550998869761,0.025082594897862447,0.0750126855960653,2.919669785725921
great-britain_osm,98555274.0,6302542.0,1077.0,125405743.0,12702645.0,7167194.0,19869858.0,6621347.0,6528965.0,92389.0,8089267.0,261209704.0,24842346.0,89992485.0,12381713.0,715019077.0,0.06394931234222939,0.24994510442239226,8.588123432273752e-06,0.36531851023605627,0.344521982230798,0.04740142808783245,0.0951049889019437,2.919852198921966
bfly,889606.0,78862.0,139.0,794992.0,117528.0,85652.0,203196.0,32282.0,32085.0,201.0,61.0,2313036.0,197316.0,838265.0,50005.0,3029839.0,0.0886482330379966,0.13709136309973755,0.00017484452673737597,0.7634187823181364,0.3624089724500613,0.02161877290279961,0.08530606527524863,2.9226600936392084
debr_G_13,593127.0,40322.0,138.0,529947.0,43751.0,44232.0,88000.0,8788.0,8702.0,87.0,49.0,1542908.0,131357.0,558621.0,33495.0,2186603.0,0.06798206792137265,0.09079637971649378,0.00026040339883044906,0.7056187154229643,0.3620572321875316,0.021709006629040746,0.08513598996181237,2.9296454435866055
G_n_pin_pout,3642141.0,721991.0,418.0,6005561.0,929252.0,729261.0,1658530.0,313278.0,303948.0,9336.0,123434.0,8922255.0,1165259.0,3511478.0,128718.0,23970190.0,0.19823257803583114,0.15887855206997842,6.960215706742467e-05,0.37222295693108814,0.39356395888707507,0.014426621969446066,0.1306014006548793,2.9450649988369992
hugetric-00020,107124586.0,14905544.0,1227.0,93216366.0,33348312.0,15651039.0,48999370.0,13962068.0,13810990.0,151084.0,8953.0,284983185.0,21384528.0,99779603.0,7155876.0,1184432683.0,0.1391421386683352,0.22175586269170028,1.3162924630638358e-05,0.24060732964424622,0.3501245275225624,0.025109818321386226,0.07503785881261732,2.953413458120077
SiH4,548967.0,40208.0,99.0,645233.0,60560.0,40521.0,101097.0,15091.0,14914.0,179.0,5344.0,1301683.0,178763.0,541812.0,7248.0,1257172.0,0.07324301825064165,0.12988432540365613,0.0001534329459280601,1.0354056565052356,0.4162395913598011,0.0055681759691107585,0.1373322076112233,2.9628080858388186
raefsky5,547840.0,34852.0,108.0,671698.0,42254.0,35259.0,77531.0,10889.0,10735.0,156.0,6730.0,1303146.0,178324.0,538677.0,9294.0,1494454.0,0.06361711448598131,0.12315087084370052,0.0001607865439527883,0.8719880304111066,0.4133665759630924,0.007131971398446528,0.1368411521042155,2.964822528786607
g7jac040sc,417613.0,37539.0,112.0,451228.0,38718.0,38854.0,77589.0,3795.0,3760.0,35.0,6055.0,1029197.0,124057.0,404978.0,14632.0,964442.0,0.08988944309683847,0.046630787378354466,0.0002482115471557616,1.0671424512827106,0.3934892931090938,0.014216908910538993,0.12053766188591689,2.970459053457502
mplate,465561.0,31119.0,111.0,538118.0,36320.0,31724.0,68061.0,7491.0,7427.0,66.0,4562.0,1111235.0,146566.0,457269.0,8291.0,1059792.0,0.0668419390799487,0.0991502541296061,0.00020627446024849567,1.0485406570345879,0.41149621817167387,0.007461068090907864,0.1318946937416478,2.970659336786835
man_5976,713228.0,46033.0,106.0,760607.0,81569.0,46459.0,128044.0,26045.0,25753.0,295.0,2810.0,1690652.0,228438.0,705671.0,7582.0,1514715.0,0.0645417734581368,0.16902569294368838,0.00013936237767993195,1.1161518833575954,0.417395773938102,0.004484660355886368,0.13511828572645346,2.9744354090854834
hangGlider_5,564124.0,41354.0,126.0,551969.0,61748.0,43224.0,104991.0,15463.0,15381.0,83.0,1198.0,1393421.0,156331.0,546636.0,17202.0,1453012.0,0.07330657798640015,0.12837265678184204,0.00022827368928327496,0.958987950546864,0.39229780518594165,0.012345156273660294,0.11219222331226528,2.9774385657457025
g3rmt3m3,656999.0,41436.0,110.0,656536.0,71404.0,41823.0,113245.0,21518.0,21286.0,235.0,510.0,1558318.0,208179.0,650756.0,6202.0,1372469.0,0.06306858914549338,0.15967290725199054,0.00016754602946373085,1.1354121659578467,0.41760154217560214,0.003979932208958634,0.13359211662831336,2.9784021266152623
epb2,678693.0,41122.0,100.0,639784.0,63975.0,44090.0,108082.0,18661.0,18561.0,103.0,579.0,1707148.0,175751.0,652146.0,26027.0,1631681.0,0.06058998693076251,0.14723495577665038,0.00015630275217886036,1.0462510748118046,0.382009058382753,0.015245895493536589,0.10295006642657813,2.980842959261916
wang3,690421.0,44762.0,129.0,657365.0,64811.0,47856.0,112685.0,18217.0,18116.0,105.0,983.0,1738150.0,178300.0,662967.0,26843.0,1789022.0,0.06483290629920005,0.1391651770026432,0.00019623801084633346,0.9715643519196522,0.3814210511175675,0.01544343123435837,0.1025803296608463,2.9896715381881283
ABACUS_shell_ud_M,762690.0,43810.0,118.0,749054.0,81244.0,46548.0,127808.0,25549.0,25421.0,131.0,2142.0,1892716.0,209307.0,737569.0,24728.0,1720583.0,0.057441424431944825,0.16659819897363667,0.00015753203373855556,1.1000434155167174,0.38968815184105804,0.013064823248707148,0.11058552894359217,2.9952917252232707
mark3jac040sc,452432.0,31425.0,98.0,444280.0,32711.0,33616.0,66344.0,3883.0,3851.0,33.0,5324.0,1144032.0,123960.0,435142.0,21030.0,1025614.0,0.06945795169218799,0.05529212411180885,0.00022058161519762312,1.1154605923866094,0.3803582417275041,0.01838235294117647,0.10835361248636402,3.003902207236821
cavity20,444654.0,28268.0,99.0,493275.0,29518.0,28691.0,58225.0,4409.0,4337.0,73.0,3439.0,1056613.0,142112.0,438209.0,6484.0,892516.0,0.06357302531856229,0.07039307724239231,0.00020069940702447924,1.1838588888042343,0.4147298963764406,0.006136589271568682,0.13449768268987794,3.0045161068407285
hugebubbles-00000,275455832.0,28709893.0,1708.0,239558880.0,57720183.0,30501617.0,88221825.0,27937447.0,27245522.0,691932.0,18436.0,732907854.0,54985104.0,256579289.0,18393251.0,-1352654929.0,0.10422684751869767,0.24050983205197773,7.129771186106731e-06,-0.5418291378584109,0.35008396703577965,0.025096266740238807,0.07502321567425856,3.0099215773934263
smallworld,3644020.0,408030.0,413.0,5472133.0,613537.0,413771.0,1027324.0,280368.0,271817.0,8557.0,102029.0,8906016.0,1080852.0,3502622.0,138053.0,22248210.0,0.1119724919182661,0.21439910927037864,7.547331177805803e-05,0.40030258614063785,0.3932871892437651,0.015501094990172935,0.12136200967974906,3.0174411905904943
de2010,508815.0,77429.0,115.0,899106.0,80773.0,80266.0,161056.0,6841.0,6765.0,77.0,28131.0,1273313.0,158329.0,475919.0,34193.0,1864070.0,0.15217515206902313,0.04074521879485637,0.00012790482990882054,0.6830821803902214,0.37376434545158965,0.026853570174811693,0.1243441321968754,3.0190652073544992
t2dah,598967.0,36004.0,105.0,598569.0,48379.0,37277.0,85672.0,14532.0,14412.0,122.0,1132.0,1452942.0,177675.0,586440.0,12494.0,1547803.0,0.060110156319129436,0.14502415073250569,0.00017541837281917372,0.9387124847283537,0.40362244329092284,0.00859910443775457,0.12228636793485219,3.0241975451034526
belgium_osm,18455445.0,1211065.0,765.0,22109824.0,2166642.0,1379351.0,3546008.0,1156784.0,1147915.0,8875.0,1599947.0,49103177.0,4769920.0,16950434.0,2326935.0,120773116.0,0.06562101320233676,0.24597813384049305,3.460000405249721e-05,0.40657373616161396,0.34520035231121604,0.047388685257575086,0.09714076138087765,3.0287012130132465
foldoc,447472.0,50140.0,103.0,706618.0,60471.0,51726.0,112213.0,8826.0,8765.0,63.0,16794.0,1098060.0,143936.0,429159.0,18805.0,1272877.0,0.11205170379375692,0.07291864605622982,0.00014576475549731255,0.862659942791016,0.3908338342167095,0.017125657978616832,0.13108209023186346,3.0295379376520764
road_usa,332354710.0,26349331.0,1476.0,539168249.0,39236138.0,29161932.0,68398092.0,22128904.0,22016887.0,112024.0,17915324.0,859169411.0,79208015.0,299093243.0,33962968.0,2065093037.0,0.07928075097837488,0.24444535859778227,2.7375499257190126e-06,0.41604392422344894,0.3481190544852859,0.03953000137710908,0.09219138156677228,3.042244101224083
juba40k,690527.0,46121.0,117.0,819708.0,62733.0,50969.0,113721.0,15559.0,15444.0,117.0,32295.0,1783687.0,186062.0,648383.0,56832.0,2292471.0,0.06679101613695047,0.12035117574257426,0.00014273375397092622,0.7780630594672735,0.36350716241134234,0.03186209239625562,0.10431314462683194,3.058709671144138
luxembourg_osm,1441313.0,85754.0,136.0,1586838.0,147473.0,99616.0,247106.0,61805.0,61527.0,283.0,131921.0,3855887.0,385597.0,1338197.0,191119.0,6423713.0,0.059497139066947986,0.20007380766628577,8.570503101135717e-05,0.6002582929841355,0.3470529608362486,0.04956550853279673,0.10000215255270707,3.0743330446204764
AS365,92104547.0,17037972.0,1229.0,138631517.0,39940217.0,17143434.0,57083670.0,16665594.0,16220500.0,445101.0,2669871.0,231463420.0,24382812.0,87301170.0,4688125.0,1247193989.0,0.18498513433869881,0.225976411100184,8.86522795534294e-06,0.1855873441032115,0.3771704833532659,0.02025428035237706,0.10534196721019676,3.088031125657198
cca,717551.0,61887.0,122.0,622852.0,79191.0,68891.0,148101.0,16177.0,16070.0,108.0,10841.0,1911457.0,159754.0,672269.0,54708.0,2376714.0,0.08624752805027099,0.09847331961674723,0.00019587317693448846,0.8042435900996081,0.35170500827379325,0.028621098983654877,0.08357708282216131,3.0919795878751186
aft01,427513.0,26117.0,107.0,418391.0,31621.0,27079.0,58716.0,6268.0,6235.0,34.0,364.0,1037450.0,126141.0,418606.0,8910.0,874976.0,0.06109053993679724,0.09645451187984734,0.0002557416388019819,1.1856896646308013,0.40349510819798545,0.008588365704371295,0.12158754638777772,3.109528751297215
pds10,555253.0,35359.0,113.0,742653.0,50673.0,36921.0,87612.0,14088.0,14034.0,55.0,14322.0,1364920.0,169415.0,534306.0,21994.0,1373560.0,0.06368088060757889,0.13852507374631268,0.00015215719858399548,0.993709776056379,0.3914559095038537,0.016113764909298712,0.12412082759429124,3.1251141174970973
bloweya,632348.0,39128.0,130.0,573613.0,53196.0,42690.0,95904.0,14530.0,14432.0,101.0,16205.0,1623033.0,183580.0,612290.0,38014.0,2247704.0,0.061877320715808384,0.13157179854030462,0.0002266336362669605,0.7220848474710193,0.37725049336643185,0.02342158169304013,0.11310922205525088,3.1310334250683756
rail_20209_E,545795.0,36392.0,112.0,631724.0,39204.0,38769.0,77989.0,7677.0,7602.0,76.0,7796.0,1362989.0,147891.0,521938.0,24115.0,1613945.0,0.06667704907520222,0.08961548338897579,0.00017729261512939196,0.8445077124685166,0.38293632597181637,0.017692732663286352,0.10850491089803366,3.1470417126194326
bcsstk24,502910.0,32381.0,116.0,514412.0,40552.0,32469.0,73039.0,10018.0,9941.0,78.0,852.0,1189583.0,160921.0,498358.0,4420.0,1314949.0,0.06438726611123263,0.1206159625317553,0.0002255001827329067,0.9046609412228155,0.4189350385807464,0.003715587731162937,0.13527513422770837,3.1548205446297177
cca_G_10,717017.0,60814.0,129.0,621772.0,78007.0,67732.0,145756.0,16730.0,16603.0,130.0,10891.0,1911592.0,155687.0,671957.0,55683.0,2456844.0,0.08481528331964235,0.10296271678790789,0.00020747154905656736,0.7780681231693994,0.3515169555009646,0.029129123787921273,0.08144363441571215,3.1553298631955875
asia_osm,151448393.0,8727854.0,1023.0,171460651.0,17991799.0,10108831.0,28100650.0,9499825.0,9411159.0,88676.0,13665562.0,405112427.0,40750211.0,140589315.0,19793227.0,823165724.0,0.05762922819524404,0.25265172846885575,5.966383505682595e-06,0.4921395718852842,0.34703777428185384,0.048858602404709746,0.10058988143555517,3.170169353193226
cavity23,444727.0,28331.0,99.0,482944.0,29031.0,28738.0,57785.0,3744.0,3683.0,62.0,2406.0,1056593.0,140893.0,438481.0,6218.0,846651.0,0.06370425002304785,0.06084935558842172,0.0002049927113702624,1.247967580502474,0.41499517789726037,0.005884952862644367,0.13334652037255595,3.2199623253200533
germany_osm,148072725.0,10231008.0,1344.0,185775376.0,22073719.0,11498616.0,33572355.0,10910735.0,10749299.0,161442.0,12480175.0,392711216.0,38054858.0,135714902.0,18619100.0,1122210314.0,0.06909448043182835,0.24527826191930463,7.2345432906027335e-06,0.34994440088526935,0.34558448160034216,0.047411683805842715,0.09690290587473316,3.2209168235444863
g7jac050sc,566102.0,53974.0,112.0,617070.0,65032.0,55517.0,120567.0,11944.0,11768.0,178.0,7784.0,1389039.0,169984.0,550257.0,18201.0,1502188.0,0.09534324203058812,0.09013591324493815,0.0001815029089082276,0.924677204184829,0.39614222494832757,0.013103303794925844,0.12237525368258198,3.228976549511945
rail_20209,545036.0,36266.0,120.0,630977.0,38330.0,38653.0,76998.0,7025.0,6944.0,83.0,7821.0,1361178.0,147700.0,521223.0,24095.0,1585527.0,0.06653872404758585,0.08360805969793984,0.00019018125858787246,0.8585019365800771,0.3829205291299154,0.01770157907342023,0.10850895327429623,3.2349012619034765
cavity17,444757.0,28326.0,107.0,483185.0,29876.0,28711.0,58602.0,5077.0,5011.0,67.0,2406.0,1056396.0,140873.0,438422.0,6159.0,893018.0,0.06368871091404969,0.07972801080418976,0.00022144727174891604,1.182950399655998,0.4150167172158925,0.005830200038621881,0.13335245495060563,3.2649634628742117
vt2010,683333.0,59256.0,129.0,1208533.0,68829.0,63051.0,131898.0,14340.0,14217.0,125.0,40070.0,1710919.0,221486.0,640376.0,45603.0,2407926.0,0.08671613986153164,0.09805932794485701,0.00010674098266245108,0.7105363703037386,0.37428773659068604,0.026654096424202432,0.1294544043289016,3.265701430690581
shock-9,650876.0,35013.0,114.0,614386.0,45347.0,39349.0,84715.0,12645.0,12521.0,126.0,2321.0,1693854.0,144958.0,611863.0,38447.0,2127562.0,0.05379365654902009,0.12987880032867707,0.00018555110305247842,0.7961478913422969,0.3612253476391708,0.022697942089459893,0.08557880431253224,3.2680641013470955
rajat10,574504.0,33058.0,126.0,522558.0,45358.0,36640.0,82015.0,11544.0,11478.0,67.0,467.0,1488449.0,130809.0,542746.0,30901.0,1578797.0,0.057541809978694666,0.12338738122468175,0.00024112155971203197,0.94277415019157,0.36463862718843576,0.02076053663914585,0.08788275580822723,3.2904936811933254
hi2010,538833.0,74993.0,123.0,949587.0,80195.0,77899.0,158111.0,7819.0,7736.0,85.0,29869.0,1346819.0,170122.0,504946.0,35350.0,1970902.0,0.13917670224355227,0.04712228047972036,0.00012952999567180257,0.6833515821689764,0.3749174907689897,0.0262470309670416,0.12631392934017116,3.2919138307836406
wang4,690403.0,44772.0,117.0,657234.0,60910.0,47861.0,108789.0,18195.0,18081.0,117.0,995.0,1738375.0,178247.0,663038.0,26815.0,1925944.0,0.06484908089912703,0.14328576828576828,0.00017801878782899242,0.9026093178202481,0.38141252606600995,0.015425325375710074,0.10253656432012656,3.3170330126357395
bratu3d,690803.0,45897.0,135.0,649882.0,65694.0,49192.0,114901.0,18460.0,18347.0,115.0,5931.0,1747373.0,183311.0,662975.0,31148.0,1960062.0,0.06644007046871539,0.13842127758490114,0.00020773001868031429,0.8914886365839448,0.37941240937109594,0.01782561593889799,0.10490662268445261,3.3404930847865306
g7jac040,417684.0,37846.0,108.0,452639.0,43639.0,39156.0,82811.0,6489.0,6432.0,57.0,5974.0,1029249.0,123876.0,405082.0,14589.0,996547.0,0.09060916865381484,0.07266517357222844,0.00023860073922043836,1.0328153112698146,0.3935704576832234,0.014174412605695998,0.12035571567230087,3.3458418803567636
cz10228,372816.0,21672.0,104.0,399118.0,23414.0,22896.0,46328.0,3568.0,3544.0,24.0,2829.0,917131.0,105725.0,360847.0,12187.0,745865.0,0.05813055233680958,0.07150873817540485,0.0002605745669200587,1.2296206418051525,0.39345197141956817,0.013288178024731472,0.11527797010459792,3.3795668532510637
bodyy5,502509.0,31303.0,132.0,509398.0,34053.0,33504.0,67574.0,6424.0,6360.0,65.0,2720.0,1260790.0,131113.0,481881.0,20406.0,1345585.0,0.06229341166028867,0.08681315711235439,0.0002591294037275372,0.9369827993029054,0.3822056012500099,0.01618509030052586,0.1039927347139492,3.3928781390529976
cavity25,444732.0,28367.0,103.0,483466.0,30510.0,28750.0,59277.0,5402.0,5338.0,65.0,2421.0,1056562.0,140880.0,438483.0,6222.0,902215.0,0.063784481440508,0.08352015337281034,0.00021304497110448306,1.171075630531525,0.4150092469727285,0.0058889113937468885,0.13333812876101922,3.456469723853447
cage10,523079.0,37379.0,117.0,553008.0,44989.0,38644.0,83651.0,9747.0,9644.0,104.0,2947.0,1273730.0,153062.0,509805.0,13297.0,1516971.0,0.07145956920465169,0.10435983639906636,0.00021157017619998265,0.8396534937055488,0.40024573496737925,0.010439418087035714,0.12016832452717609,3.4601797812386916
bloweybl,542744.0,33446.0,124.0,498622.0,37281.0,37043.0,74342.0,7453.0,7374.0,81.0,11905.0,1412593.0,144973.0,514519.0,33228.0,1807484.0,0.06162389634892325,0.09111803899993887,0.00024868537689873293,0.7815244837575326,0.36423725729916545,0.02352269903645282,0.10262899504669781,3.502802740457336
conf5_0-4x4-14,379420.0,25168.0,127.0,374067.0,26769.0,25389.0,52173.0,3777.0,3730.0,47.0,41.0,899647.0,119818.0,375646.0,3710.0,854415.0,0.06633282378366981,0.06750670241286863,0.0003395113709576092,1.0529391454972115,0.41754821613366133,0.004123839683787086,0.13318334858005418,3.5051166651816854
cavity26,444689.0,28282.0,101.0,493258.0,29543.0,28700.0,58260.0,4701.0,4636.0,66.0,3427.0,1056396.0,142084.0,438134.0,6455.0,882246.0,0.06359950437271891,0.07466526897603278,0.0002047609972874236,1.1973939241436062,0.41474409217755465,0.006110397994691385,0.13449880537222783,3.53669364512696
barth5,418962.0,26109.0,103.0,441377.0,28070.0,27997.0,56085.0,4094.0,4061.0,34.0,3435.0,1050638.0,110351.0,401436.0,17511.0,918421.0,0.06231830094376101,0.06803037604479968,0.0002333605964968723,1.1439612116883215,0.38208783615288994,0.016667015660960294,0.1050323708070715,3.577160467955864
cavity16,444645.0,28241.0,89.0,493050.0,29152.0,28672.0,57840.0,3955.0,3896.0,59.0,3417.0,1056572.0,142074.0,438188.0,6485.0,872621.0,0.0635135894927414,0.06400194190468485,0.0001805090761586046,1.210802857139583,0.41472611426386463,0.0061377738573424245,0.13446693647001814,3.6046404395173153
cavity24,444674.0,28299.0,103.0,493587.0,30518.0,28706.0,59239.0,5419.0,5371.0,49.0,3470.0,1056442.0,142103.0,438163.0,6484.0,907974.0,0.06363988000197898,0.08381020136719354,0.0002086764845913689,1.163515695383348,0.4147534838637616,0.0061375825648734145,0.13451093387048224,3.610432421084604
ford1,421960.0,27032.0,105.0,472096.0,36476.0,29292.0,65786.0,7928.0,7882.0,47.0,5897.0,1069314.0,106868.0,400216.0,21966.0,1038272.0,0.06406294435491516,0.1075508044604824,0.00022241239070019657,1.0298977531899156,0.37427359970972046,0.020542141971394746,0.09994070965123435,3.6184683857446878
cavity22,444665.0,28308.0,110.0,494058.0,31146.0,28707.0,59869.0,6364.0,6302.0,63.0,3449.0,1056483.0,142098.0,438170.0,6452.0,915802.0,0.06366140802626696,0.09608503314057946,0.00022264592416275012,1.1536150827362246,0.41474401386487053,0.0061070552010775376,0.13450098108535585,3.6563137535358607
bcsstk18,524832.0,34207.0,112.0,717642.0,41113.0,35498.0,76628.0,9761.0,9643.0,119.0,12382.0,1273336.0,167625.0,508973.0,16311.0,1592501.0,0.06517704713127248,0.11298892220074315,0.00015606667391261937,0.7995825434332537,0.3997161786048616,0.012809659037363273,0.1316423944661896,3.6630596299491898
shuttle_eddy,375040.0,22322.0,91.0,363641.0,23512.0,23582.0,47110.0,2996.0,2966.0,30.0,568.0,925840.0,104115.0,363744.0,11287.0,768515.0,0.059518984641638226,0.059793238334730374,0.00025024680935318075,1.2047129854329452,0.3928799792620755,0.012191091333275728,0.11245463579020133,3.6838327002481557
bcsstk15,380099.0,24485.0,111.0,460576.0,25777.0,24820.0,50614.0,3616.0,3567.0,50.0,4345.0,902174.0,123866.0,373994.0,5828.0,888453.0,0.06441742809110258,0.06667895998524802,0.0002410025706940874,1.0154436982035064,0.41454752630867214,0.006459951184583018,0.1372972397785793,3.6954713721618955
aft02,433991.0,26030.0,101.0,425809.0,27616.0,26994.0,54629.0,4556.0,4517.0,39.0,412.0,1052325.0,128385.0,425032.0,8866.0,862889.0,0.05997820231295119,0.07697896426459407,0.00023719555011754095,1.2195369276929013,0.40389803530278195,0.008425153826051838,0.12200128287363694,3.7338319175879855
rajat09,465891.0,26946.0,104.0,424126.0,29896.0,29884.0,59798.0,5239.0,5196.0,44.0,414.0,1206794.0,106119.0,440219.0,25245.0,1216132.0,0.05783756286341655,0.08055414610144994,0.00024521014981397036,0.992321557199383,0.36478388192185246,0.020919063236973335,0.08793464336083871,3.755873941682095
cavity21,444765.0,28343.0,108.0,483200.0,29947.0,28746.0,58711.0,4671.0,4617.0,55.0,2394.0,1056443.0,140869.0,438442.0,6189.0,873309.0,0.06372578777556687,0.0736960020195008,0.00022350993377483444,1.209701262668769,0.41501718502560003,0.0058583378374413,0.1333427359545191,3.8694282544363183
conf5_0-4x4-10,379330.0,25196.0,101.0,373819.0,26233.0,25425.0,51675.0,3313.0,3265.0,49.0,27.0,899514.0,119812.0,375568.0,3657.0,830039.0,0.06642237629504653,0.06024950898377828,0.00027018423354618144,1.0837008863438946,0.41752324032755467,0.004065528718841508,0.13319637048450608,3.882836198700192
conf6_0-4x4-30,379302.0,25344.0,92.0,373833.0,26257.0,25568.0,51843.0,3055.0,3007.0,49.0,30.0,899513.0,119818.0,375583.0,3648.0,825617.0,0.06681746998433966,0.05564865751029181,0.00024609919402513955,1.08950397096959,0.4175403801834993,0.004055527824500591,0.13320318883662605,3.8843873720486575
conf5_0-4x4-22,379278.0,25272.0,92.0,373771.0,26294.0,25496.0,51808.0,3556.0,3506.0,51.0,31.0,899520.0,119818.0,375586.0,3650.0,847652.0,0.06663186369892268,0.06422946318907594,0.00024614001621313587,1.0611902054144862,0.41754046602632516,0.004057719672714337,0.13320215225898258,3.926306570685662
mark3jac040,452525.0,31337.0,126.0,445151.0,35699.0,33532.0,69250.0,5855.0,5810.0,46.0,5292.0,1144250.0,123823.0,435080.0,21055.0,1064561.0,0.06924921275067676,0.07795752613008455,0.0002830500212287516,1.0748562083337638,0.3802315927463404,0.01840069914791348,0.10821324011361154,3.993505310129252
cavity19,444728.0,28331.0,109.0,483383.0,30960.0,28723.0,59700.0,5782.0,5715.0,68.0,2406.0,1056517.0,140878.0,438463.0,6194.0,893750.0,0.06370410677987444,0.0882990745548395,0.0002254940699197117,1.182116923076923,0.415007993245731,0.005862660042384552,0.13334191499048287,4.020543711011737
vsp_c-30_data_data,444387.0,31593.0,124.0,514529.0,36560.0,32893.0,69470.0,6513.0,6468.0,47.0,5498.0,1082463.0,129705.0,429853.0,14516.0,1067406.0,0.07109343882696839,0.0857165418580472,0.00024099710609120186,1.0141061601677337,0.3971064137989012,0.013410158130116225,0.11982395703132578,4.070759984235418
bodyy4,474334.0,29351.0,115.0,489664.0,35039.0,31439.0,66494.0,7402.0,7350.0,53.0,3259.0,1189611.0,124150.0,454679.0,19588.0,1258612.0,0.06187833889200437,0.10016780339937209,0.00023485492092536925,0.9451769091666058,0.3822081335831629,0.01646588674785287,0.10436184601521001,4.076919425280081
cavity18,444657.0,28288.0,102.0,493767.0,33322.0,28679.0,62019.0,6973.0,6886.0,89.0,3442.0,1056477.0,142094.0,438149.0,6442.0,915949.0,0.06361757489480656,0.1010696892393321,0.00020657516601960035,1.1534233892935086,0.41472649191605687,0.0060976244631922895,0.13449795878187598,4.0997014729521375
raefsky6,436544.0,28348.0,95.0,508622.0,30953.0,28534.0,59503.0,5189.0,5100.0,90.0,4044.0,1032179.0,144061.0,431638.0,5219.0,1011047.0,0.06493732590529248,0.08021084523588697,0.00018677917982312995,1.0209011054876775,0.418181342577208,0.0050562935304826005,0.13956978392313737,4.132899002836088
bodyy6,523445.0,32778.0,126.0,521841.0,36583.0,35066.0,71667.0,7773.0,7709.0,66.0,2315.0,1313901.0,136316.0,502199.0,21038.0,1481414.0,0.06261975947807315,0.09784743202416918,0.0002414528563298016,0.8869235743688125,0.38221981717039566,0.01601186086318528,0.10374906480777471,4.197558895416394
nasa4704,345173.0,21653.0,116.0,399521.0,23762.0,22110.0,45889.0,3905.0,3857.0,48.0,3135.0,825288.0,109430.0,338663.0,6149.0,844073.0,0.06273086249503872,0.0784231031851227,0.0002903476913604041,0.9777448159104722,0.4103573540388325,0.007450732350403738,0.13259613613671833,4.215807302475665
piston,313681.0,19677.0,110.0,349480.0,20988.0,19752.0,40756.0,2480.0,2393.0,88.0,1705.0,741076.0,103291.0,310994.0,2619.0,639659.0,0.06272933330357912,0.05735960773429549,0.0003147533478310633,1.1585485391435124,0.41965196552040546,0.0035340504887487923,0.13937976671758362,4.271393875318816
crystm01,346876.0,21911.0,101.0,346537.0,23067.0,22446.0,45530.0,2756.0,2721.0,36.0,422.0,832494.0,105998.0,341199.0,5567.0,710755.0,0.06316666474475029,0.05707658534564884,0.0002914551692892822,1.1712812431850639,0.4098516025340723,0.006687135282656692,0.12732584258865529,4.4648647021223375
conf5_0-4x4-26,379311.0,25202.0,108.0,373845.0,28113.0,25406.0,53536.0,4887.0,4817.0,70.0,32.0,899525.0,119813.0,375579.0,3659.0,844769.0,0.06644152160100815,0.08364856306591582,0.000288889780524014,1.0648177194002146,0.4175303632472694,0.004067702398488091,0.13319585336705483,4.556205208400775
conf6_0-4x4-20,379380.0,25181.0,118.0,374013.0,29453.0,25354.0,54825.0,5509.0,5450.0,59.0,33.0,899479.0,119814.0,375562.0,3651.0,897674.0,0.06637408403184143,0.09130838333278085,0.0003154970549152035,1.0020107522329933,0.4175328162191669,0.004059016386152428,0.13320377685304494,5.040853731191419


==> data/speedup_csv/csr_one_numa/1thread_select.csv <==
,L1_DCA,L1_DCM,L1_ICM,L1_ICA,L2_DCR,L2_DCW,L2_DCH,L2_DCM,L2_LDM,L2_STM,BR_MSP,TOT_INS,FP_INS,LD_INS,SR_INS,TOT_CYC,L1_DCMR,L2_DCMR,L1_ICMR,IPC,LD_INSR,SR_INSR,FP_INSR,job_var,speedup
torso2,3801688.0,222805.0,206.0,3574515.0,454576.0,234549.0,689142.0,220552.0,220232.0,327.0,125.0,9441107.0,1033652.0,3681590.0,116791.0,6788137.0,0.05860686095229277,0.24244636108405684,5.7630195984630084e-05,1.390824463324768,0.38995321205447625,0.012370477317967057,0.10948419502077458,0.25045830290073084,1.2444528553174898
raefsky3,4596044.0,295395.0,213.0,5025000.0,582271.0,295464.0,877754.0,288549.0,285802.0,2754.0,19830.0,10827870.0,1527961.0,4573580.0,22108.0,8449117.0,0.06427157790482424,0.2474048339067978,4.238805970149254e-05,1.281538650725277,0.4223896297240362,0.0020417681409178354,0.14111371857992386,0.254722028631278,1.24636811909128
x104,31166082.0,2089959.0,623.0,33464993.0,4108668.0,2089560.0,6198246.0,1966265.0,1952146.0,14126.0,106069.0,73245102.0,10371652.0,31050906.0,112437.0,64288318.0,0.06705876600080819,0.2408307123353744,1.861646885747145e-05,1.139322108256122,0.4239315005664133,0.0015350787551637241,0.14160198725643117,0.2560166145489381,1.248476051452403
nemeth18,2144476.0,133987.0,150.0,2349344.0,269951.0,133981.0,403952.0,132374.0,131134.0,1248.0,9570.0,5050169.0,713842.0,2134204.0,10214.0,4122969.0,0.062480065060182534,0.24681630202526075,6.38476102265143e-05,1.224886483502544,0.42260051099280044,0.0020225065735423905,0.14135012115436138,0.2535806857215108,1.2489669368458336
nemeth23,4579677.0,288011.0,228.0,4784637.0,576482.0,288004.0,864503.0,286907.0,285609.0,1305.0,9561.0,10731899.0,1525375.0,4569190.0,10338.0,8779152.0,0.06288893299680305,0.24917883290921566,4.765251783991136e-05,1.222430025132268,0.42575782720280914,0.0009632964305758003,0.14213467718993628,0.2532339618009493,1.249059370891069
nemeth20,2974795.0,185844.0,186.0,3179957.0,374054.0,185820.0,559893.0,185848.0,184571.0,1283.0,9567.0,6987100.0,990395.0,2964256.0,10281.0,5719315.0,0.062472876282231214,0.2492125282101963,5.849135695860039e-05,1.2216672800851152,0.4242469694150649,0.0014714259134691074,0.14174621803037024,0.25181122580605997,1.250697624066279
nemeth19,2513740.0,156894.0,171.0,2718836.0,316058.0,156889.0,472966.0,156409.0,155148.0,1269.0,9571.0,5911937.0,836865.0,2503498.0,10257.0,4834365.0,0.062414569525885734,0.24851479642502483,6.28945622317786e-05,1.2228983537651792,0.4234649320518808,0.0017349643610884216,0.1415551282092485,0.25291918740650154,1.2517398466810112
nemeth26,4594618.0,288466.0,248.0,4799448.0,578487.0,288441.0,866945.0,287867.0,286577.0,1297.0,9565.0,10766517.0,1530338.0,4584097.0,10328.0,8787709.0,0.0627834566442738,0.24927607264212703,5.1672609016703586e-05,1.2251790540628962,0.4257734418661114,0.0009592703006924152,0.14213863220575418,0.2538191902080066,1.2520122679040895
nemeth16,1819854.0,113452.0,154.0,2024734.0,228661.0,113600.0,342280.0,110774.0,109578.0,1203.0,9773.0,4292816.0,605714.0,1809600.0,10454.0,3486563.0,0.06234126473881971,0.24450507003580146,7.605937372514118e-05,1.231245785606054,0.42154147766873773,0.002435231326010712,0.1410994554623352,0.25487270029083825,1.2553655273517592
nemeth21,3580213.0,224034.0,183.0,3785059.0,450485.0,224019.0,674520.0,224173.0,222886.0,1294.0,9563.0,8400201.0,1192255.0,3569908.0,10283.0,6867721.0,0.06257560653514191,0.249443358299219,4.834799140515379e-05,1.2231424369161181,0.42497887848159827,0.0012241373748080552,0.14193172282425146,0.25336662502404883,1.2564503181248075
nemeth22,4135643.0,259049.0,232.0,4340496.0,520454.0,259054.0,779527.0,259161.0,257863.0,1303.0,9573.0,9696185.0,1377398.0,4125291.0,10381.0,7922214.0,0.06263814357283741,0.24950803321112788,5.3450112613857955e-05,1.2239236405378597,0.42545506299642594,0.0010706272621654805,0.14205566416069826,0.25258600756497196,1.2568052766407039
nemeth25,4594482.0,288859.0,211.0,4799222.0,578882.0,288857.0,867760.0,287871.0,286577.0,1302.0,9569.0,10766962.0,1530298.0,4584207.0,10454.0,8807060.0,0.06287085247041996,0.2491028710721675,4.396545940154467e-05,1.2225376005159496,0.42576606103002873,0.0009709331192958608,0.14212904252843095,0.2538271423981615,1.2574691932108812
nemeth24,4578806.0,287451.0,220.0,4783673.0,576627.0,287453.0,864096.0,286903.0,285615.0,1295.0,9566.0,10730050.0,1525124.0,4568441.0,10327.0,8780651.0,0.062778593371285,0.24926433472140289,4.598976560479782e-05,1.2220107597944616,0.4257613897418931,0.0009624372673007115,0.14213577755928444,0.2535847688932865,1.2608377253393133
nemeth17,1948045.0,121487.0,126.0,2157432.0,244810.0,121539.0,366366.0,119403.0,118171.0,1238.0,9666.0,4590835.0,648193.0,1937338.0,10299.0,3739512.0,0.06236354909665844,0.2458020170080841,5.84027677349738e-05,1.227656175458188,0.42200122635642534,0.002243382739741245,0.14119283311205913,0.2530102024236366,1.263188416279307
nemeth15,1678838.0,104339.0,148.0,1891983.0,210548.0,104636.0,315199.0,101108.0,99952.0,1162.0,10078.0,3961885.0,558680.0,1667796.0,10672.0,3204412.0,0.062149534380327345,0.2428688443864744,7.822480434549359e-05,1.2363843975119304,0.42096022474150563,0.002693667282114448,0.14101368414277546,0.2572537393882226,1.265341318102903
nemeth01,2233995.0,139547.0,174.0,2439398.0,279397.0,139556.0,418970.0,138130.0,136882.0,1255.0,9733.0,5259165.0,743656.0,2223718.0,10402.0,4437553.0,0.062465224855024294,0.24794471369592533,7.132907381247341e-05,1.1851497886335105,0.4228271978536517,0.001977880519055782,0.14140191456248283,0.2523984065464294,1.275861430379864
nemeth14,1551328.0,95990.0,140.0,1795927.0,193653.0,96427.0,290095.0,91984.0,90860.0,1130.0,13813.0,3656378.0,511720.0,1536867.0,15740.0,2962676.0,0.06187601848222942,0.24074602372807719,7.795417074302018e-05,1.2341471021468429,0.4203249773409642,0.004304806559934449,0.13995270729667447,0.25554523215881825,1.2779441027613103
ML_Laplace,85362973.0,5685444.0,813.0,93579422.0,11162009.0,5684437.0,16846463.0,5378901.0,5330192.0,48716.0,378610.0,201017640.0,28427723.0,84968596.0,384555.0,172182690.0,0.0666031629427902,0.24201632873144394,8.687807454078953e-06,1.1674671826767256,0.42269223735787564,0.0019130410644558357,0.14141904660705398,0.25036054562306415,1.2818692003021552
pkustk10,13417750.0,895195.0,471.0,13333427.0,1739760.0,898009.0,2637786.0,842996.0,833254.0,9749.0,3299.0,31701827.0,4314409.0,13332826.0,82568.0,25998589.0,0.06671722159080323,0.2421858076719542,3.53247518436183e-05,1.2193672125821906,0.42056964098630656,0.0026045186607068418,0.13609338666821946,0.2539260820354178,1.2829408691348068
bmwcra_1,32841813.0,2217812.0,612.0,35332324.0,4335183.0,2218844.0,6554045.0,2078031.0,2059092.0,18945.0,120415.0,77346597.0,10867505.0,32681060.0,157091.0,64994990.0,0.06753013300453298,0.24073363116821492,1.732124951644845e-05,1.1900393707268822,0.42252744487259086,0.002031000795031745,0.1405039836464945,0.251205791376995,1.2968285490283478
bcsstk36,3573814.0,228709.0,199.0,3696141.0,458389.0,229568.0,687975.0,224006.0,221203.0,2809.0,8043.0,8443567.0,1152192.0,3545904.0,27159.0,7385919.0,0.06399577594133327,0.24562573123782183,5.3839937383341166e-05,1.1431978877645423,0.4199533206759655,0.0032165315914470744,0.13645796853391465,0.25950336404188873,1.3033772293232502
pcrystk02,2992056.0,200679.0,173.0,3185097.0,389044.0,200796.0,589856.0,186934.0,185128.0,1813.0,9525.0,7049492.0,986237.0,2977122.0,15357.0,6291168.0,0.06707060295662916,0.24064933894617593,5.431545726864833e-05,1.1205378715049414,0.42231723931313064,0.0021784548446895182,0.13990185392082152,0.2542395436103622,1.3040346247228967
tube1,2824940.0,181331.0,218.0,2884249.0,361703.0,182350.0,544071.0,176154.0,173617.0,2543.0,4867.0,6690887.0,901696.0,2799762.0,24467.0,6164875.0,0.06418932791492916,0.244581901489118,7.558293337364423e-05,1.0853240333340093,0.4184440717650739,0.00365676479067723,0.1347647927696283,0.2561943303665055,1.3044976391130239
PR02R,25555430.0,1684375.0,607.0,29362441.0,3272946.0,1689560.0,4962526.0,1617404.0,1597738.0,19672.0,182124.0,60365920.0,8498612.0,25365144.0,186069.0,50641241.0,0.06591064990884521,0.24580869401346214,2.0672668188588273e-05,1.1920308193079234,0.4201898024580757,0.0030823517640416976,0.14078493295554842,0.25028164279543674,1.3052182135153503
xenon1,3841869.0,249125.0,271.0,3861068.0,480418.0,253807.0,734243.0,235888.0,234257.0,1638.0,6505.0,9195109.0,1187530.0,3787879.0,52735.0,8585707.0,0.0648447409320828,0.2431506672810167,7.018783403970093e-05,1.0709786625609283,0.4119449807500922,0.0057351141786356205,0.12914800683711308,0.253062810041315,1.3053911548019894
trdheim,5943166.0,382707.0,263.0,6321819.0,756029.0,382386.0,1138433.0,371957.0,369091.0,2874.0,17980.0,13971208.0,1967258.0,5917880.0,24796.0,10445605.0,0.06439446584530871,0.2462655340673601,4.160195032474039e-05,1.3375202297999973,0.4235768302926991,0.0017747928454003405,0.14080801030233034,0.2530073788429033,1.305461289651124
af_2_k101,55701060.0,3543521.0,728.0,54743967.0,7032008.0,3583476.0,10615499.0,3449452.0,3416326.0,33133.0,1993.0,132442573.0,17553956.0,55179463.0,508712.0,119636962.0,0.06361676061460948,0.24525161872231194,1.3298269012912419e-05,1.1070372465659901,0.41662934923500766,0.003841000582191951,0.13254013118576305,0.2502340163993497,1.3073090414277233
af_shell7,55826250.0,3566355.0,724.0,54923240.0,7030133.0,3607237.0,10637387.0,3471508.0,3439197.0,32317.0,5052.0,132733226.0,17596151.0,55301745.0,511370.0,119022547.0,0.0638831195002351,0.24605101958728873,1.318203368919969e-05,1.115193964047837,0.41663829522232815,0.0038526148682621487,0.13256779429138563,0.25056509663773396,1.3073761512139674
oilpan,11249422.0,722903.0,422.0,12344660.0,1426940.0,725491.0,2152446.0,703348.0,694274.0,9081.0,55239.0,26588525.0,3682154.0,11162794.0,85429.0,23566826.0,0.06426134604960149,0.246288072599074,3.418482161517612e-05,1.128218326897309,0.41983502281529345,0.0032130026016862537,0.13848658396808397,0.2506591737520755,1.3075921000928261
pdb1HYS,13258155.0,868212.0,430.0,14036690.0,1698346.0,859609.0,2557973.0,823390.0,820468.0,2925.0,36471.0,31111130.0,4414481.0,13218642.0,38693.0,24870264.0,0.06548512971827528,0.24350831306783685,3.0634002745661546e-05,1.2509368617880372,0.4248846634628829,0.0012437028163232902,0.14189394599296137,0.25455024568410123,1.30920916620966
ML_Geer,341773594.0,22795981.0,1041.0,374488709.0,44695708.0,22792602.0,67488325.0,21677468.0,21483801.0,193674.0,1507313.0,804810814.0,113831105.0,340209431.0,1524189.0,708007115.0,0.06669907037932252,0.24311417271867924,2.7797900844054553e-06,1.1367270143888313,0.42271975609910234,0.0018938475645283762,0.1414383393213203,0.2501529594357786,1.311155897188193
af_shell6,55826856.0,3562127.0,741.0,54925491.0,7063651.0,3601675.0,10665344.0,3475340.0,3439436.0,35910.0,5052.0,132733629.0,17596315.0,55302316.0,511491.0,122962633.0,0.06380669189036904,0.24576887511240617,1.3491003658028292e-05,1.079463132511159,0.4166413320922613,0.003853514771301853,0.13256862735215355,0.25055994474946586,1.3248460270810078
af_5_k101,55700963.0,3544804.0,691.0,54744251.0,7030965.0,3585471.0,10616453.0,3447892.0,3415621.0,32277.0,1994.0,132442663.0,17554196.0,55179842.0,508725.0,118920657.0,0.06363990511259204,0.24515126726484596,1.2622329968492947e-05,1.113706115834863,0.41663192773464547,0.0038410961277636044,0.13254185322444023,0.250238273714487,1.3268508036795998
pwtk,36230276.0,2306961.0,642.0,36226974.0,4592117.0,2314100.0,6906233.0,2265118.0,2238538.0,26586.0,19811.0,85593898.0,11660989.0,35997420.0,227070.0,70606134.0,0.06367494964708521,0.24697757178849658,1.7721601588915485e-05,1.2122728317060951,0.4205605871577434,0.00265287602627935,0.1362362186145559,0.25222864984543025,1.3270629149541575
af_shell5,55826702.0,3566589.0,755.0,54925077.0,7069715.0,3606493.0,10676225.0,3473929.0,3439309.0,34627.0,5038.0,132733433.0,17596471.0,55302445.0,511331.0,122174945.0,0.06388679381418591,0.2455046778996186,1.3745998025637725e-05,1.0864210579345872,0.416642919195799,0.003852315038065805,0.1325699983967114,0.25055049351896713,1.3289965462691253
BenElechi1,40943842.0,2611328.0,704.0,40519329.0,5224529.0,2614027.0,7838573.0,2561301.0,2530253.0,31055.0,2973.0,96741089.0,13153580.0,40687001.0,250639.0,89035608.0,0.06377828441209792,0.2462819261079509,1.737442394468082e-05,1.0865438128978688,0.42057621451832117,0.002590822602792904,0.13596683824801684,0.25088483993130656,1.3309118453856168
halfb,38535953.0,2498897.0,680.0,39408141.0,5000148.0,2504087.0,7504251.0,2469549.0,2441785.0,27770.0,57905.0,90996638.0,12478894.0,38292284.0,237998.0,83318612.0,0.06484585965734388,0.24760362148829934,1.7255317879622893e-05,1.0921525913081702,0.42080987651433893,0.002615459265648913,0.13713576978525294,0.25911839752266785,1.3317588170234775
troll,37268320.0,2455576.0,643.0,38444775.0,4809406.0,2464587.0,7274010.0,2337719.0,2312471.0,25255.0,71587.0,87963649.0,12090000.0,37028654.0,234132.0,67199770.0,0.06588909830118449,0.24321524254377125,1.6725289717523382e-05,1.3089873521888542,0.4209540465971347,0.0026616903989510484,0.1374431385855764,0.250373017394231,1.3320615844595045
bcsstk32,6325641.0,408036.0,290.0,6796960.0,810700.0,410305.0,1221023.0,396922.0,391850.0,5079.0,27701.0,14954604.0,2048644.0,6268620.0,55872.0,13115172.0,0.06450508335835056,0.24532477927247218,4.266613309479532e-05,1.1402522208629822,0.41917659605028657,0.0037361069540858454,0.1369908557926375,0.2566418438363161,1.3324598593202457
Pres_Poisson,2238485.0,144417.0,143.0,2244977.0,284497.0,145099.0,429615.0,135812.0,134214.0,1605.0,1628.0,5295226.0,718428.0,2222620.0,15782.0,4361109.0,0.06451550937352718,0.24019369432305143,6.369775725987393e-05,1.2141925368065782,0.4197403472486349,0.0029804204768597224,0.13567466242234041,0.2530091457980572,1.3392007234420613
bcsstk39,6552634.0,421566.0,274.0,6515155.0,834497.0,424461.0,1258973.0,407951.0,402884.0,5073.0,2587.0,15518104.0,2093475.0,6503433.0,48208.0,12610525.0,0.06433534972348524,0.24473281325363364,4.205579145853015e-05,1.2305676409189943,0.4190868291641814,0.003106565080373221,0.1349053337959328,0.25140258401290716,1.339759672866266
srb1,9220685.0,587769.0,395.0,9142205.0,1165468.0,578586.0,1744070.0,577352.0,570812.0,6547.0,1303.0,21784000.0,2964525.0,9163044.0,56238.0,16933531.0,0.06374461333404188,0.24870618095288147,4.320620681772067e-05,1.2864416759859476,0.42063183988248254,0.002581619537275064,0.13608726588321704,0.2511508176658186,1.3399851529997013
s3dkq4m2,15011877.0,953688.0,510.0,14853930.0,1886869.0,956263.0,2843149.0,939212.0,928005.0,11213.0,1055.0,35472236.0,4822114.0,14917442.0,92455.0,29915083.0,0.06352889781870714,0.24831368555248956,3.433434787965205e-05,1.185764251431293,0.4205385304721135,0.002606404625860067,0.13594051415309708,0.2513956655976933,1.3400348132322593
tube2,2824835.0,180680.0,202.0,2881019.0,360607.0,181593.0,542218.0,176706.0,174119.0,2593.0,4721.0,6691167.0,901623.0,2799903.0,24498.0,6344359.0,0.06396125791417906,0.24579232297155193,7.011408116364384e-05,1.0546639936359212,0.4184476340225853,0.0036612447425090422,0.1347482434678435,0.2597558823823163,1.3437483713729517
af_shell10,167138745.0,10637026.0,823.0,164224392.0,21019931.0,10756778.0,31776724.0,10453717.0,10353598.0,100126.0,3194.0,397401293.0,52680503.0,165581025.0,1518486.0,357120031.0,0.06364189224946017,0.24753984927602343,5.011435816428536e-06,1.1127947426729474,0.41665950241384847,0.0038210394046201556,0.13256248514521063,0.2502449946376813,1.3481303624306689
cfd2,10021231.0,659870.0,429.0,10369168.0,1262188.0,672206.0,1934412.0,612758.0,609843.0,2921.0,25765.0,23966053.0,3130814.0,9883828.0,128562.0,21679697.0,0.06584719981008322,0.24056423403227897,4.137265400657025e-05,1.1054606990125369,0.41240950272454124,0.00536433763206649,0.13063536160918945,0.2533488208868277,1.3488504713082883
bmw7st_1,22895271.0,1510256.0,542.0,23964888.0,3024883.0,1514322.0,4539221.0,1460072.0,1442773.0,17306.0,63086.0,54072961.0,7425914.0,22729787.0,162146.0,48643231.0,0.06596366559714449,0.2433740109042849,2.2616421157486735e-05,1.1116235473749678,0.4203540286983729,0.002998652135953864,0.13733137343819585,0.257058311162152,1.349676448067612
conf5_4-8x8-20,6050199.0,413928.0,300.0,5955373.0,793732.0,416995.0,1210741.0,386571.0,381389.0,5188.0,79.0,14356611.0,1917443.0,5998790.0,50139.0,13816471.0,0.068415600875277,0.24201345760878276,5.037467846262526e-05,1.039093919134633,0.41784164800453255,0.0034923980318196267,0.13355819141439437,0.25001981904171805,1.3513171202144214
conf5_4-8x8-15,6050474.0,415265.0,300.0,5955518.0,795233.0,418188.0,1213437.0,386470.0,381232.0,5245.0,80.0,14356840.0,1917355.0,5998743.0,50193.0,13847647.0,0.06863346574169231,0.24155779054657553,5.037345198184272e-05,1.0367710846470883,0.417831709484817,0.0034961035993993105,0.1335499316005472,0.2500640136089543,1.3522671309148513
af_shell8,55827730.0,3572921.0,750.0,54927848.0,7078371.0,3611823.0,10690209.0,3475347.0,3439270.0,36083.0,5042.0,132733448.0,17596958.0,55303242.0,511413.0,122950170.0,0.06399903775417701,0.24533784625185204,1.3654276060478466e-05,1.0795710815202615,0.4166488766267866,0.0038529323821980426,0.13257365242256045,0.25054742449349665,1.3524090393455421
crplat2,2993462.0,191900.0,192.0,3000233.0,380379.0,192493.0,572889.0,187327.0,185100.0,2234.0,1849.0,7072230.0,964089.0,2974191.0,19057.0,5927155.0,0.06410637582838867,0.24641286160775358,6.399502971935846e-05,1.1931913371592273,0.42054500489944474,0.0026946239022203745,0.1363203685400503,0.2522808606692874,1.353496936623255
af_shell9,55827675.0,3576480.0,758.0,54927372.0,7081408.0,3615418.0,10696842.0,3474582.0,3438516.0,36073.0,5043.0,132733446.0,17596741.0,55303030.0,511475.0,122842256.0,0.06406285054858545,0.24518227667170214,1.3800041261759256e-05,1.0805194427559195,0.41664728571877807,0.0038533995418155572,0.13257201956468453,0.2505484183501121,1.3540937283271643
s4dkt3m2,11810035.0,749970.0,467.0,11666923.0,1479006.0,755515.0,2234537.0,736701.0,726703.0,10005.0,2058.0,27998884.0,3755485.0,11714647.0,92732.0,24008312.0,0.06350277539397639,0.24794412295480875,4.002769196299659e-05,1.1662162670994944,0.4183969261060548,0.003311989149281807,0.13412981031672547,0.25131871315751914,1.3544364554967212
xenon2,12562944.0,820151.0,542.0,12559783.0,1579548.0,834113.0,2413679.0,777533.0,770401.0,7139.0,17283.0,30066070.0,3883902.0,12390896.0,167784.0,29090300.0,0.06528334441353874,0.2436481813179444,4.315361181001296e-05,1.0335427960522923,0.4121222361286327,0.005580509857124659,0.12917890499157356,0.251486820857023,1.3564304333259791
consph,18539799.0,1246734.0,490.0,20077670.0,2404346.0,1246851.0,3651214.0,1170755.0,1160089.0,10672.0,73117.0,43664680.0,6153806.0,18451683.0,85915.0,38212809.0,0.06724636011426013,0.24279604452040235,2.4405222319123683e-05,1.1426712964231445,0.42257685158805697,0.0019676086026509296,0.14093326688756222,0.25603401277858034,1.3582359739687684
ship_003,25003910.0,1704607.0,552.0,26687479.0,3291212.0,1700472.0,4991699.0,1577586.0,1562587.0,15005.0,82975.0,58925275.0,8238063.0,24871425.0,129785.0,46156234.0,0.06817361764620014,0.24014576928843853,2.068385702523644e-05,1.2766482421421124,0.4220841565864563,0.002202535329703595,0.1398052533484146,0.25718918876827956,1.3594339564191051
af_4_k101,55701055.0,3543366.0,724.0,54744436.0,7021658.0,3583434.0,10605110.0,3445928.0,3415112.0,30823.0,2002.0,132442215.0,17554035.0,55179422.0,508677.0,117519255.0,0.06361398361305724,0.2452436610021267,1.3225088299384434e-05,1.1269831058748627,0.4166301658425148,0.003840746698475256,0.13254108593698768,0.25023841187271756,1.3641999377304193
s3dkt3m2,11809919.0,750146.0,447.0,11666995.0,1479553.0,755583.0,2235153.0,737094.0,726975.0,10125.0,1964.0,27998451.0,3755327.0,11714520.0,92622.0,24145713.0,0.06351830186134215,0.24799217561662945,3.8313207471161166e-05,1.1595619893270495,0.4183988607084013,0.0033081115808871,0.13412624148385924,0.2513167639044117,1.3656374572868109
pkustk01,3075153.0,204806.0,200.0,3264380.0,398267.0,205897.0,604180.0,191942.0,189449.0,2500.0,10364.0,7277774.0,994728.0,3049599.0,25182.0,6263238.0,0.06660026346656572,0.24109621389686506,6.126737695979023e-05,1.1619826677510898,0.4190290877402898,0.0034601239334994464,0.13668025415463575,0.25820256488746396,1.3683284701381333
crystk03,5405888.0,360448.0,254.0,5770112.0,700032.0,360616.0,1060663.0,338620.0,335417.0,3209.0,17793.0,12731789.0,1784395.0,5378522.0,26399.0,11084490.0,0.06667692708394994,0.24199536476895667,4.401994276714213e-05,1.1486129718191815,0.4224482513808546,0.0020734713715409516,0.14015273108908732,0.2540710997261508,1.3713011103368942
shipsec8,20666447.0,1378210.0,563.0,21557862.0,2676070.0,1381648.0,4057733.0,1304021.0,1290068.0,13959.0,49061.0,48766605.0,6733406.0,20538574.0,125078.0,38059814.0,0.06668828947714138,0.2432079129329693,2.611576231446328e-05,1.2813148535092684,0.42116062826190176,0.002564828943905363,0.13807411854895374,0.25614319262056956,1.3737732725852576
fcondp2,35106959.0,2248866.0,585.0,35087498.0,4483213.0,2261297.0,6744525.0,2208696.0,2187244.0,21458.0,16350.0,82905823.0,11324587.0,34896740.0,205280.0,59078876.0,0.0640575562241093,0.24669289409922976,1.6672605154120708e-05,1.4033073851980529,0.42092025309247577,0.0024760625076962325,0.13659579737843022,0.258863492351744,1.3741281777495058
af_shell2,55827264.0,3561135.0,724.0,54926274.0,7038210.0,3602222.0,10640449.0,3468449.0,3438273.0,30182.0,5023.0,132732831.0,17596849.0,55302936.0,511359.0,116714789.0,0.06378845647889891,0.24583415373759168,1.3181305544228251e-05,1.137240894125251,0.41664850800929576,0.0038525434600276097,0.13257344748414204,0.2505297088740713,1.3829429292630782
af_shell4,55825916.0,3564738.0,715.0,54923211.0,7038766.0,3604647.0,10643429.0,3471660.0,3439237.0,32430.0,5029.0,132733153.0,17596056.0,55301656.0,511357.0,120025602.0,0.06385453666358112,0.2459538158066166,1.3018175503249437e-05,1.1058736701857992,0.41663785384499985,0.0038525190462400903,0.13256715147872664,0.2505477015063873,1.3842596589200824
bone010,221038429.0,14914407.0,908.0,240092415.0,29002079.0,14914060.0,43916154.0,14050023.0,13923278.0,126752.0,910320.0,520463894.0,73342844.0,219959617.0,1051832.0,473526157.0,0.06747427163445864,0.24238312283385532,3.7818770742924138e-06,1.0991238526238372,0.4226222405352868,0.002020950948040211,0.1409182170857754,0.25576935324759315,1.38481589298973
af_shell3,55827592.0,3565297.0,744.0,54927020.0,7039179.0,3607246.0,10646443.0,3467626.0,3439070.0,28562.0,5029.0,132733052.0,17596801.0,55303056.0,511362.0,116314399.0,0.06386263265662613,0.2456857763696635,1.3545246037378325e-05,1.141157527710735,0.41664871836142214,0.003852559647313768,0.13257286512179348,0.25054976280423785,1.3881156363072025
crystk02,2992002.0,198736.0,171.0,3184225.0,385282.0,198879.0,584177.0,187019.0,185231.0,1794.0,9519.0,7049030.0,986381.0,2976866.0,15269.0,5545449.0,0.06642241549303778,0.24250514784827723,5.370223523777371e-05,1.2711378285148778,0.42230860132528875,0.0021661136354931103,0.1399314515614205,0.25422721630467243,1.3895860524783077
af_1_k101,55700831.0,3542057.0,701.0,54743172.0,6987702.0,3584069.0,10571789.0,3443282.0,3416808.0,26480.0,1988.0,132441471.0,17554130.0,55179312.0,508485.0,112802004.0,0.0635907388886173,0.24568423520651447,1.2805249940577063e-05,1.1741056568463093,0.41663167573848525,0.003839318577184936,0.13254254779456504,0.2502381269232452,1.3996062167483556
shipsec5,31439689.0,2092481.0,582.0,32318368.0,4078877.0,2096888.0,6175779.0,1982758.0,1961043.0,21722.0,54492.0,74220876.0,10201650.0,31243858.0,191846.0,58823172.0,0.0665553975422594,0.24302862143053344,1.800833507434534e-05,1.2617625584693053,0.4209578178516783,0.0025847983793670128,0.13744987326746183,0.2526387743806819,1.400205396132843
boneS10,172087133.0,11593079.0,865.0,188000506.0,22590891.0,11604149.0,34195056.0,10939612.0,10824194.0,115424.0,786750.0,405706978.0,56736638.0,171004355.0,1056062.0,388552011.0,0.0673674945819453,0.24237714565663804,4.601051446106214e-06,1.0441510184334113,0.4214971993900484,0.002603016603771602,0.1398463449647642,0.25762191887838515,1.4036823227802238
conf5_4-8x8-05,6050903.0,415551.0,294.0,5956492.0,796869.0,417988.0,1214875.0,387077.0,381359.0,5725.0,88.0,14357248.0,1917575.0,5999289.0,50272.0,14513751.0,0.06867586540389095,0.24162833842711892,4.9357910662853234e-05,0.9892169157373584,0.41785786523991225,0.0035015066954335538,0.13356145968921063,0.2500362452242354,1.4045113623642673
conf5_4-8x8-10,6050799.0,415375.0,308.0,5956694.0,796640.0,417780.0,1214435.0,387003.0,381279.0,5730.0,89.0,14357252.0,1917651.0,5999431.0,50281.0,14515675.0,0.06864795872412884,0.24165968335958057,5.170653385921788e-05,0.9890860741922095,0.417867639294762,0.0035021325808030673,0.1335667159704378,0.2500314205477345,1.4084487826046934
af_3_k101,55701239.0,3544752.0,710.0,54744017.0,7040998.0,3584090.0,10625104.0,3452404.0,3416729.0,35682.0,1988.0,132441890.0,17553942.0,55179093.0,508560.0,121666670.0,0.06363865622450517,0.24524255287228394,1.296945381264221e-05,1.0885634496283987,0.416628704105627,0.0038398727170081914,0.132540708985654,0.25024220056086394,1.410415192084695
shipsec1,24303623.0,1618391.0,548.0,25029457.0,3138820.0,1616991.0,4755827.0,1537917.0,1520656.0,17268.0,44183.0,57379694.0,7883724.0,24148520.0,151199.0,47036352.0,0.06659052438395707,0.24435645936663455,2.1894202499079385e-05,1.2199010246372848,0.42085480623162613,0.002635061107157525,0.13739571354284322,0.25568790466800956,1.4241349293278367
af_shell1,55826747.0,3560935.0,745.0,54925387.0,6999488.0,3603318.0,10602825.0,3467431.0,3439606.0,27832.0,5033.0,132732674.0,17596829.0,55302878.0,511346.0,113819487.0,0.06378546469848942,0.24643695182234068,1.3563855271515884e-05,1.1661682678292162,0.41664856386453875,0.0038524500757063027,0.13257345361700465,0.250543841915933,1.4285955255182647
Cube_Coup_dt0,394783766.0,26918858.0,1018.0,439647074.0,51965748.0,26926086.0,78891853.0,25327252.0,25051852.0,275407.0,2089468.0,931664519.0,131211349.0,392490887.0,2235891.0,868811420.0,0.06818633469340783,0.24301928134961434,2.3154936316032437e-06,1.0723437762823145,0.42127920404361774,0.0023998885375605896,0.14083540407960948,0.2511150830608103,1.4314664893008948
af_0_k101,55700778.0,3539974.0,711.0,54742912.0,6952547.0,3578430.0,10530994.0,3441418.0,3417463.0,23961.0,1973.0,132440744.0,17554160.0,55179117.0,508333.0,108934376.0,0.0635534031499524,0.2463009249941957,1.298798280953706e-05,1.2157846665408907,0.4166324903762244,0.0038381919690816594,0.13254350186978714,0.25024504322251406,1.4382535800101284
Cube_Coup_dt6,394784714.0,26960937.0,983.0,439654276.0,52000751.0,26967360.0,78968127.0,25325968.0,25050577.0,275398.0,2089279.0,931660389.0,131213397.0,392491903.0,2234917.0,867461222.0,0.06829275816388372,0.24283223321512115,2.2358476959291534e-06,1.0740081116847895,0.42128216207762376,0.002398853730809414,0.1408382266212243,0.2511229151722915,1.4510588775971596
Geo_1438,198380512.0,13951372.0,899.0,203970022.0,26516690.0,13989383.0,40506088.0,12894353.0,12717457.0,176902.0,404101.0,469470493.0,63575233.0,196699775.0,1643146.0,476251600.0,0.07032632318239002,0.2414652905207281,4.407510433077269e-06,0.9857615029534809,0.41898218936626547,0.003499998454641962,0.13541901769745515,0.2506761588244207,1.4649504677860312
conf6_0-8x8-20,6050574.0,416641.0,310.0,5955903.0,795892.0,418853.0,1214761.0,386620.0,380925.0,5702.0,83.0,14357147.0,1917351.0,5998815.0,50279.0,14178496.0,0.06885974785202198,0.24142911649382626,5.2049202278814815e-05,1.0126001375604294,0.41782778988053826,0.0035020188899646983,0.13354679728500377,0.25013214591411087,1.480960531824956
cant,12407223.0,798525.0,421.0,13665164.0,1569619.0,798496.0,2368132.0,775033.0,767149.0,7890.0,60386.0,29244988.0,4114080.0,12336977.0,69476.0,22446073.0,0.06435968790115242,0.24657725572790484,3.080826545513833e-05,1.3028999772031393,0.421849275506627,0.002375654932735825,0.14067641265573438,0.25175792948389947,1.4870822700206585
struct3,3858989.0,244596.0,218.0,4422887.0,470312.0,250153.0,720482.0,232439.0,231781.0,665.0,35166.0,9237573.0,1222071.0,3790287.0,64922.0,8181442.0,0.06338344058508588,0.2439226336705771,4.928907295167161e-05,1.1290886129853392,0.41031199428681103,0.007028036476680617,0.13229351475761003,0.25296184087019846,1.4893441431400936
Bump_2911,401086569.0,27027328.0,1070.0,407648378.0,52395388.0,27123774.0,79519179.0,25827171.0,25479856.0,347321.0,592366.0,949520933.0,128339571.0,397798413.0,3213897.0,910759536.0,0.06738527312790671,0.2451643649732525,2.62481113073385e-06,1.0425594193284407,0.4189464383298646,0.003384756342175344,0.13516244512326092,0.2563736013589798,1.4926188877708126
fullb,36344290.0,2416004.0,663.0,37637839.0,4750680.0,2423473.0,7174168.0,2363066.0,2338907.0,24166.0,73586.0,85753095.0,11828781.0,36125642.0,213289.0,66310492.0,0.06647547661544634,0.24777267706758585,1.761525150261682e-05,1.2932055307326027,0.421275080508756,0.002487245504083555,0.1379399892213803,0.25618775238664343,1.495373542047695
cyl6,2226987.0,141263.0,163.0,2218146.0,279254.0,142061.0,421332.0,137444.0,135855.0,1595.0,883.0,5262638.0,715086.0,2212103.0,14720.0,3968229.0,0.06343234154487655,0.2459733417326442,7.348479315608621e-05,1.3261931204071136,0.4203410912929979,0.0027970762951964397,0.1358797622029104,0.2507055766428258,1.5072179053586952
conf6_0-8x8-80,6050497.0,416608.0,306.0,5955877.0,795476.0,419023.0,1214515.0,386738.0,381080.0,5664.0,82.0,14357082.0,1917428.0,5998975.0,50258.0,14098287.0,0.06885517007941662,0.24152210799917315,5.1377823954389926e-05,1.0183564854368476,0.41784082587255544,0.003500572052176062,0.1335527651092332,0.25002490402172567,1.5101011954823502
lhr71,5012470.0,307027.0,279.0,5400045.0,604568.0,314781.0,919366.0,303420.0,302620.0,807.0,26118.0,12036043.0,1578702.0,4939133.0,73505.0,9481752.0,0.061252635926000554,0.24813826785717205,5.1666236114699044e-05,1.2693901928673097,0.41036186062146834,0.006107073562299503,0.13116453638459086,0.2500917536050595,1.5130642352934844
lhr71c,5012422.0,307769.0,258.0,5400777.0,605220.0,315510.0,920745.0,303436.0,302627.0,815.0,26158.0,12036500.0,1578912.0,4939240.0,73575.0,9493937.0,0.06140125472276676,0.24786857499013626,4.777090407546914e-05,1.267809129131571,0.4103551696921863,0.006112657333942591,0.13117700328168488,0.25003682698681595,1.5171569915599703
FEM_3D_thermal2,11385325.0,718277.0,403.0,12438808.0,1394246.0,734876.0,2129140.0,690712.0,689275.0,1444.0,53094.0,27241517.0,3588920.0,11209549.0,151841.0,21822031.0,0.06308796630750549,0.24494618866522072,3.2398602824322073e-05,1.2483492943438674,0.4114876935818222,0.005573881953783998,0.1317444986635656,0.25104570237076174,1.521374053067646
viscorocks,3720364.0,237721.0,202.0,4221420.0,461717.0,241222.0,702954.0,228020.0,226055.0,1972.0,29731.0,8856722.0,1209658.0,3676756.0,43867.0,6956612.0,0.06389724231284896,0.2449262815073246,4.785119699058611e-05,1.2731372685439406,0.4151373386225739,0.0049529611519928025,0.1365807801125518,0.2511764744925728,1.531358801680192
Serena,202474220.0,14221203.0,924.0,221823705.0,27181589.0,14272437.0,41454039.0,13156853.0,12990795.0,166064.0,1024653.0,478207493.0,65710209.0,200586559.0,1876912.0,439818966.0,0.07023710475338539,0.24091994322304788,4.165470051994668e-06,1.087282563890162,0.4194550732395153,0.003924890403170659,0.13740940901568013,0.2547238099958233,1.5357911721084738
boneS01,20941916.0,1411111.0,505.0,22948679.0,2707737.0,1414859.0,4122614.0,1322319.0,1306746.0,15579.0,102650.0,49431488.0,6867242.0,20784997.0,153629.0,42321505.0,0.06738213447136356,0.24285312601642664,2.2005623940271245e-05,1.1679992949211044,0.4204809088490316,0.003107917770956035,0.1389244442732535,0.2542676131682137,1.569930414501815
channel-500x100x100-b050,285085368.0,18960302.0,1009.0,277522415.0,35936328.0,19459899.0,55396248.0,17561108.0,17467395.0,93720.0,99898.0,688853856.0,85631587.0,280137402.0,4819916.0,743821925.0,0.06650745400584712,0.24070373383596852,3.635742359765787e-06,0.92610049912148,0.4066717483831578,0.006997008085267944,0.12431023830982228,0.2502836738392864,1.5699627607787277
cbuckle,2117233.0,134133.0,144.0,2340053.0,264901.0,134913.0,399831.0,130032.0,128542.0,1496.0,11888.0,4998485.0,691367.0,2098906.0,18316.0,3895523.0,0.06335297059889015,0.24540683157721901,6.153706775017489e-05,1.2831357946031894,0.41990843225497326,0.003664310286016663,0.13831530953879026,0.2509649094826461,1.5710018466232725
Fault_639,89827770.0,6251333.0,795.0,93474141.0,11867841.0,6278412.0,18146269.0,5791350.0,5715594.0,75763.0,235271.0,212465857.0,28877496.0,89055532.0,757310.0,189407337.0,0.06959243227344951,0.2419350897012773,8.505026004999607e-06,1.1217403737638738,0.41915220288782684,0.003564384464841332,0.13591593683685374,0.25266264861151455,1.6141476418200589
matrix-new_3,8803830.0,582635.0,389.0,8867974.0,1108737.0,595861.0,1704613.0,554419.0,552177.0,2249.0,16880.0,21137682.0,2696611.0,8664635.0,134052.0,19560338.0,0.06617971950844122,0.24542326093654274,4.3865712732130247e-05,1.0806399153225266,0.40991415236542966,0.006341849593536321,0.12757363839611174,0.25759780103736835,1.628687323801056
3D_51448_3D,3484648.0,228786.0,207.0,3495322.0,434723.0,234369.0,669111.0,216463.0,215692.0,777.0,5551.0,8377123.0,1064534.0,3428234.0,53654.0,7576297.0,0.06565541196700499,0.2444324246195123,5.922201159149286e-05,1.105701505629993,0.409237634448008,0.006404824186060059,0.1270763244135248,0.25253315186127917,1.6310206866606705
matrix_9,6991814.0,470942.0,313.0,6833693.0,880187.0,482612.0,1362815.0,431645.0,430543.0,1109.0,1585.0,16820744.0,2124364.0,6883551.0,104637.0,15267088.0,0.06735619683246723,0.24054311603490744,4.5802467275015135e-05,1.1017650517243367,0.40922987710888414,0.006220711759242041,0.12629429471133977,0.25185164262226395,1.6380845179334793
ibm_matrix_2,3484695.0,228893.0,208.0,3495538.0,434961.0,234464.0,669441.0,216525.0,215755.0,776.0,5563.0,8377297.0,1064560.0,3428314.0,53698.0,7612107.0,0.06568523213652845,0.244394254407054,5.950443107756231e-05,1.1005227593358842,0.40923868402898933,0.0064099434459587625,0.1270767886109326,0.25252797741128347,1.6463419374600594
Long_Coup_dt6,270286980.0,19104937.0,889.0,300297856.0,36186380.0,19118107.0,55304504.0,17478851.0,17292597.0,186261.0,1421972.0,637617074.0,89721609.0,268669322.0,1579484.0,554642192.0,0.0706838967973966,0.24014901484000017,2.960394096186954e-06,1.149600739353778,0.42136469200007654,0.0024771670402289133,0.14071393734352855,0.25150061876727664,1.6532800637905543
Long_Coup_dt0,270290882.0,19055211.0,956.0,300310772.0,36066168.0,19068422.0,55134607.0,17481322.0,17294878.0,186451.0,1421887.0,637617648.0,89724772.0,268674004.0,1579203.0,556051342.0,0.07049890421386838,0.24073673973103063,3.183368993503836e-06,1.1466884437444627,0.42137165563522794,0.002476724107234874,0.14071877132233956,0.25150342917311347,1.6544108973887512
Flan_1565,361803851.0,24162327.0,1003.0,391870567.0,46755978.0,24163086.0,70919083.0,22965072.0,22763732.0,201347.0,1432014.0,851647761.0,120040805.0,360082162.0,1680184.0,703547260.0,0.0667829458785943,0.2446107333021211,2.559518587166563e-06,1.2105054051379576,0.42280644474094964,0.0019728625811534306,0.1409512365288776,0.25099344290357667,1.6552714976625684
helm2d03,10594988.0,782622.0,481.0,9841080.0,1375189.0,826078.0,2201282.0,723503.0,718247.0,5262.0,1482.0,26654382.0,2744230.0,10190611.0,394211.0,39072051.0,0.07386719078870123,0.24736963571681336,4.887674929987359e-05,0.6821853810540941,0.38232403962695516,0.014789725756913065,0.10295605428030558,0.2502077850243931,1.7641034360171257
rgg_n_2_17_s0,5208668.0,319840.0,323.0,7489368.0,607871.0,332753.0,940640.0,300902.0,299926.0,982.0,163373.0,12698087.0,1698630.0,5034374.0,179246.0,14195475.0,0.06140533433883672,0.24236151495479008,4.3127804642527916e-05,0.8945165272736558,0.39646712138607965,0.014115984557358916,0.1337705435472288,0.25199160233352763,1.7902675955410636
rajat31,89295104.0,5092881.0,828.0,80534405.0,9539103.0,5654212.0,15193331.0,4952928.0,4943074.0,9861.0,35572.0,231357071.0,20385307.0,84455815.0,4721591.0,263785549.0,0.05703426920248617,0.24584852205066957,1.0281320138889707e-05,0.8770649941858643,0.36504531560221903,0.020408241596385008,0.08811188226012769,0.25012645463307254,1.8530841912283178
finan512,2246989.0,138330.0,177.0,2246319.0,257928.0,146697.0,404641.0,132694.0,132164.0,537.0,8946.0,5602718.0,605734.0,2166084.0,80089.0,6249258.0,0.06156238415052321,0.2469483655447719,7.879557622937793e-05,0.8965413173851999,0.3866130688712157,0.01429466912309347,0.10811431166087603,0.25767566402902664,1.9172118224026342
CurlCurl_3,48145508.0,3379589.0,763.0,48662767.0,6036158.0,3517738.0,9553909.0,3053258.0,3042201.0,11064.0,159623.0,118007157.0,13605412.0,46741819.0,1372371.0,155513565.0,0.0701953129251435,0.24218430675186584,1.567933857932904e-05,0.7588222737997165,0.3960930861168022,0.01162955734964448,0.11529310887474392,0.25232606384405715,1.9731090131324593
delaunay_n17,3205925.0,220339.0,263.0,4713876.0,382656.0,235561.0,618235.0,196892.0,196015.0,884.0,130080.0,7998966.0,914822.0,3032267.0,185522.0,12328320.0,0.06872868204964246,0.241547636135228,5.5792727683121066e-05,0.6488285508487774,0.37908237139650297,0.02319324772726875,0.11436753200351145,0.25092666391125074,1.99343962345003
atmosmodm,39957720.0,2676104.0,793.0,37166193.0,4749333.0,2846416.0,7595766.0,2555787.0,2545283.0,10510.0,7949.0,100566505.0,10329976.0,38419312.0,1495830.0,154308137.0,0.06697339087415398,0.251763153874092,2.133659479193901e-05,0.6517252230191853,0.38202890713960874,0.014874037831979941,0.10271785819741872,0.2518914236490868,2.0233916418977085
delaunay_n22,102505544.0,7090819.0,943.0,151961746.0,12297880.0,7573548.0,19871442.0,6750612.0,6720876.0,29745.0,4142042.0,255898399.0,29205407.0,96966213.0,5887197.0,413447216.0,0.06917498042837567,0.25357216990094,6.205509115432248e-06,0.6189384983063957,0.378924656734566,0.02300599387493628,0.11412891645328348,0.25043115962405826,2.0272912278196293
Transport,80183565.0,5842104.0,861.0,77226768.0,10670703.0,5907502.0,16578220.0,5295474.0,5112945.0,182535.0,10414.0,194978035.0,23535248.0,78528909.0,1609478.0,263168259.0,0.07285912019501752,0.24209326508819223,1.1148983989592832e-05,0.7408873537442827,0.4027577208889196,0.00825466314705654,0.12070717606729393,0.25436909326176965,2.0493888446816224
delaunay_n24,410219212.0,28361327.0,1330.0,607709576.0,49144378.0,30310642.0,79455040.0,26997162.0,26897005.0,100164.0,16571258.0,1023566417.0,117016621.0,388024908.0,23581727.0,1579192126.0,0.06913700326643892,0.25360830018340064,2.188545404787237e-06,0.648158257724241,0.3790910893083746,0.023038785376640586,0.11432245045999785,0.2505366586837388,2.0524491256774717
delaunay_n19,12820610.0,886633.0,574.0,19013893.0,1538928.0,946861.0,2485804.0,837490.0,833260.0,4236.0,518354.0,31991548.0,3653088.0,12124124.0,738834.0,54540494.0,0.06915684979107858,0.25200599164563836,3.018845220176636e-05,0.5865650575148806,0.3789789728211964,0.02309466237770051,0.11418916021194098,0.25062708955467783,2.063397592992046
delaunay_n18,6406633.0,442778.0,425.0,9481059.0,766758.0,472997.0,1239773.0,411053.0,409018.0,2042.0,259353.0,15996607.0,1825544.0,6059673.0,369284.0,26867050.0,0.0691124339415103,0.24899838020481868,4.4826216143154475e-05,0.5953987132937929,0.3788098938731195,0.02308514549366625,0.11412070072109667,0.2505548949989009,2.0766833194971537
atmosmodd,34114920.0,2278750.0,750.0,31785104.0,4044020.0,2430094.0,6474131.0,2121874.0,2119621.0,2259.0,9033.0,85860158.0,8825445.0,32806548.0,1275307.0,112377423.0,0.06679628737221134,0.2468442026266853,2.3595958660383807e-05,0.7640338753808227,0.38209279791914663,0.014853303670836478,0.10278859491500121,0.2512375423119344,2.0926349167699665
delaunay_n21,51275756.0,3555527.0,829.0,76041955.0,6170430.0,3798059.0,9968505.0,3378723.0,3363528.0,15201.0,2070524.0,127953566.0,14614506.0,48494979.0,2946972.0,213478784.0,0.06934128869791797,0.25314042736064746,1.0901876470693054e-05,0.5993736876447638,0.3790045132466257,0.023031573813269104,0.11421726222151558,0.250452485904467,2.0954479952530303
delaunay_n23,204971515.0,14250626.0,1021.0,303770346.0,24698769.0,15215891.0,39914677.0,13525548.0,13464642.0,60912.0,8281630.0,511789387.0,58367711.0,193915128.0,11765374.0,835262940.0,0.06952490935142866,0.25309676372058687,3.361091737374523e-06,0.6127284744609883,0.3788963447184574,0.02298870257737486,0.11404634891344474,0.25051633563763714,2.102808421659817
CurlCurl_4,94217531.0,6623700.0,845.0,95481287.0,11821823.0,6895313.0,18717153.0,6035328.0,6015446.0,19890.0,315873.0,230877433.0,26666472.0,91469913.0,2685271.0,298615634.0,0.0703022031006098,0.24382719453455998,8.849901656646083e-06,0.773159227825292,0.39618386176357046,0.011630720963533929,0.11550055652255975,0.2519295220123525,2.134817080631347
delaunay_n20,25621127.0,1772564.0,746.0,37978007.0,3072006.0,1893012.0,4965033.0,1683249.0,1675057.0,8198.0,1036290.0,63979737.0,7295749.0,24236631.0,1472788.0,107644515.0,0.06918368579180767,0.253185559818311,1.9642947561729608e-05,0.5943613290468167,0.3788172964824785,0.02301960072139715,0.11403218178280414,0.2505503573932553,2.142675074035128
atmosmodl,39954175.0,2679931.0,763.0,37158210.0,4752533.0,2851365.0,7603914.0,2552181.0,2541933.0,10254.0,7952.0,100566093.0,10329862.0,38419014.0,1495749.0,151378695.0,0.06707511793198083,0.2512955028482896,2.0533820116738668e-05,0.6643345221069583,0.38202750901340077,0.014873293327602972,0.1027171454299214,0.2518990779847888,2.1969018581840083
CurlCurl_2,31730310.0,2223931.0,721.0,32017232.0,3967497.0,2315507.0,6283020.0,2005719.0,1998778.0,6949.0,102831.0,77793805.0,8960433.0,30804566.0,904958.0,103259444.0,0.07008853679652043,0.24198119882891717,2.2519123452021086e-05,0.7533819860583406,0.39597710897416577,0.011632777185792621,0.11518183228086093,0.2531086681983391,2.2387438554870878
crashbasis,6218395.0,424781.0,340.0,5920896.0,767574.0,443199.0,1210789.0,399713.0,398603.0,1116.0,909.0,15298184.0,1752080.0,6053121.0,161240.0,18837236.0,0.06831039199021613,0.24819155766338694,5.7423741271591325e-05,0.8121246662726952,0.39567578740064835,0.0105398130915408,0.11452862640428432,0.25002738944365194,2.3749757738927793
venturiLevel3,72658246.0,5080889.0,919.0,66163594.0,8496105.0,5556495.0,14052619.0,4754842.0,4737316.0,17532.0,17580.0,189309301.0,16125246.0,68483374.0,4047648.0,339878095.0,0.069928594202508,0.25281679435623977,1.3889813784904127e-05,0.5569917678866595,0.36175387917152574,0.021381136471472155,0.08517936474764122,0.25032646586537904,2.3839339159583384
majorbasis,6218557.0,425449.0,373.0,5923531.0,768266.0,444008.0,1212291.0,397244.0,396212.0,1038.0,914.0,15298239.0,1752161.0,6053281.0,161260.0,18936800.0,0.0684160328513512,0.24680668640321585,6.296919860805996e-05,0.8078576633855773,0.3956848235930946,0.010541082538977198,0.11453350937973972,0.250008986827878,2.4247549698081516
netherlands_osm,28952907.0,1700404.0,756.0,36696828.0,2870498.0,1963365.0,4833875.0,1630121.0,1620566.0,9562.0,2273306.0,76318191.0,7415303.0,26501600.0,3501458.0,165604951.0,0.05872999212134381,0.2521847166984633,2.0601235616331745e-05,0.46084486326740315,0.3472514174241892,0.04587973003710216,0.09716298175883126,0.2545025252658258,2.7015060640445627
ASIC_680ks,11216855.0,635613.0,482.0,12540303.0,1185492.0,717034.0,1902542.0,614376.0,611334.0,3048.0,865444.0,29284948.0,4192719.0,10647751.0,959596.0,43819248.0,0.05666588361889317,0.2440985363845783,3.843607287638903e-05,0.6683124274519727,0.3635912551389881,0.03276755007384681,0.14316976079315558,0.2506973742727656,2.724091064927432
italy_osm,83890875.0,4877404.0,886.0,91957221.0,10471012.0,5670824.0,16141853.0,5512672.0,5475564.0,37114.0,7797163.0,225290304.0,22452757.0,77951231.0,11140618.0,438949216.0,0.0581398632449596,0.2545736745553181,9.634914913316052e-06,0.5132491317628871,0.34600348801517883,0.04945005533837799,0.09966144392969527,0.252836052014179,2.855912619115588
great-britain_osm,98555274.0,6302542.0,1077.0,125405743.0,12702645.0,7167194.0,19869858.0,6621347.0,6528965.0,92389.0,8089267.0,261209704.0,24842346.0,89992485.0,12381713.0,715019077.0,0.06394931234222939,0.24994510442239226,8.588123432273752e-06,0.36531851023605627,0.344521982230798,0.04740142808783245,0.0951049889019437,0.2547667680870517,2.919852198921966
hugebubbles-00000,275455832.0,28709893.0,1708.0,239558880.0,57720183.0,30501617.0,88221825.0,27937447.0,27245522.0,691932.0,18436.0,732907854.0,54985104.0,256579289.0,18393251.0,-1352654929.0,0.10422684751869767,0.24050983205197773,7.129771186106731e-06,-0.5418291378584109,0.35008396703577965,0.025096266740238807,0.07502321567425856,0.25001893065439823,3.0099215773934263
belgium_osm,18455445.0,1211065.0,765.0,22109824.0,2166642.0,1379351.0,3546008.0,1156784.0,1147915.0,8875.0,1599947.0,49103177.0,4769920.0,16950434.0,2326935.0,120773116.0,0.06562101320233676,0.24597813384049305,3.460000405249721e-05,0.40657373616161396,0.34520035231121604,0.047388685257575086,0.09714076138087765,0.25205345998995543,3.0287012130132465
road_usa,332354710.0,26349331.0,1476.0,539168249.0,39236138.0,29161932.0,68398092.0,22128904.0,22016887.0,112024.0,17915324.0,859169411.0,79208015.0,299093243.0,33962968.0,2065093037.0,0.07928075097837488,0.24444535859778227,2.7375499257190126e-06,0.41604392422344894,0.3481190544852859,0.03953000137710908,0.09219138156677228,0.2512984022049301,3.042244101224083
asia_osm,151448393.0,8727854.0,1023.0,171460651.0,17991799.0,10108831.0,28100650.0,9499825.0,9411159.0,88676.0,13665562.0,405112427.0,40750211.0,140589315.0,19793227.0,823165724.0,0.05762922819524404,0.25265172846885575,5.966383505682595e-06,0.4921395718852842,0.34703777428185384,0.048858602404709746,0.10058988143555517,0.2518129664342116,3.170169353193226
germany_osm,148072725.0,10231008.0,1344.0,185775376.0,22073719.0,11498616.0,33572355.0,10910735.0,10749299.0,161442.0,12480175.0,392711216.0,38054858.0,135714902.0,18619100.0,1122210314.0,0.06909448043182835,0.24527826191930463,7.2345432906027335e-06,0.34994440088526935,0.34558448160034216,0.047411683805842715,0.09690290587473316,0.2549205853803097,3.2209168235444863


==> data/speedup_csv/csr_one_numa/4thread.csv <==
,L1_DCA,L1_DCM,L1_ICM,L1_ICA,L2_DCR,L2_DCW,L2_DCH,L2_DCM,L2_LDM,L2_STM,BR_MSP,TOT_INS,FP_INS,LD_INS,SR_INS,TOT_CYC,L1_DCMR,L2_DCMR,L1_ICMR,IPC,LD_INSR,SR_INSR,FP_INSR,job_var,speedup
exdata_1,6775643.0,714934.0,330.0,6809958.0,1145759.0,714832.0,1860610.0,425950.0,425710.0,246.0,1586.0,15815612.0,2257498.0,6772832.0,2750.0,11742137.0,0.10551529943357406,0.18628419984605696,4.8458448642414536e-05,1.3469108732081734,0.4282371115325793,0.00017387882302626038,0.14273858008150428,0.9933547478658805,1.0184827976780406
wiki-Talk,17271464.0,5109138.0,945.0,20416969.0,9559676.0,5173327.0,14733022.0,4812692.0,4799137.0,13561.0,179739.0,41169936.0,5169748.0,16498753.0,728236.0,225604346.0,0.2958138348897349,0.24622748496166474,4.628502888944975e-05,0.18248733559414676,0.4007475989275281,0.01768853854910049,0.12557095060823023,0.9817527514629684,1.0386049727958337
viscoplastic2_C_3,697614.0,59795.0,192.0,735489.0,98564.0,60081.0,158664.0,45253.0,45119.0,137.0,2709.0,1664722.0,218648.0,687698.0,9813.0,2834322.0,0.0857135894635142,0.2219187218329026,0.0002610508110930279,0.5873439926726745,0.4131008060204647,0.005894677910185605,0.13134204990382778,0.5634067027071599,1.0784029960769694
gupta3,16084929.0,1840679.0,627.0,16179705.0,2826043.0,1840722.0,4666783.0,1060513.0,1059765.0,755.0,4389.0,37546643.0,5358609.0,16078151.0,6878.0,53582217.0,0.11443500931835011,0.1851681840784901,3.87522516634265e-05,0.7007295536129086,0.42821806998830764,0.00018318548478488475,0.14271872454749152,0.5728180922386732,1.0961911536030384
ins2,4828355.0,680709.0,503.0,4857454.0,1113726.0,688912.0,1802654.0,574565.0,573186.0,1385.0,8292.0,11641040.0,1464928.0,4745989.0,80452.0,23429410.0,0.1409815558300912,0.24169628460819134,0.0001035521900979402,0.49685587473180076,0.4076945874251785,0.006911066365204483,0.12584167737590457,0.5286285366626419,1.0984027110414243
Chebyshev4,9489745.0,1212024.0,561.0,9501982.0,1843229.0,1211413.0,3054659.0,691354.0,690421.0,940.0,1787.0,22213388.0,3131025.0,9470003.0,19228.0,35734317.0,0.12771934335432616,0.18455728797524196,5.904031390503581e-05,0.6216262087785251,0.42631961409938907,0.0008656041122587874,0.1409521591213371,0.5813054333707871,1.122028156606957
bundle_adj,36075818.0,4000308.0,765.0,36639773.0,5917548.0,4013579.0,9931146.0,2360820.0,2357767.0,3059.0,43337.0,84763877.0,11813000.0,35923865.0,149640.0,111648915.0,0.11088613430747433,0.19206203466556937,2.0878950314457462e-05,0.7592001856892205,0.42381101798824045,0.001765374653639309,0.1393636112232101,0.5781744975955811,1.126407287119713
TSOPF_FS_b300_c3,25615352.0,2007296.0,679.0,26071803.0,3472134.0,2007112.0,5479264.0,1788049.0,1784989.0,3067.0,21344.0,59866855.0,8533611.0,25590270.0,24693.0,75147995.0,0.07836300668442893,0.24603990498276324,2.6043461589518762e-05,0.7966527250660513,0.427453053947798,0.00041246529486140535,0.14254316516209178,0.6456578701670677,1.1346489340009516
flickr,27126965.0,8675666.0,887.0,32634721.0,10934024.0,8683729.0,19617770.0,4050760.0,4024937.0,25829.0,267762.0,63898250.0,8999318.0,26855639.0,265684.0,226706794.0,0.3198170528844638,0.17114539855242383,2.7179640971957445e-05,0.2818541468148502,0.4202875509110187,0.00415792294781156,0.1408382545687871,0.8238711126243007,1.1494083606095296
TSOPF_RS_b678_c1,7215044.0,532932.0,493.0,7320839.0,872337.0,532957.0,1405312.0,453267.0,452529.0,744.0,4797.0,16847786.0,2403666.0,7208346.0,6347.0,22842805.0,0.07386399861178948,0.243878253224641,6.734200820425091e-05,0.7375532908502261,0.42785123220344795,0.0003767260576552907,0.14266954720341296,0.5443431849588221,1.1498668182071772
TSOPF_RS_b2052_c1,12249577.0,862543.0,565.0,12393771.0,1462732.0,862443.0,2325195.0,769342.0,768440.0,908.0,6552.0,28605586.0,4081138.0,12240833.0,8487.0,35578954.0,0.07041410491154103,0.24861295890144472,4.558741645299078e-05,0.8040030069461851,0.4279175752596014,0.00029669030377493403,0.14266926746405406,0.6012574858150903,1.1542502230004295
TSOPF_RS_b2383,28175634.0,2111519.0,710.0,28394050.0,3465240.0,2111418.0,5576675.0,1769034.0,1767684.0,1356.0,9787.0,65772845.0,9388748.0,28162341.0,13128.0,85055849.0,0.07494131276691059,0.2408254941762599,2.5005238773616302e-05,0.7732900884923269,0.42817580720432574,0.00019959604909898607,0.1427450492676727,0.5791351538737218,1.160372616605152
TSOPF_RS_b2383_c1,28175205.0,2094567.0,697.0,28392811.0,3433219.0,2094390.0,5527628.0,1768834.0,1767499.0,1342.0,9767.0,65772530.0,9388457.0,28161806.0,13052.0,84860505.0,0.07434079006701105,0.2424235197826015,2.4548467568075596e-05,0.7750664458100974,0.42816972374333173,0.00019844150741958686,0.14274130856757372,0.5791159178435632,1.1630763052208835
TSOPF_FS_b300,8344916.0,678737.0,529.0,8503289.0,1132359.0,678615.0,1810992.0,546234.0,545151.0,1090.0,7435.0,19502781.0,2778969.0,8335086.0,9261.0,24252482.0,0.08133539031429436,0.2317274627040428,6.221122203420347e-05,0.8041560859626656,0.427379356820958,0.00047485535524395214,0.1424909093733863,0.6275072060263042,1.1709376564236345
soc-Slashdot0811,2031936.0,586929.0,378.0,2574351.0,716298.0,586888.0,1303204.0,168772.0,166223.0,2555.0,26602.0,4813882.0,671742.0,2005348.0,25800.0,12628930.0,0.2888521095152603,0.11465676070805503,0.00014683312415439854,0.3811789280643728,0.4165760606512582,0.005359499879722851,0.13954268093817007,0.6419724533913369,1.1924910139417888
TSOPF_FS_b300_c2,16977351.0,1328447.0,603.0,17283830.0,2331230.0,1328390.0,3659636.0,1159177.0,1157101.0,2083.0,14380.0,39680433.0,5655906.0,16960411.0,16910.0,43973762.0,0.07824819078076432,0.24055239329685546,3.488810061195927e-05,0.902366120051316,0.4274250485119454,0.0004261546238671337,0.14253639822932376,0.6410822682266595,1.1933906007623531
bundle1,1387771.0,125569.0,209.0,1416491.0,197833.0,125746.0,323601.0,87517.0,87296.0,228.0,1715.0,3248764.0,458528.0,1383585.0,4161.0,3579727.0,0.09048250756068545,0.2128756220841705,0.00014754770768045825,0.9075451843115411,0.4258804271409065,0.0012807947884179952,0.1411392147906096,0.5890897224574012,1.1975422412497945
TSOPF_FS_b300_c1,8344927.0,728400.0,469.0,8503462.0,1218241.0,728188.0,1946448.0,551715.0,550627.0,1094.0,7423.0,19503048.0,2779375.0,8335569.0,9341.0,20955832.0,0.08728656344147769,0.22084827931564113,5.5154006685747524e-05,0.9306740004405456,0.427398271285596,0.00047895077733490685,0.14250977590784783,0.627457624669777,1.2025134071111938
TSOPF_RS_b300_c2,4488184.0,292254.0,378.0,4643005.0,477786.0,292197.0,770002.0,282205.0,281214.0,997.0,7190.0,10504341.0,1493726.0,4479557.0,8529.0,15232744.0,0.06511631430440463,0.268202929651675,8.141279193108774e-05,0.6895895447333718,0.4264481703326272,0.0008119500309443496,0.14220082916196267,0.5028855573997327,1.2034918821236542
fp,1645271.0,193291.0,199.0,1696439.0,285511.0,193292.0,478823.0,102093.0,101850.0,249.0,2531.0,3845561.0,546910.0,1641792.0,3500.0,4057388.0,0.11748277335466316,0.1757448581206233,0.00011730454204365733,0.9477922742414578,0.4269317272564393,0.0009101402890241501,0.1422185215629137,0.6351117841332955,1.2141857652104722
Zd_Jac3,2054819.0,217474.0,317.0,2114476.0,272496.0,217640.0,490155.0,129178.0,128584.0,601.0,6197.0,4818584.0,684037.0,2048235.0,8082.0,10075200.0,0.10583608580609777,0.20857600031001094,0.00014991893972785691,0.47826187073209464,0.42506989605245027,0.0016772562229899904,0.14195809391306657,0.34997518585030674,1.2147179454559032
TSOPF_RS_b300_c3,6672057.0,424277.0,484.0,6900458.0,697722.0,424207.0,1121948.0,419539.0,418074.0,1472.0,10663.0,15622608.0,2220761.0,6660670.0,12262.0,22882560.0,0.06359013419699502,0.2721651236760349,7.014027184862222e-05,0.6827299043463668,0.4263481487854013,0.0007848881569581724,0.14215046553046712,0.4988410412680956,1.2212608634610567
TSOPF_FS_b39_c19,3706584.0,301788.0,348.0,3674714.0,508540.0,302353.0,810913.0,260989.0,258577.0,2418.0,274.0,8740858.0,1196379.0,3685604.0,20412.0,12412148.0,0.08141944172855653,0.24348214668878312,9.470124749844478e-05,0.7042179967560812,0.42165242817123905,0.00233523985860427,0.13687203247095422,0.6046893053431334,1.22198159086779
Zd_Jac2,1762285.0,194624.0,283.0,1826264.0,242619.0,194774.0,437415.0,110699.0,110127.0,578.0,6439.0,4135905.0,586582.0,1756014.0,8386.0,8683752.0,0.11043843646175278,0.20196346015609892,0.0001549611666221313,0.47628087490292215,0.42457793397092053,0.0020276094349362473,0.14182675859334293,0.3488094268253741,1.2230099406642523
TSOPF_FS_b162_c4,4604914.0,365879.0,332.0,4827060.0,638867.0,365092.0,1003977.0,308042.0,306638.0,1411.0,10330.0,10793211.0,1533108.0,4593021.0,11672.0,11828425.0,0.07945403540652442,0.23478470967264956,6.877892547430528e-05,0.912480824792819,0.4255472259367486,0.0010814205337040107,0.1420437347143496,0.628985705840047,1.2260039215686274
TSC_OPF_1047,3230032.0,238667.0,282.0,3274808.0,402165.0,238587.0,640771.0,202988.0,202677.0,317.0,2072.0,7543774.0,1075011.0,3226618.0,3468.0,8854887.0,0.07388998003734948,0.2405758042284586,8.611191862240474e-05,0.8519334012958042,0.42771933517626587,0.00045971684729685696,0.14250307604655177,0.5308017394318455,1.2286763670800223
psmigr_2,465444.0,81396.0,88.0,490343.0,96999.0,81313.0,178331.0,28063.0,27940.0,130.0,941.0,1098438.0,153605.0,464352.0,1672.0,2696094.0,0.1748781808337845,0.1359680998478638,0.00017946621038742269,0.40741828734458074,0.42273847044621543,0.0015221614692863866,0.139839481154148,0.28150674512923046,1.2315901239305065
Zd_Jac6_db,934032.0,60118.0,185.0,1019405.0,95013.0,60357.0,155393.0,57295.0,56742.0,561.0,6373.0,2216987.0,308162.0,929037.0,8574.0,3656661.0,0.06436396183428406,0.2693852027382833,0.00018147841142627318,0.6062872658964011,0.4190538780786716,0.003867411040299289,0.13900036400754717,0.4484241375647363,1.2346592036028048
Zd_Jac3_db,971235.0,62422.0,202.0,1053682.0,97493.0,62656.0,160171.0,59976.0,59416.0,566.0,6215.0,2297117.0,320336.0,965088.0,8509.0,3889785.0,0.06427074806818123,0.2724361449395177,0.00019170869389436283,0.5905511487138749,0.4201301022107276,0.0037042083620468613,0.13945132093837623,0.43465270362133696,1.2379313753710794
Zd_Jac6,1926312.0,210689.0,263.0,1988690.0,272893.0,210867.0,483779.0,121123.0,120523.0,607.0,6508.0,4519029.0,641468.0,1919884.0,8315.0,9150823.0,0.1093742862007816,0.2002357406654301,0.00013224786165767414,0.49383853233747393,0.42484436368963335,0.0018399970436126876,0.14194819285293367,0.36612028407557007,1.2385729432296713
audikw_1,87942502.0,6891317.0,940.0,92668808.0,9880350.0,6891442.0,16771814.0,6007480.0,5976797.0,30690.0,223762.0,206275973.0,29179661.0,87669906.0,275408.0,409709389.0,0.07836162086905374,0.26372546927924984,1.0143650493486439e-05,0.5034689917735813,0.42501268918993296,0.001335143380950141,0.14145933031182453,0.36947077179377724,1.2398624432535754
TSOPF_RS_b300_c1,2303046.0,147655.0,276.0,2382746.0,244499.0,147632.0,392151.0,144493.0,143962.0,537.0,3711.0,5394127.0,766198.0,2298946.0,4714.0,7662927.0,0.06411291828300433,0.26925298708268425,0.00011583274087964055,0.7039251450522758,0.4261942664679567,0.0008739134247302668,0.14204300343688608,0.5150478111083102,1.2420047732696897
heart1,1124407.0,92049.0,168.0,1191535.0,107901.0,92040.0,199961.0,69313.0,69159.0,160.0,942.0,2699044.0,366154.0,1120484.0,1587.0,6640723.0,0.08186448501298907,0.2574069535120361,0.0001409945994032907,0.40643827486856476,0.41514106476218987,0.0005879859683650952,0.13566062650331007,0.26260644176641157,1.242612973901011
torso2,960034.0,56433.0,153.0,917860.0,78532.0,59159.0,137711.0,55628.0,54850.0,785.0,99.0,2405210.0,258900.0,929447.0,30124.0,5519642.0,0.05878229312711841,0.28772260123410176,0.00016669208811801364,0.4357547101786674,0.38643070667426127,0.01252447811209832,0.10764132861579655,0.25045830290073084,1.2444528553174898
pkustk07,2032124.0,187231.0,306.0,2122944.0,237761.0,186922.0,424702.0,129573.0,128990.0,590.0,4271.0,4760699.0,675337.0,2027026.0,5473.0,11400696.0,0.09213561770836819,0.23377024040413152,0.0001441394591661391,0.4175796811001714,0.4257832725824506,0.001149621095557606,0.1418566895323565,0.27584456175263006,1.2461400698357856
olafu,873384.0,55330.0,152.0,978247.0,67098.0,55297.0,122413.0,53962.0,53415.0,553.0,3716.0,2152595.0,283897.0,876300.0,5216.0,4988911.0,0.06335128649024942,0.30595038979447203,0.00015537998072061556,0.4314759273115916,0.4070900471291627,0.0024231218598946853,0.13188593302502327,0.274104612710903,1.246345032133108
raefsky3,1194956.0,74418.0,152.0,1356874.0,90762.0,74351.0,165134.0,74178.0,73465.0,720.0,5278.0,2946754.0,387057.0,1196288.0,6311.0,6822081.0,0.0622767700233314,0.3099635622116735,0.0001120221921858625,0.4319435667796967,0.4059680584127484,0.002141678606358047,0.13135029255920244,0.254722028631278,1.24636811909128
boyd1,2314974.0,231776.0,287.0,2510793.0,444762.0,234458.0,679238.0,185651.0,185435.0,222.0,13868.0,5499490.0,731163.0,2284812.0,30162.0,7236559.0,0.10012034692398274,0.2146529785903162,0.00011430651590951544,0.7599592568788563,0.41545888800597874,0.005484508563521345,0.13295105546150643,0.5807859117338672,1.2466052837032862
TSOPF_FS_b39_c7,1365463.0,110516.0,222.0,1355785.0,182985.0,110654.0,293659.0,89511.0,88587.0,931.0,196.0,3219815.0,440312.0,1357239.0,8139.0,4604840.0,0.08093664932700484,0.23360649320145105,0.0001637427763251548,0.6992240772752147,0.42152701319796326,0.002527784981435269,0.13675071393853375,0.6027154994818951,1.2471019687675422
x104,7980356.0,545581.0,563.0,8556378.0,643357.0,545481.0,1188855.0,512976.0,509443.0,3539.0,27008.0,18747476.0,2649763.0,7949647.0,29756.0,51520388.0,0.06836549647659829,0.3014259347726067,6.57988695684085e-05,0.36388460428520064,0.4240382545362373,0.0015872003249930817,0.14133971954411356,0.2560166145489381,1.248476051452403
nemeth18,555728.0,34004.0,116.0,628575.0,39413.0,33974.0,73406.0,33706.0,33376.0,338.0,2428.0,1387077.0,180500.0,559299.0,3026.0,3328399.0,0.06118820718049118,0.314679961162148,0.0001845444059976932,0.4167400002223291,0.40322130638746084,0.0021815659837197215,0.13012976208242225,0.2535806857215108,1.2489669368458336
nemeth23,1168219.0,73610.0,214.0,1233821.0,85301.0,73568.0,158890.0,72788.0,72445.0,350.0,2448.0,2764722.0,385787.0,1165460.0,3317.0,7064333.0,0.06301044581538222,0.31417743592399794,0.00017344493244968274,0.39136348753661526,0.42154690417336715,0.0011997589631073215,0.1395391652397601,0.2532339618009493,1.249059370891069
nemeth20,774401.0,46861.0,133.0,874561.0,53145.0,46837.0,100002.0,46844.0,46515.0,336.0,2427.0,1904442.0,248895.0,770947.0,3025.0,4585599.0,0.060512576817436964,0.31900085804175804,0.00015207629885165242,0.415309319458592,0.40481516370674453,0.0015883917703978384,0.130691824691957,0.25181122580605997,1.250697624066279
nemeth19,650537.0,39827.0,140.0,729179.0,46009.0,39798.0,85827.0,39649.0,39310.0,346.0,2427.0,1554698.0,211164.0,643502.0,3105.0,3897135.0,0.061221729125322616,0.3159887149733814,0.0001919967525120718,0.3989335755625607,0.4139080387316379,0.001997172441207231,0.13582316308376288,0.25291918740650154,1.2517398466810112
nemeth26,1191102.0,73095.0,175.0,1289737.0,82114.0,73075.0,155209.0,73165.0,72827.0,344.0,2442.0,2939884.0,387904.0,1198701.0,3361.0,7052232.0,0.0613675403114091,0.32037359769500906,0.00013568657796124325,0.4168728425270184,0.40773751617410753,0.0011432423864342948,0.13194534206111533,0.2538191902080066,1.2520122679040895
Zd_Jac2_db,925235.0,60242.0,185.0,1008835.0,95516.0,60445.0,155983.0,56886.0,56290.0,604.0,6327.0,2191074.0,304942.0,919103.0,8625.0,3718516.0,0.06510994504098959,0.2672347781969192,0.00018337983912136276,0.5892334468911792,0.41947601952284586,0.00393642569808231,0.13917466959125982,0.4358437467394831,1.2544134208840012
nemeth16,473810.0,29015.0,102.0,543576.0,34162.0,29001.0,63183.0,28460.0,28131.0,336.0,2561.0,1157725.0,153885.0,472124.0,3157.0,2800785.0,0.06123762689685739,0.3105529063867398,0.000187646253697735,0.41335732660664776,0.40780323479237296,0.0027268997387116974,0.1329201667062558,0.25487270029083825,1.2553655273517592
nemeth21,924911.0,56913.0,150.0,1009493.0,64759.0,56909.0,121687.0,56851.0,56512.0,345.0,2422.0,2262811.0,301579.0,927327.0,3064.0,5498821.0,0.06153348808696188,0.31842520919916206,0.0001485894404418852,0.41150839425396823,0.4098119551301456,0.0013540680154020817,0.1332762656713265,0.25336662502404883,1.2564503181248075
nemeth22,1069650.0,65389.0,174.0,1168512.0,73660.0,65360.0,139040.0,65515.0,65175.0,347.0,2433.0,2589461.0,347378.0,1065904.0,3246.0,6322565.0,0.0611312111438321,0.32028060912712963,0.00014890732829444628,0.4095586205914846,0.4116316098215034,0.0012535427256869286,0.13415069777069435,0.25258600756497196,1.2568052766407039
nemeth25,1184778.0,73162.0,204.0,1270678.0,82079.0,73121.0,155219.0,73142.0,72801.0,348.0,2434.0,2813256.0,387906.0,1177458.0,3210.0,7019474.0,0.061751653052301785,0.32029111801051846,0.00016054421340418266,0.4007787478093088,0.4185392299883125,0.0011410266253764321,0.13788506982656396,0.2538271423981615,1.2574691932108812
nemeth24,1183985.0,72733.0,181.0,1278441.0,82188.0,72714.0,154922.0,72852.0,72512.0,347.0,2445.0,2833500.0,386220.0,1177822.0,3340.0,7006932.0,0.061430676908913545,0.3198433534995215,0.00014157868841815932,0.40438525734230046,0.41567743073936825,0.0011787541909299452,0.13630492323980942,0.2535847688932865,1.2608377253393133
mip1,17129283.0,1288816.0,558.0,17366111.0,2070558.0,1289361.0,3359936.0,1076142.0,1074301.0,1847.0,11937.0,40039797.0,5694818.0,17108826.0,20021.0,41738711.0,0.07524051065067931,0.2425886109306464,3.213154632030165e-05,0.9592964430549856,0.4272955230017775,0.0005000275101294844,0.14222894286901605,0.5464461966465075,1.261541275346734
torso1,8686387.0,869040.0,541.0,8654854.0,1099018.0,871780.0,1970817.0,547636.0,546753.0,890.0,1083.0,20407128.0,2837009.0,8654316.0,31335.0,37168405.0,0.10004619872450997,0.21744936276356955,6.250827570285992e-05,0.5490450289701697,0.42408299688226586,0.0015354928924834498,0.13902049323158064,0.3328797953400027,1.2623721553902083
m_t1,7853435.0,515923.0,567.0,8375169.0,601962.0,515823.0,1117803.0,498277.0,495092.0,3191.0,24544.0,18441995.0,2609410.0,7826307.0,26735.0,46186264.0,0.06569392883496203,0.30832446413543885,6.770012640938947e-05,0.3992960980779913,0.4243742068035481,0.0014496804711203967,0.1414928265624191,0.26298756926401257,1.2623846173847475
nemeth17,507157.0,30872.0,114.0,586240.0,35937.0,30835.0,66791.0,30370.0,30045.0,332.0,2497.0,1234170.0,163500.0,502694.0,3140.0,3000824.0,0.06087266862135394,0.31257397515464025,0.00019445960698689956,0.4112770359074707,0.40731341711433594,0.002544220002106679,0.1324776975619242,0.2530102024236366,1.263188416279307
bcsstk30,1751566.0,115279.0,252.0,1903155.0,144265.0,115241.0,259526.0,110637.0,109671.0,973.0,7209.0,4121631.0,580532.0,1743335.0,8620.0,9860605.0,0.06581481942444646,0.29888724696957825,0.0001324117058253269,0.4179896669626255,0.42297211953229197,0.0020914050772618898,0.1408500663936194,0.27807917993916603,1.2632938534206184
TSOPF_FS_b162_c3,3443763.0,279780.0,311.0,3611878.0,480905.0,279694.0,760618.0,229618.0,228560.0,1065.0,7815.0,8071487.0,1146275.0,3434570.0,9092.0,8959035.0,0.081242524529127,0.23188209679308772,8.610479091486478e-05,0.9009326339276496,0.42551886659793914,0.001126434323687816,0.1420153436411407,0.625977172059282,1.2633971136343938
nemeth15,438917.0,27000.0,109.0,505219.0,32175.0,26981.0,59176.0,26256.0,25931.0,331.0,2565.0,1104338.0,143181.0,443642.0,3150.0,2566194.0,0.06151504726406132,0.30733214720479446,0.00021574802214485204,0.4303408082163702,0.40172664528432417,0.0028523875842359856,0.1296532402217437,0.2572537393882226,1.265341318102903
nd3k,2929831.0,294816.0,382.0,2980970.0,347382.0,294848.0,642248.0,186382.0,186031.0,358.0,2366.0,6844090.0,974925.0,2926210.0,3673.0,15841690.0,0.10062559922398254,0.22492789302825145,0.00012814620744254387,0.4320302947475932,0.427552822946513,0.0005366674020943617,0.14244771766589862,0.2957561641084571,1.2673643340953573
tsyl201,2009119.0,131643.0,231.0,2361035.0,155444.0,131648.0,287112.0,120143.0,119440.0,709.0,5257.0,5129906.0,627484.0,1999328.0,6340.0,12635414.0,0.06552274902581678,0.29500681391265915,9.783844796879335e-05,0.40599429508206064,0.3897396950353476,0.001235890092333076,0.1223188105201148,0.2518279563850951,1.2685955728831673
opt1,1575704.0,115395.0,282.0,1660036.0,136273.0,115410.0,251701.0,100155.0,99611.0,550.0,3962.0,3699774.0,523334.0,1571823.0,5035.0,9335636.0,0.07323393226138919,0.2846476967850484,0.00016987583401805744,0.39630658264739543,0.4248429768953455,0.001360893935683639,0.1414502615565167,0.2673641285328421,1.269513643329596
rim,888520.0,51734.0,75.0,1189518.0,60091.0,51517.0,111628.0,44739.0,44041.0,701.0,6337.0,2399031.0,262068.0,877704.0,8086.0,4931531.0,0.0582249133390357,0.28611535682081257,6.305074828628066e-05,0.4864677926591154,0.3658577150524524,0.0033705275171517167,0.10923910528876034,0.25085959336830416,1.2696264814785718
indochina-2004,289678560.0,24748260.0,1227.0,309176331.0,37019891.0,24888711.0,61908625.0,18630665.0,18515736.0,114937.0,1244991.0,682475609.0,94592854.0,287328737.0,2353345.0,1073352630.0,0.08543352328180588,0.23132392897925969,3.968609097699655e-06,0.6358354094683683,0.4210095323714345,0.0034482477746688232,0.13860254161845073,0.4708910122157759,1.2700303078884487
TSOPF_RS_b162_c4,1210191.0,77503.0,214.0,1322591.0,126461.0,77465.0,203947.0,75742.0,75054.0,695.0,5157.0,2864878.0,401392.0,1206420.0,6071.0,4320696.0,0.06404195701339706,0.2708079330971186,0.00016180361124489733,0.6630593774706668,0.42110693718894837,0.0021191129255765865,0.14010788592044757,0.4828183489063598,1.2701164734224568
TSOPF_FS_b162_c1,1123857.0,89150.0,186.0,1183054.0,151956.0,89103.0,241079.0,68942.0,68592.0,356.0,2793.0,2635116.0,373442.0,1120319.0,3958.0,2918746.0,0.07932503868374713,0.22237848403817806,0.00015722021141892085,0.9028247062265782,0.42514978467741077,0.0015020211633947045,0.14171748036898565,0.6031799871430833,1.2704567645064893
pkustk14,15565328.0,1102585.0,763.0,16367004.0,1551149.0,1101487.0,2652656.0,989577.0,984542.0,5042.0,37705.0,36497501.0,5175587.0,15522316.0,41617.0,70028599.0,0.07083596310980404,0.27169513866905276,4.6618183755560884e-05,0.521179939641517,0.4252980498582629,0.001140269850256323,0.1418066130061891,0.34299377001771236,1.2721002955004934
nasasrb,2190674.0,145013.0,295.0,2311319.0,178960.0,144985.0,323965.0,137761.0,135986.0,1781.0,6681.0,5171997.0,708239.0,2173218.0,16840.0,13242547.0,0.06619560920520351,0.29836093267435665,0.00012763274995792446,0.3905590820255348,0.4201893388569251,0.0032559957014669577,0.13693724106955205,0.2605257533661039,1.2742794858960578
pkustk08,2675793.0,253893.0,391.0,2794969.0,316596.0,253412.0,570026.0,175521.0,174740.0,787.0,5600.0,6268120.0,889100.0,2668759.0,7126.0,15365845.0,0.0948851424605715,0.23542580145852643,0.0001398942170736062,0.4079254997040514,0.42576705615080757,0.0011368640038799513,0.14184476366119347,0.272282549111001,1.2746446016084858
nemeth01,574677.0,35350.0,129.0,645544.0,41400.0,35342.0,76762.0,35039.0,34712.0,334.0,2429.0,1386282.0,187162.0,571419.0,3008.0,3500605.0,0.06151281502478784,0.3134050679332027,0.00019983145997794108,0.3960121179053335,0.4121953541920042,0.002169832689164254,0.13501004846055853,0.2523984065464294,1.275861430379864
nemeth14,404860.0,24718.0,88.0,488400.0,29436.0,24707.0,54165.0,23798.0,23475.0,331.0,3308.0,972647.0,130371.0,399339.0,3970.0,2348932.0,0.06105320357654498,0.3052473609276195,0.00018018018018018018,0.4140805268096309,0.41056930212091336,0.0040816452423129874,0.13403732289309483,0.25554523215881825,1.2779441027613103
TSOPF_FS_b39_c30,5852685.0,478010.0,448.0,5800583.0,807372.0,478887.0,1286277.0,426856.0,423105.0,3758.0,355.0,13802167.0,1889546.0,5820252.0,31744.0,19897978.0,0.08167362501142637,0.24916687729440737,7.723361600032273e-05,0.6936467112386997,0.42169117356716523,0.002299928699602026,0.13690212558651116,0.6051210020393314,1.2780482883495197
TSOPF_RS_b162_c3,913250.0,58450.0,159.0,997581.0,95814.0,58396.0,154229.0,56340.0,55814.0,533.0,3896.0,2156311.0,302889.0,909502.0,4689.0,3276047.0,0.06400218998083766,0.26756075205752033,0.00015938555365428974,0.6582051478504429,0.4217860967179595,0.0021745471780276592,0.14046628709866063,0.4851479122185151,1.2792004444595086
vanbody,1965632.0,127114.0,269.0,2211349.0,150938.0,127057.0,278015.0,120732.0,119207.0,1531.0,6759.0,4835749.0,618807.0,1948138.0,14450.0,12350194.0,0.06466825936899684,0.30277845350560634,0.00012164520390042459,0.3915524727789701,0.4028616869899575,0.002988161709799247,0.12796507841908256,0.2608976667040498,1.2812862236438602
heart2,577885.0,42000.0,125.0,591644.0,50226.0,41997.0,92241.0,35851.0,35738.0,120.0,630.0,1351137.0,191998.0,576903.0,1356.0,3185658.0,0.07267882018048574,0.2798847703213315,0.00021127569957609643,0.4241312155918809,0.4269759469247012,0.0010035991909036611,0.14210106007014833,0.27944947879218346,1.2818513260672466
ML_Laplace,21682771.0,1395837.0,811.0,24360806.0,1668006.0,1395488.0,3063494.0,1364258.0,1352157.0,12101.0,94928.0,52155214.0,7097917.0,21581989.0,100332.0,127951813.0,0.06437539740653997,0.30811526932854416,3.329118092398092e-05,0.40761606089942626,0.41380309550642436,0.0019237194578474934,0.1360921843787277,0.25036054562306415,1.2818692003021552
pkustk10,3457689.0,227898.0,341.0,3559922.0,276504.0,227443.0,503968.0,215907.0,213308.0,2605.0,1580.0,8324510.0,1095478.0,3429813.0,21873.0,20284700.0,0.06591049686654872,0.29992290328181975,9.5788615593263e-05,0.4103836881984944,0.4120138002116641,0.0026275420415135544,0.13159669458022155,0.2539260820354178,1.2829408691348068
sinc18,1039730.0,130534.0,190.0,1105740.0,174852.0,129556.0,304427.0,66656.0,66096.0,567.0,2506.0,2470348.0,339669.0,1034463.0,4854.0,4642138.0,0.12554605522587595,0.1796255824168717,0.00017183062926185179,0.5321573809309418,0.4187519329260493,0.0019649053493677815,0.13749844151512255,0.3451619065813354,1.2853807876627843
gyro,872270.0,62554.0,165.0,964431.0,79840.0,62522.0,142380.0,55370.0,54778.0,599.0,4306.0,2053747.0,285995.0,865645.0,6237.0,5185588.0,0.07171403349880198,0.28,0.0001710853342540835,0.3960490112210997,0.4214954422331475,0.003036888185350971,0.13925522471852667,0.2750425313587627,1.2861708476385056
ramage02,2337840.0,163027.0,312.0,2466585.0,191430.0,162728.0,354177.0,147761.0,147174.0,594.0,4308.0,5518204.0,771068.0,2328678.0,5505.0,12843019.0,0.06973402799165042,0.29438097932413965,0.00012649067435340766,0.42966564169997723,0.4219992591792547,0.0009976071924850912,0.13973169531246035,0.26624255769202215,1.286680449680162
transient,1497253.0,175415.0,284.0,1647017.0,282468.0,179724.0,462210.0,143792.0,142297.0,1502.0,12353.0,3704907.0,420796.0,1447000.0,50860.0,9114588.0,0.11715788847976928,0.2372797449513368,0.00017243294999383734,0.40648101702457645,0.39056310995120797,0.01372773999455317,0.11357801963720007,0.4246029904120343,1.2905464326832135
psmigr_3,466490.0,74103.0,145.0,488152.0,88814.0,74035.0,162868.0,28269.0,28147.0,129.0,938.0,1133107.0,154453.0,471459.0,1540.0,2635966.0,0.1588522797916354,0.14789915087084132,0.0002970386273128042,0.4298640422524418,0.41607632818436385,0.00135909494866769,0.13630928058868227,0.28130543585559264,1.291695732026937
bcsstk33,485374.0,31113.0,118.0,543885.0,39330.0,31085.0,70435.0,29570.0,29260.0,316.0,2177.0,1171085.0,157823.0,483161.0,3071.0,2886354.0,0.06410108493656438,0.295685215739213,0.00021695762891052337,0.405731590788933,0.41257551757558164,0.002622354483235632,0.13476647724119087,0.26129765545193107,1.292634343131986
nd12k,12187726.0,1321901.0,669.0,12388953.0,1530155.0,1322027.0,2852202.0,788213.0,786878.0,1342.0,9274.0,28470681.0,4057747.0,12175574.0,12196.0,69628850.0,0.10846166052633609,0.2165173476100939,5.399972055749989e-05,0.4088920181792461,0.42765306527090097,0.00042837050508205265,0.14252370710767334,0.2839894566014939,1.2947754775119695
pkustk13,5193393.0,379371.0,514.0,5656585.0,460004.0,378866.0,838889.0,334305.0,331232.0,3079.0,21789.0,12228458.0,1706815.0,5162358.0,30591.0,31019165.0,0.07304877562703227,0.2849528722444881,9.086754640830112e-05,0.39422266846963805,0.42215935974920143,0.0025016236716027484,0.13957728766783187,0.25382571838084766,1.2947913348619386
bmwcra_1,8269960.0,556324.0,537.0,8915138.0,646787.0,556029.0,1202836.0,525556.0,520770.0,4792.0,29862.0,19533603.0,2723794.0,8228981.0,40583.0,50067360.0,0.0672704583819027,0.3040722243565117,6.023462564460584e-05,0.3901464546962332,0.4212730749160818,0.002077599304132474,0.13944145378607317,0.251205791376995,1.2968285490283478
gupta2,3831968.0,493653.0,475.0,4111846.0,596721.0,493628.0,1090367.0,267644.0,265601.0,2049.0,14529.0,9030522.0,1257823.0,3810810.0,21829.0,23555963.0,0.12882492755680633,0.19708529606903036,0.00011551989057955965,0.38336458585879085,0.42199221706120643,0.0024172467549494923,0.13928574671541688,0.2916284594309292,1.2979843806710805
net150,4432610.0,390355.0,447.0,4643505.0,570294.0,390350.0,960665.0,305027.0,303530.0,1504.0,9922.0,10393674.0,1472502.0,4419879.0,12534.0,18717890.0,0.08806436839694898,0.24099622973045576,9.626349061753999e-05,0.5552802158790334,0.425247030068482,0.0012059258352724936,0.14167290603880783,0.46427148100036575,1.2994476460484865
gyro_k,872078.0,63576.0,179.0,963610.0,81759.0,63551.0,145329.0,55466.0,54875.0,597.0,4302.0,2062642.0,286008.0,867097.0,6142.0,5085111.0,0.07290173585390297,0.2762319778878956,0.000185759799088843,0.40562379070978,0.42038172402190976,0.0029777343814389504,0.1386609988548667,0.2750674665840846,1.2997912049262237
pkustk04,3447452.0,267328.0,437.0,3624052.0,328084.0,266974.0,595076.0,224360.0,222536.0,1830.0,9009.0,8106394.0,1132834.0,3430079.0,16365.0,19976493.0,0.07754364672807627,0.273798075749662,0.00012058325873911301,0.40579665309621665,0.4231325297043297,0.0020187767828704108,0.13974573651367056,0.26501607407126676,1.3002604597100553
bcsstk31,989915.0,66383.0,181.0,1142750.0,84487.0,66388.0,150897.0,62269.0,61133.0,1143.0,7595.0,2357957.0,318917.0,978569.0,11976.0,5977262.0,0.0670592929695984,0.29211506525430886,0.00015838984904834827,0.394487810639721,0.41500714389617793,0.005078973026225669,0.13525140619612655,0.26186736209587824,1.3027760659261913
bcsstk36,931244.0,59418.0,193.0,955640.0,73373.0,59384.0,132778.0,58189.0,57418.0,778.0,1426.0,2207827.0,298726.0,924000.0,6941.0,5710149.0,0.06380497485084467,0.30470709599040674,0.0002019588966556444,0.3866496303336393,0.4185110518170128,0.0031438151630539895,0.1353031736635162,0.25950336404188873,1.3033772293232502
pcrystk02,765712.0,51395.0,118.0,826543.0,63780.0,51401.0,115200.0,47832.0,47351.0,488.0,2541.0,1823978.0,250279.0,762271.0,4386.0,4873927.0,0.06712053618070501,0.29339025467392904,0.00014276329241188904,0.374231702690664,0.417916773118974,0.002404634266422073,0.13721601905286138,0.2542395436103622,1.3040346247228967
tube1,736803.0,46729.0,145.0,770660.0,57084.0,46702.0,103806.0,45653.0,44936.0,724.0,957.0,1835486.0,230879.0,738152.0,6525.0,4760088.0,0.06342129443012583,0.3054550077278719,0.0001881504165260945,0.38559917379678693,0.4021561591861774,0.0035549167904304364,0.12578630400885651,0.2561943303665055,1.3044976391130239
bcsstk35,1199692.0,77635.0,191.0,1252781.0,95492.0,77588.0,173100.0,75073.0,74079.0,1000.0,2699.0,2850181.0,385624.0,1190668.0,8998.0,7136893.0,0.06471244286033415,0.3025026896560061,0.00015246080520058973,0.39935879660799173,0.4177517147156619,0.0031569924857403793,0.13529807405213914,0.26335346377715235,1.304640524515584
PR02R,6438923.0,421793.0,529.0,7474190.0,498682.0,421376.0,920078.0,414425.0,409277.0,5155.0,45598.0,15296388.0,2118984.0,6381079.0,47116.0,38845778.0,0.06550676254398445,0.3105463232379395,7.077690023935705e-05,0.393772213804033,0.41716246998964723,0.0030802042939810366,0.13852838983948368,0.25028164279543674,1.3052182135153503
inlet,278997.0,18118.0,86.0,342360.0,25432.0,18137.0,43586.0,15244.0,14870.0,376.0,2664.0,682542.0,88237.0,274481.0,4001.0,1487656.0,0.06493976637741625,0.2591194968553459,0.00025119756980955716,0.4588036481552187,0.4021452159720574,0.005861910329327719,0.12927702617567857,0.25927275398516125,1.3053035510601814
xenon1,983671.0,65589.0,154.0,1005325.0,80755.0,65631.0,146405.0,61378.0,59867.0,1517.0,1192.0,2411575.0,300319.0,973584.0,13423.0,6598250.0,0.06667778149401578,0.2953947146782942,0.00015318429363638623,0.36548706096313416,0.4037129261996828,0.005566071965416792,0.12453230772420514,0.253062810041315,1.3053911548019894
trdheim,1513493.0,96766.0,194.0,1627345.0,110059.0,96044.0,206123.0,94520.0,93778.0,749.0,4596.0,3618680.0,496802.0,1511578.0,6696.0,8045339.0,0.06393554512640627,0.31439281805995817,0.00011921258245792995,0.4497858946652217,0.4177152995014757,0.001850398487846397,0.13728818243116275,0.2530073788429033,1.305461289651124
kim2,9526410.0,628424.0,663.0,9904268.0,828550.0,615174.0,1443723.0,585759.0,571590.0,14169.0,422.0,23885824.0,2844972.0,9407615.0,117201.0,60408691.0,0.06596650784503291,0.2886248806345659,6.694083803063487e-05,0.3954037673155341,0.39385767055806825,0.00490671789258767,0.11910713233087541,0.2510437389560625,1.3056296377761283
dielFilterV3real,87313405.0,8294968.0,957.0,93233864.0,11389215.0,8293449.0,19682683.0,6419062.0,6383090.0,35979.0,277630.0,205023773.0,29022318.0,87015000.0,292119.0,494720567.0,0.09500222789387265,0.245924630709556,1.02645107575934e-05,0.41442338701071224,0.4244141970794772,0.0014248055029208735,0.1415558672798398,0.3188366875122919,1.3067105422601597
nemeth12,361931.0,22133.0,88.0,425878.0,26698.0,22125.0,48845.0,20962.0,20646.0,323.0,2680.0,881832.0,115548.0,359086.0,3913.0,2102242.0,0.06115254012505146,0.30028507169768076,0.00020663194623812454,0.41947216352827127,0.4072045468978218,0.004437353146631105,0.13103176115178403,0.2514312572215658,1.3067246795177139
rma10,2459318.0,160284.0,319.0,2700855.0,232343.0,160338.0,392702.0,154248.0,152902.0,1351.0,11629.0,5791380.0,812445.0,2444699.0,14434.0,11460385.0,0.06517416617127188,0.28201480939756834,0.00011811074641178441,0.5053390440198998,0.42212719593602904,0.0024923247999613218,0.14028521699491314,0.3345708143901957,1.3071463380768675
af_2_k101,13978818.0,897315.0,727.0,13812428.0,1100231.0,896977.0,1997227.0,882860.0,866904.0,15962.0,580.0,33326822.0,4392422.0,13840206.0,129689.0,91422082.0,0.06419104962951803,0.3065393510682143,5.2633758525293306e-05,0.36453798984801067,0.415287302221616,0.003891430151965885,0.13179840550053049,0.2502340163993497,1.3073090414277233
af_shell7,14294141.0,902104.0,794.0,14662944.0,1073281.0,901755.0,1975034.0,896395.0,880404.0,15990.0,871.0,35066414.0,4408859.0,14160163.0,129899.0,86095446.0,0.06311005327287593,0.3121773165904503,5.4150107918300715e-05,0.4072969666711524,0.40380983923819525,0.0037043707976527054,0.1257288241677635,0.25056509663773396,1.3073761512139674
oilpan,2840803.0,180780.0,329.0,3162066.0,215021.0,180688.0,395729.0,178248.0,175874.0,2381.0,14093.0,6775579.0,920711.0,2816617.0,21999.0,18072842.0,0.06363693645775508,0.3105490289680597,0.00010404589910520527,0.37490390277301155,0.41570130021360535,0.0032468073946152792,0.13588668953605293,0.2506591737520755,1.3075921000928261
case39_A_04,1950649.0,158243.0,218.0,1934794.0,273805.0,158384.0,432208.0,131045.0,129822.0,1230.0,196.0,4600321.0,629352.0,1939473.0,11241.0,5419803.0,0.08112325692628454,0.23265743813170991,0.00011267349392235039,0.8487985633426159,0.42159514520834523,0.0024435251366154665,0.13680610548698666,0.6036121663886872,1.308758567943025
pdb1HYS,3392036.0,220896.0,345.0,3617944.0,247053.0,218655.0,465727.0,211647.0,210657.0,995.0,9194.0,7987953.0,1121513.0,3377047.0,10471.0,18942662.0,0.06512195035665895,0.3124522051333532,9.535802654767459e-05,0.4216911540732765,0.42276751002415763,0.001310848974699776,0.1404005506792541,0.25455024568410123,1.30920916620966
case39_A_03,1950661.0,158418.0,243.0,1934939.0,275006.0,158716.0,433742.0,131270.0,130033.0,1243.0,188.0,4599812.0,629323.0,1939237.0,11132.0,5426176.0,0.08121247105468352,0.23233134871471756,0.00012558535437034448,0.8477078517173051,0.4215904910896358,0.002420098908390169,0.1368149393931752,0.603599404191568,1.3097852842049458
case39_A_11,1950704.0,157987.0,245.0,1935047.0,274223.0,158294.0,432541.0,131346.0,130135.0,1219.0,196.0,4600064.0,629327.0,1939323.0,11196.0,5390394.0,0.08098973498798383,0.23292964725202034,0.0001266119117520143,0.8533817750613406,0.42158609097612554,0.0024338791808113974,0.13680831397128387,0.6035227800175689,1.3100200319113007
bmw3_2,9588565.0,614401.0,676.0,10600898.0,722881.0,614097.0,1336982.0,593755.0,586509.0,7247.0,25561.0,23687632.0,3011613.0,9522023.0,65313.0,57024453.0,0.06407642853753404,0.30752764358895074,6.376818265773333e-05,0.41539428707891335,0.4019828997681153,0.0027572616798504806,0.1271386266048037,0.26380369011732013,1.3101022441351426
std1_Jac3,1563931.0,150309.0,150.0,1711266.0,188722.0,149646.0,338387.0,95821.0,95376.0,452.0,4519.0,3908166.0,501839.0,1568144.0,7122.0,6447328.0,0.09610973885676542,0.220679950622743,8.765440323129191e-05,0.6061683227532398,0.4012480534347824,0.0018223381504265683,0.1284078004874921,0.3360079757193179,1.3107396666957074
ML_Geer,85829001.0,5587735.0,997.0,94504778.0,6702632.0,5586369.0,12289003.0,5492282.0,5444200.0,48082.0,378976.0,203199046.0,28401117.0,85430273.0,388972.0,507394453.0,0.06510311124324981,0.3088799262820432,1.0549731146926772e-05,0.4004754975119919,0.4204265457033691,0.001914241270601241,0.1397699327781293,0.2501529594357786,1.311155897188193
case39_A_13,1950845.0,158184.0,228.0,1935091.0,273772.0,158512.0,432302.0,131184.0,129961.0,1229.0,194.0,4600038.0,629322.0,1939320.0,11189.0,5382755.0,0.08108486322593543,0.2328079135950139,0.0001178239162912752,0.854588031593487,0.42158782166582104,0.002432371210846519,0.1368080002817368,0.6035972872161355,1.3112931088339603
case39_A_02,1950684.0,158468.0,214.0,1934951.0,275094.0,158715.0,433828.0,131371.0,130158.0,1219.0,198.0,4600088.0,629341.0,1939376.0,11195.0,5423071.0,0.08123714553459196,0.2324331784026511,0.00011059711589595808,0.8482441037559715,0.42159541295731734,0.0024336490954086094,0.13681064362246984,0.6036010373627048,1.311439816629533
case39_A_06,1950695.0,158200.0,218.0,1934944.0,274472.0,158275.0,432765.0,131514.0,130289.0,1232.0,184.0,4599701.0,629313.0,1939205.0,11100.0,5401307.0,0.08109930050571719,0.23306555799524703,0.00011266475929019134,0.85159036507275,0.4215937079388421,0.002413200336282728,0.1368160669573957,0.6036037072951765,1.3121602776297823
case39_A_12,1950705.0,158704.0,247.0,1935008.0,274960.0,159047.0,434026.0,131368.0,130155.0,1220.0,186.0,4599781.0,629311.0,1939214.0,11118.0,5373980.0,0.0813572528906216,0.23234770797001736,0.00012764805106748914,0.8559356380187496,0.42158833214016056,0.002417071595365084,0.13681325263094046,0.6035873157762479,1.3121771335711316
pkustk03,2571960.0,173670.0,309.0,2592459.0,214118.0,173320.0,387457.0,162906.0,160869.0,2044.0,2287.0,6079059.0,827178.0,2554209.0,17510.0,14793391.0,0.06752437829515233,0.2959973690091812,0.00011919185607178359,0.41093073251426937,0.4201651933300861,0.002880380006181878,0.13607007268723662,0.2633660554407933,1.3124912779775644
case39_A_05,1950680.0,158425.0,227.0,1934963.0,274595.0,158405.0,433018.0,131143.0,129921.0,1228.0,194.0,4600016.0,629318.0,1939315.0,11160.0,5409162.0,0.08121526852174626,0.2324566923271903,0.00011731490472944443,0.8504119492076592,0.4215887509956487,0.0024260785179877637,0.13680778501639995,0.6035789780596253,1.314668101891191
case39_A_10,1950650.0,158870.0,225.0,1934874.0,275421.0,159187.0,434627.0,131016.0,129787.0,1236.0,184.0,4599816.0,629353.0,1939281.0,11132.0,5388062.0,0.08144464665624279,0.2316231262474741,0.00011628664192086926,0.8537050984194317,0.4215996900745595,0.002420096803872155,0.13682134241891414,0.6036027050019134,1.3149425087713205
case39_A_07,1950806.0,158505.0,255.0,1935133.0,274686.0,158582.0,433287.0,131255.0,130035.0,1227.0,190.0,4600009.0,629327.0,1939321.0,11171.0,5414398.0,0.0812510316248771,0.232498202082396,0.0001317738884097372,0.8495882644755705,0.42159069688776696,0.002428473509508351,0.1368099497196636,0.6036015039036274,1.3150610373578397
case39_A_01,1950603.0,158194.0,222.0,1934792.0,274329.0,158293.0,432643.0,131221.0,129990.0,1237.0,194.0,4599938.0,629310.0,1939278.0,11157.0,5426147.0,0.08110004957441365,0.2327174637855937,0.00011474101608855112,0.8477356031821475,0.42158785618414857,0.0024254674736920367,0.1368083656779722,0.6036129878799738,1.3151978482992501
case39,1950691.0,158015.0,220.0,1935057.0,275021.0,158478.0,433517.0,131268.0,130054.0,1220.0,199.0,4600231.0,629313.0,1939408.0,11240.0,5353825.0,0.08100462861621856,0.23242118682330445,0.00011369174138022808,0.8592419438438873,0.42158926366958527,0.002443355561927216,0.136800304158639,0.6036094967978569,1.3153252767176122
dawson5,932817.0,61283.0,184.0,1101926.0,82733.0,61619.0,144371.0,57680.0,56293.0,1394.0,9362.0,2232523.0,294276.0,915962.0,16929.0,5230683.0,0.0656967014966494,0.28547247972046663,0.00016698035984267546,0.4268129037833109,0.41028110348695174,0.007582900601695928,0.13181319968484087,0.2811276593712086,1.3153358745941317
pkustk11,4101008.0,285716.0,463.0,4343771.0,350114.0,285143.0,635277.0,261314.0,258472.0,2849.0,12308.0,9678028.0,1341025.0,4077102.0,24322.0,24592108.0,0.06966970071748214,0.29145284750794953,0.0001065894127475873,0.39354202575883285,0.4212740446710838,0.002513115275136629,0.13856386858975817,0.2534061325408414,1.3153957113331036
bcsstk37,991435.0,62792.0,165.0,1065283.0,77350.0,62743.0,140111.0,61454.0,60615.0,845.0,2868.0,2413935.0,315308.0,987846.0,8324.0,5767459.0,0.0633344596468755,0.304884280505048,0.00015488841932143852,0.4185439376335402,0.40922642904634965,0.0034483115742553134,0.1306199214146197,0.27328733878796285,1.3160598579797214
crankseg_2,13309059.0,1083382.0,706.0,13656428.0,1389899.0,1083119.0,2473034.0,870662.0,868417.0,2252.0,16221.0,31124670.0,4430267.0,13289962.0,19365.0,68139814.0,0.0814018481697316,0.26038910235858764,5.1697266664460136e-05,0.45677656237805403,0.4269912580599248,0.000622175271255888,0.1423394047230059,0.31059298723301393,1.316542377742722
heart3,584466.0,41794.0,106.0,611688.0,47646.0,41765.0,89430.0,35798.0,35687.0,118.0,633.0,1450621.0,191931.0,593403.0,1332.0,3164502.0,0.07150800902019963,0.28586258664196507,0.00017329095878944822,0.4584041975641033,0.4090682542166424,0.0009182274350088686,0.1323095419134288,0.2793853060368921,1.3173151341231313
case39_A_08,1950871.0,158427.0,241.0,1935240.0,275053.0,158566.0,433639.0,131298.0,130085.0,1219.0,185.0,4600017.0,629311.0,1939286.0,11174.0,5420968.0,0.08120834232504354,0.23241175564708985,0.00012453235774374238,0.8485600726659888,0.4215823550217314,0.002429121457594613,0.13680623354218038,0.603606420579617,1.3179228794781603
case39_A_09,1950677.0,158390.0,230.0,1934884.0,274889.0,158582.0,433490.0,131196.0,129981.0,1221.0,188.0,4600104.0,629328.0,1939340.0,11195.0,5380736.0,0.0811974509362647,0.23233443010806004,0.0001188701751629555,0.8549209624854295,0.4215861206616198,0.002433640630733566,0.13680734174705617,0.603603620885118,1.3182748520985699
TSOPF_RS_b678_c2,13771690.0,1001604.0,520.0,13973872.0,1753840.0,1001579.0,2755437.0,865025.0,863652.0,1380.0,9079.0,32160755.0,4589221.0,13760483.0,10919.0,32898626.0,0.07272920026518169,0.23892668946670342,3.7212305937824535e-05,0.9775713733455008,0.42786567044212737,0.00033951317374234527,0.14269630796913815,0.5202809086848377,1.319612603787917
raefsky4,1078227.0,68821.0,212.0,1179863.0,85103.0,68697.0,153820.0,67798.0,67126.0,678.0,4566.0,2595585.0,354045.0,1079061.0,6382.0,6125136.0,0.06382793233706817,0.30592280410435974,0.00017968187831977103,0.42375957039974294,0.4157294020423142,0.0024587906001922494,0.13640277625275227,0.26158686202899106,1.3206067321006072
bbmat,1482336.0,96476.0,174.0,1655018.0,115687.0,96522.0,212230.0,92001.0,90795.0,1212.0,7134.0,3551025.0,478661.0,1467820.0,11388.0,8595479.0,0.0650837596874123,0.3024050803501287,0.0001051348082014818,0.4131270636575344,0.4133510746897023,0.003206961370308573,0.13479516477636738,0.26406362316865756,1.3226804685676428
smt,3076041.0,248148.0,387.0,3216213.0,295994.0,244092.0,540103.0,197992.0,197066.0,932.0,6562.0,7205970.0,1022519.0,3068251.0,7892.0,15666453.0,0.08067122642383505,0.2682473123378427,0.0001203278514202884,0.45996180501100026,0.4257929189269453,0.0010952030052858949,0.14189886996476533,0.2691760339063364,1.3230508604352902
nd6k,6066759.0,638082.0,564.0,6168722.0,728145.0,638044.0,1366207.0,389289.0,388592.0,703.0,4668.0,14176714.0,2019590.0,6061386.0,6514.0,33266697.0,0.105176750881319,0.2217544215424017,9.142898642538924e-05,0.42615333887821805,0.4275593060563964,0.0004594858865037413,0.14245825936814413,0.2914020670083785,1.3239361311618925
pkustk05,1760178.0,121621.0,249.0,1871184.0,149364.0,121156.0,270539.0,111266.0,110076.0,1196.0,5450.0,4165720.0,575295.0,1750908.0,10594.0,10259845.0,0.06909585280579578,0.2914210133445083,0.00013307082574455533,0.406021728398431,0.42031341520793525,0.0025431378009083665,0.13810217681457226,0.2570452364229072,1.324644464733533
af_shell6,14055952.0,904390.0,671.0,13950226.0,1110653.0,903989.0,2014660.0,896942.0,880947.0,16002.0,852.0,33619259.0,4408724.0,13918882.0,130064.0,92745022.0,0.06434213776484154,0.30805790077077844,4.8099579175276445e-05,0.362491250473799,0.41401513340909746,0.0038687348819913016,0.1311368581919072,0.25055994474946586,1.3248460270810078
net50,884294.0,91561.0,230.0,958527.0,116109.0,91583.0,207712.0,56399.0,55864.0,541.0,3510.0,2080935.0,291590.0,878863.0,5033.0,5022901.0,0.10354135615530581,0.21354279072056825,0.00023995150892984756,0.414289471363262,0.42234043831258544,0.0024186243203175497,0.14012451133745168,0.30239863438896475,1.3249369629759522
pkustk06,2024699.0,137298.0,235.0,2182362.0,165518.0,137095.0,302634.0,127585.0,126176.0,1416.0,6208.0,4854993.0,656355.0,2014963.0,12061.0,12053837.0,0.067811561125876,0.2965582645117952,0.00010768149372102336,0.40277573025087365,0.41502902269889985,0.002484246630221712,0.13519175001900105,0.2514510956533599,1.3249615795019094
bcsstk29,509203.0,32997.0,111.0,571707.0,40708.0,33006.0,73732.0,31106.0,30655.0,457.0,2527.0,1255172.0,161922.0,508447.0,4884.0,3142529.0,0.06480126786370072,0.29670539308266086,0.0001941553977824305,0.3994146116074028,0.40508153464226415,0.0038911001838791816,0.1290038337375276,0.25727223616892814,1.3256847525881064
venkat50,1404879.0,94763.0,217.0,1444248.0,116189.0,94700.0,210908.0,87110.0,85125.0,1992.0,1655.0,3430319.0,431555.0,1389906.0,17128.0,9474072.0,0.06745278418995515,0.2922977806709662,0.00015025120339443086,0.3620744068653901,0.4051827249885506,0.004993121630962018,0.12580608392397324,0.2504891606867462,1.326274994650372
venkat25,1396307.0,95253.0,219.0,1418270.0,116565.0,95190.0,211773.0,87155.0,85165.0,1996.0,1654.0,3391504.0,431577.0,1383428.0,17043.0,9491206.0,0.06821780596960411,0.29155850238184444,0.00015441347557235222,0.35733119689952997,0.4079098830489364,0.005025204157211667,0.1272523930386047,0.2505020756329055,1.326750445986125
af_5_k101,14242508.0,897997.0,770.0,14648764.0,1074067.0,897389.0,1971455.0,882312.0,866361.0,15950.0,596.0,34951708.0,4392518.0,14111159.0,129765.0,86361429.0,0.06305048240099285,0.3091745051365441,5.2564161727228316e-05,0.4047143314407176,0.4037330307291421,0.0037126940978106132,0.1256739155637258,0.250238273714487,1.3268508036795998
windscreen,1380386.0,91077.0,202.0,1511710.0,121928.0,91025.0,212972.0,86279.0,85517.0,769.0,5328.0,3261187.0,453889.0,1369950.0,6618.0,7612930.0,0.06597937098753537,0.28831649685381167,0.00013362351244617022,0.4283747519023556,0.4200771068939009,0.0020293224522236844,0.13917907804734903,0.3024035636382049,1.3269330511815107
pwtk,9143883.0,584583.0,605.0,9110350.0,701575.0,583911.0,1285505.0,576183.0,569247.0,6943.0,3263.0,21619086.0,2940442.0,9087561.0,57173.0,53181081.0,0.06393159230055766,0.30949493148153717,6.640798652082521e-05,0.4065183631750547,0.4203489916271206,0.002644561384324943,0.13601139289607342,0.25222864984543025,1.3270629149541575
venkat01,1402644.0,95058.0,224.0,1437260.0,116410.0,94983.0,211411.0,87106.0,85122.0,1990.0,1647.0,3410472.0,431554.0,1386577.0,17084.0,9455741.0,0.06777058184400318,0.2917957771249209,0.0001558521074822927,0.36067739165021545,0.4065645459044965,0.005009277308243551,0.12653791029511458,0.25048843486084105,1.3275046936472696
pcrystk03,1381930.0,94045.0,197.0,1495671.0,116652.0,88652.0,205320.0,85253.0,84497.0,760.0,4712.0,3277731.0,452435.0,1373662.0,7213.0,8279746.0,0.06805337462823732,0.2933961517415589,0.00013171345837420127,0.39587337582578014,0.4190893029354758,0.0022006076764688742,0.13803298684364276,0.2539870467644699,1.32758104643588
nd24k,24390444.0,2648420.0,779.0,24790717.0,3039077.0,2649071.0,5688167.0,1585308.0,1582632.0,2683.0,18360.0,56978062.0,8121184.0,24367269.0,23090.0,141048130.0,0.10858432917416345,0.21795744125057143,3.1423052427245244e-05,0.4039618391254106,0.42766054415820604,0.0004052436883514922,0.14253176950806085,0.28150622278960485,1.3283375579107337
pkustk12,6169522.0,466565.0,496.0,6492707.0,570218.0,466097.0,1036334.0,401551.0,398461.0,3096.0,16179.0,14507981.0,2032657.0,6142670.0,27125.0,35141670.0,0.07562417315312273,0.2792650316263123,7.63934057088977e-05,0.41284267366917965,0.42339936894044733,0.001869660568207251,0.14010612503559247,0.267446387555342,1.3286166597641078
ship_001,3847544.0,259915.0,416.0,4035148.0,302974.0,259889.0,562883.0,246498.0,245326.0,1179.0,8818.0,9018248.0,1278624.0,3836808.0,10259.0,20942810.0,0.06755348346893499,0.30455125583625015,0.00010309411203752626,0.4306130839175832,0.42544937775053426,0.0011375823774196496,0.14178186272987836,0.2718674750670566,1.3288565875884475
af_shell5,14277217.0,902052.0,762.0,14613060.0,1096160.0,901594.0,1997759.0,896726.0,880726.0,16001.0,898.0,34986245.0,4408580.0,14146572.0,130300.0,91609669.0,0.06318122082195711,0.30980502576451424,5.214513592635629e-05,0.38190559339320396,0.4043466796736832,0.003724320800931909,0.12600895008881347,0.25055049351896713,1.3289965462691253
net4-1,3164636.0,254140.0,380.0,3545516.0,383502.0,254593.0,638113.0,201535.0,198892.0,2649.0,19272.0,7486148.0,1038756.0,3138932.0,25869.0,14238105.0,0.08030623427149283,0.24002320019817827,0.00010717762943391033,0.5257826094132612,0.41929868338162696,0.003455582230006674,0.1387570750671774,0.415300397886468,1.329512442745278
BenElechi1,10293526.0,654528.0,608.0,10220415.0,767335.0,654149.0,1421503.0,649692.0,641846.0,7853.0,614.0,24411786.0,3300016.0,10232608.0,64410.0,66815070.0,0.06358637458146023,0.31367978389287343,5.9488778097562575e-05,0.36536347264172586,0.41916670906422004,0.0026384796261936755,0.1351812603961054,0.25088483993130656,1.3309118453856168
ted_AB,721550.0,46559.0,168.0,779556.0,73526.0,46535.0,120082.0,43849.0,43470.0,385.0,2700.0,1716705.0,239500.0,721606.0,3412.0,2315351.0,0.0645263668491442,0.2674844904258499,0.00021550728876437356,0.7414448176539972,0.4203436233948174,0.0019875284338310892,0.1395114478026219,0.43930847892878433,1.331010338214916
halfb,10095584.0,644905.0,547.0,10482248.0,778232.0,644668.0,1422919.0,634996.0,627821.0,7182.0,12374.0,24143081.0,3231088.0,10020647.0,60447.0,62578728.0,0.06387991026571618,0.308562792923906,5.21834629365762e-05,0.38580331962004727,0.4150525361696794,0.002503698678722902,0.13383080643270012,0.25911839752266785,1.3317588170234775
troll,9366466.0,610427.0,580.0,9741084.0,702366.0,609794.0,1312179.0,587940.0,581144.0,6803.0,18251.0,22325828.0,3023969.0,9321732.0,59274.0,50472906.0,0.06517153855039884,0.3094227256292895,5.954162801593745e-05,0.44233292214242625,0.417531300518843,0.002654951923843541,0.1354471153320719,0.250373017394231,1.3320615844595045
bcsstk32,1634739.0,104150.0,232.0,1781005.0,122443.0,104107.0,226570.0,101787.0,100352.0,1442.0,6871.0,3932078.0,524598.0,1624975.0,14233.0,9805514.0,0.06371047610658337,0.309988823140667,0.00013026353098391077,0.40100682126403575,0.4132611306286396,0.0036197145631393884,0.13341495260266964,0.2566418438363161,1.3324598593202457
pli,1257037.0,90479.0,201.0,1396431.0,120967.0,90311.0,211296.0,79533.0,78771.0,769.0,6085.0,3005169.0,414901.0,1254478.0,6791.0,6466388.0,0.0719779926923392,0.27346997720309874,0.00014393836859823364,0.4647368824759665,0.4174400840684833,0.002259773077653869,0.13806245172900425,0.3001513413093772,1.33382782369146
thread,3610437.0,283469.0,389.0,3771518.0,322951.0,283237.0,606206.0,232898.0,231889.0,1016.0,7560.0,8458670.0,1200346.0,3601943.0,9098.0,18397920.0,0.07851376440026513,0.27755558309816186,0.00010314149369033901,0.45976229921643313,0.4258285285984676,0.0010755828043888696,0.1419071792610422,0.26542386808344465,1.3343529462134385
net100,2625934.0,236585.0,310.0,2763237.0,329438.0,236605.0,566062.0,174397.0,173386.0,1017.0,6493.0,6162290.0,870835.0,2617305.0,8795.0,11419458.0,0.0900955621885394,0.235525532136148,0.00011218726442936309,0.5396306900029756,0.4247292808355335,0.0014272291631844654,0.14131678320883956,0.42112901369436395,1.3376999325088024
Pres_Poisson,581048.0,36909.0,117.0,608804.0,43307.0,36793.0,80120.0,34768.0,34294.0,479.0,352.0,1406634.0,181697.0,573956.0,4380.0,3304404.0,0.06352143024328455,0.3026251653784555,0.00019218007766046215,0.4256846317823123,0.4080350681129562,0.0031138163872052003,0.12917148312922908,0.2530091457980572,1.3392007234420613
pct20stif,2246185.0,148882.0,274.0,2468026.0,184935.0,146239.0,331195.0,142393.0,140746.0,1654.0,11174.0,5298634.0,735015.0,2229392.0,16642.0,12409269.0,0.0662821628672616,0.3006685135603098,0.00011101990011450447,0.4269900185095512,0.420748441956927,0.0031408094992030023,0.13871782802888444,0.2678281547599744,1.339278905393961
nemeth13,385537.0,23577.0,104.0,468886.0,28383.0,23561.0,51964.0,22555.0,22240.0,321.0,3672.0,967446.0,124436.0,387253.0,4257.0,2253771.0,0.06115366359130252,0.30267448570163313,0.0002218023144218424,0.42925656599539175,0.4002838401316456,0.004400245595102982,0.12862319964111693,0.254100369196589,1.3394652184716618
bcsstk39,1673538.0,106348.0,206.0,1695789.0,126766.0,106287.0,233072.0,103332.0,101817.0,1521.0,69.0,4003959.0,526211.0,1654117.0,12580.0,9367271.0,0.06354680921496852,0.30716638327725,0.00012147737719728103,0.42744135405071554,0.4131203641196126,0.0031418903140616574,0.13142267440800467,0.25140258401290716,1.339759672866266
srb1,2321442.0,148356.0,265.0,2313103.0,175079.0,147075.0,322173.0,145658.0,143881.0,1783.0,435.0,5524414.0,744515.0,2310647.0,15011.0,12675315.0,0.06390683032356613,0.3113474737672365,0.00011456472106948977,0.4358403716199558,0.4182610137473404,0.0027172112734490934,0.13476814011404648,0.2511508176658186,1.3399851529997013
s3dkq4m2,3781970.0,240571.0,422.0,3756793.0,286974.0,240445.0,527437.0,238594.0,235688.0,2913.0,354.0,8981669.0,1212248.0,3761634.0,24376.0,22340580.0,0.06360997046512797,0.31146781266032314,0.00011232985155157604,0.402033832604167,0.4188123610433651,0.0027139722027164437,0.1349691243353546,0.2513956655976933,1.3400348132322593
ted_A_unscaled,546955.0,34563.0,124.0,586303.0,54891.0,34550.0,89458.0,32078.0,31723.0,361.0,1821.0,1334319.0,178458.0,550245.0,3661.0,1848339.0,0.06319167024709528,0.2639382569773565,0.00021149473906836568,0.721901664142779,0.41237889889898893,0.002743721703730517,0.1337446292828027,0.41435659771481376,1.3400721041329462
windscreen_M,1375888.0,91079.0,192.0,1499233.0,122486.0,91045.0,213551.0,86253.0,85495.0,764.0,5340.0,3259114.0,453760.0,1369425.0,6669.0,7573370.0,0.06619652180991475,0.2876979626689437,0.00012806548415089582,0.4303386735363517,0.4201832154383062,0.00204626165270684,0.13922802332167578,0.30236012279381924,1.3413916487908788
net25,513007.0,46548.0,96.0,564481.0,67770.0,46535.0,114324.0,29801.0,29475.0,332.0,2417.0,1227073.0,170034.0,513244.0,3045.0,2111615.0,0.09073560399760627,0.20677189939288812,0.0001700677259287735,0.5811064043398063,0.41826688387732436,0.002481514954692997,0.13856877300698492,0.41748059103431007,1.3426256253441589
tube2,738236.0,47591.0,149.0,756379.0,58204.0,47540.0,105763.0,46040.0,45327.0,720.0,966.0,1775494.0,234072.0,733904.0,6378.0,4761969.0,0.0644658347737038,0.30328781381132125,0.00019699119092412667,0.37284871027089844,0.4133520023159752,0.0035922396809000764,0.13183485835491418,0.2597558823823163,1.3437483713729517
net125,3529178.0,311297.0,387.0,3702319.0,451758.0,311266.0,763042.0,241357.0,240102.0,1262.0,8213.0,8279617.0,1171726.0,3518905.0,11001.0,15292609.0,0.088206658887707,0.24029992064906477,0.000104529080287247,0.541412979302616,0.4250081857651145,0.0013286846480942294,0.14151934805680022,0.44713457853053706,1.3438106491802377
nemeth10,325547.0,19927.0,100.0,397332.0,23889.0,19906.0,43817.0,18428.0,18123.0,312.0,3170.0,808283.0,104530.0,325363.0,3919.0,1878214.0,0.061210823629153394,0.29605590810506865,0.0002516786969083789,0.4303465952229086,0.4025359929628608,0.004848549332350179,0.12932351663959282,0.25190804741741835,1.3440498221660193
pkustk09,1271464.0,84951.0,220.0,1292831.0,103481.0,84794.0,188296.0,79990.0,78887.0,1108.0,1066.0,3046974.0,404931.0,1264052.0,9559.0,7466631.0,0.06681353148811134,0.2981519721491244,0.00017016918684654064,0.40807882430509823,0.4148548691258934,0.00313721088529144,0.13289611266784684,0.25488406463954194,1.3460725429868203
std1_Jac2_db,674570.0,42759.0,171.0,736276.0,69645.0,42667.0,112332.0,39976.0,39534.0,448.0,5685.0,1596851.0,221530.0,667752.0,8311.0,2347919.0,0.06338704656299568,0.2624681566299866,0.00023224986282318043,0.6801133258856034,0.41816800690859696,0.005204618339469368,0.13872928657714464,0.42612658188889896,1.3469696888741658
ted_A,547643.0,34595.0,148.0,588250.0,54732.0,34563.0,89313.0,32031.0,31677.0,359.0,1820.0,1294150.0,178462.0,543540.0,3616.0,1831956.0,0.06317071522871652,0.2639685522151899,0.0002515937101572461,0.7064307221352478,0.4199976818761349,0.0027941119653826837,0.1378990070702778,0.41436396100202233,1.3476777981730677
ct20stif,2246616.0,148857.0,296.0,2468789.0,179298.0,148815.0,328132.0,143711.0,142016.0,1702.0,11189.0,5299515.0,735016.0,2229773.0,16846.0,13279907.0,0.06625831917871144,0.3045737671216909,0.00011989684011067774,0.39906265909844096,0.42075038942242826,0.0031787814545293294,0.13869495604786475,0.2678391571594946,1.348032108427378
af_shell10,42137426.0,2694024.0,919.0,42010512.0,3271324.0,2692880.0,5964203.0,2683764.0,2636115.0,47649.0,726.0,101265695.0,13182582.0,41742052.0,384695.0,262380446.0,0.06393423271748967,0.31033467172111084,2.1875477261500644e-05,0.38594985466256887,0.41220328364901854,0.003798867918696455,0.13017816151856756,0.2502449946376813,1.3481303624306689
cfd2,2581815.0,169517.0,276.0,2742081.0,212855.0,169606.0,382480.0,161130.0,157322.0,3815.0,5808.0,6345506.0,791956.0,2551954.0,32743.0,16045439.0,0.06565807387438681,0.296407350858152,0.00010065348178992524,0.3954710120427369,0.4021671400200394,0.0051600297911624385,0.12480580744861008,0.2533488208868277,1.3488504713082883
nemeth02,321746.0,19540.0,105.0,397025.0,23377.0,19516.0,42913.0,17636.0,17333.0,309.0,2983.0,887137.0,102937.0,334616.0,3690.0,1863584.0,0.06073113574061527,0.29126822903763894,0.0002644669731125244,0.4760381072170613,0.377186387220914,0.00415944775158741,0.11603281116670819,0.2511847069100989,1.3493297541088642
crankseg_1,9918285.0,774755.0,584.0,10205861.0,1003931.0,774682.0,1778633.0,647280.0,645432.0,1855.0,13421.0,23203515.0,3301453.0,9903140.0,16053.0,46271837.0,0.07811380697368547,0.2668191316011745,5.722202173829332e-05,0.5014608562007167,0.4267948196641759,0.0006918348362306314,0.14228245160269898,0.308293632317514,1.3495404889003706
bmw7st_1,6120273.0,387939.0,517.0,6937620.0,446279.0,387824.0,834113.0,376196.0,371690.0,4509.0,17950.0,15432593.0,1906192.0,6093220.0,41592.0,35911037.0,0.06338589798200178,0.3108264087931264,7.45212335065916e-05,0.42974512264850495,0.39482801108018595,0.002695075286440846,0.1235172857859985,0.257058311162152,1.349676448067612
conf5_4-8x8-20,1539636.0,103820.0,201.0,1567974.0,125013.0,103771.0,228803.0,97396.0,95810.0,1593.0,71.0,3749131.0,479375.0,1527060.0,13427.0,10158545.0,0.06743152277551318,0.2985784751026214,0.000128190901124636,0.36906180954063794,0.40731038739377207,0.003581363254578194,0.12786296344406212,0.25001981904171805,1.3513171202144214
conf5_4-8x8-15,1527847.0,104651.0,229.0,1531878.0,126685.0,104566.0,231270.0,97466.0,95878.0,1594.0,67.0,3679635.0,479513.0,1515459.0,13123.0,10198946.0,0.06849573288424822,0.2964871507836075,0.00014948971132165877,0.3607858106121946,0.4118503601580048,0.0035663863399494787,0.13031537095391255,0.2500640136089543,1.3522671309148513
af_shell8,14293587.0,901847.0,774.0,14662136.0,1070681.0,901466.0,1972146.0,896276.0,880290.0,15986.0,12897.0,35068124.0,4408641.0,14160239.0,130246.0,85950067.0,0.06309451924139126,0.3124630894617319,5.278903428531832e-05,0.40800577851789227,0.4037923157794241,0.003714085190299886,0.12571647687797613,0.25054742449349665,1.3524090393455421
crplat2,822256.0,48299.0,89.0,995189.0,57859.0,48284.0,106162.0,47366.0,46773.0,600.0,1726.0,2182083.0,243420.0,813890.0,5284.0,4332372.0,0.05873961394018408,0.30851701318326297,8.943024892759063e-05,0.5036693524932762,0.37298764529121947,0.0024215394189863538,0.11155396013808824,0.2522808606692874,1.353496936623255
af_shell9,14293158.0,903142.0,758.0,14661329.0,1069021.0,902778.0,1971799.0,896302.0,880312.0,15990.0,870.0,35067034.0,4408664.0,14159902.0,130017.0,85169259.0,0.06318701577356103,0.31250712579508183,5.17006336874372e-05,0.4117334635962959,0.40379525682154926,0.003707670286571713,0.12572104045069793,0.2505484183501121,1.3540937283271643
pattern1,10071082.0,4079409.0,670.0,10179082.0,4884241.0,4076419.0,8960679.0,663997.0,663096.0,907.0,5050.0,23517885.0,3350937.0,10063060.0,7906.0,70523202.0,0.40506164084454876,0.06898902363050974,6.582125971674066e-05,0.33347727177787534,0.42788966779963417,0.0003361696853267205,0.14248462393620856,0.35863596331206055,1.3543176876183778
s4dkt3m2,2974988.0,190065.0,360.0,2951163.0,230311.0,189949.0,420280.0,187693.0,184786.0,2914.0,575.0,7102444.0,943746.0,2955653.0,24218.0,17764276.0,0.06388765265607795,0.3087193016795154,0.0001219858069513612,0.39981612535180155,0.4161459069582245,0.0034098121716975172,0.13287623246307892,0.25131871315751914,1.3544364554967212
pkustk02,671155.0,44726.0,156.0,720373.0,54329.0,44675.0,99022.0,41103.0,40790.0,318.0,2349.0,1590116.0,221458.0,669586.0,3541.0,3631967.0,0.06664034388479562,0.2933309545049063,0.000216554479415525,0.43781124663302284,0.421092549222824,0.002226881560842102,0.1392716003109207,0.26846843351994315,1.3548947519902896
nemeth06,325400.0,19580.0,86.0,408082.0,23602.0,19571.0,43193.0,17853.0,17558.0,301.0,2981.0,906799.0,102941.0,337945.0,3711.0,1906532.0,0.0601720958819914,0.2924515938800249,0.00021074195872398195,0.4756274743880512,0.3726790611811438,0.00409241739349073,0.11352129854576372,0.2511840477474422,1.3556355124093526
std1_Jac2,1329711.0,142675.0,160.0,1424911.0,181016.0,141673.0,322706.0,81775.0,81271.0,508.0,6272.0,3224533.0,435001.0,1327483.0,8051.0,5531218.0,0.10729775116547881,0.20217266076774928,0.00011228771481166192,0.5829697907404843,0.4116822498017542,0.002496795660022707,0.13490356588070274,0.3371737463947683,1.3557130040895482
xenon2,3174312.0,211314.0,368.0,3196404.0,256245.0,211444.0,467708.0,200090.0,195220.0,4877.0,3562.0,7649368.0,976130.0,3132583.0,42529.0,21485772.0,0.06657001580184935,0.2996265337721886,0.00011512937663699583,0.3560201606905258,0.4095218062459539,0.005559805725126573,0.12760923516818645,0.251486820857023,1.3564304333259791
gupta1,1962609.0,237574.0,299.0,2113061.0,284013.0,237565.0,521600.0,131770.0,130722.0,1055.0,7684.0,4615046.0,643969.0,1949797.0,11520.0,11212824.0,0.12105009199489047,0.20167745687742014,0.00014150088426221485,0.4115864121295402,0.42248701313053,0.0024961831366361246,0.1395368540205233,0.29312515590092986,1.35740005907009
consph,4743264.0,318179.0,484.0,5148366.0,379985.0,317860.0,697864.0,303140.0,300426.0,2721.0,19360.0,11169894.0,1571398.0,4720767.0,22804.0,28103694.0,0.06708017938702125,0.3028359527034857,9.401041029328528e-05,0.3974528757678617,0.4226331064556208,0.002041559212647855,0.14068154988758175,0.25603401277858034,1.3582359739687684
sinc15,614271.0,57174.0,107.0,670396.0,81269.0,56797.0,138085.0,37216.0,36866.0,356.0,1722.0,1499343.0,197986.0,613103.0,3537.0,2581610.0,0.093076182987639,0.21229770509010218,0.00015960715756060598,0.5807782740227997,0.40891443785711473,0.002359033256566376,0.13204850391137984,0.3441020560682691,1.3585197439401568
ship_003,6442300.0,435571.0,526.0,6911566.0,499344.0,427992.0,927354.0,410949.0,407042.0,3913.0,21714.0,15241261.0,2113840.0,6409049.0,33206.0,33878071.0,0.06761110162519597,0.30706723365336547,7.610431557768528e-05,0.44988573877184446,0.4205064790898863,0.002178691120111387,0.1386919363168179,0.25718918876827956,1.3594339564191051
af_4_k101,14226997.0,898742.0,758.0,14571825.0,1082264.0,898360.0,1980628.0,882538.0,866584.0,15955.0,574.0,34890756.0,4392599.0,14101111.0,129614.0,85775499.0,0.063171588494747,0.308238502413063,5.201819264230802e-05,0.4067683243673115,0.40415034285872165,0.003714852151670202,0.12589578167925053,0.25023841187271756,1.3641999377304193
s3dkt3m2,2992408.0,190071.0,361.0,3004724.0,229320.0,189970.0,419310.0,187306.0,184413.0,2900.0,580.0,7160805.0,943752.0,2965297.0,24103.0,17735044.0,0.063517742233011,0.30877194139290753,0.00012014414635087949,0.4037658434904362,0.4141010682458187,0.0033659623464121703,0.13179412091238346,0.2513167639044117,1.3656374572868109
TSC_OPF_300,764275.0,59609.0,134.0,813661.0,74330.0,59608.0,133958.0,47974.0,47678.0,303.0,2394.0,1799379.0,253210.0,761958.0,3406.0,3455914.0,0.07799417748846947,0.26369192885253834,0.00016468775079547872,0.520666602236051,0.4234560923518614,0.0018928752641883672,0.14072077088817864,0.3024443032350229,1.3671859288520207
pkustk01,793396.0,54891.0,151.0,846779.0,69865.0,54807.0,124694.0,49379.0,48765.0,620.0,2813.0,1878413.0,256422.0,787118.0,6856.0,4658540.0,0.06918487111102148,0.28366834603873087,0.00017832279732964563,0.4032192489492416,0.4190335139290454,0.0036498895610283786,0.13650991555105293,0.25820256488746396,1.3683284701381333
std1_Jac3_db,673127.0,42619.0,175.0,731396.0,66080.0,42282.0,108383.0,39225.0,38833.0,398.0,5519.0,1598537.0,220947.0,667194.0,8084.0,2386998.0,0.06331494651083673,0.26573762939678064,0.00023926846742393997,0.6696851023754523,0.4173778899080847,0.005057124107856121,0.1382182583199513,0.3981235055525424,1.3703176176379854
crystk03,1379523.0,92509.0,212.0,1488168.0,110355.0,92482.0,202857.0,86849.0,86025.0,831.0,4716.0,3302228.0,452477.0,1377898.0,7389.0,8043611.0,0.06705868622705094,0.29978322851442496,0.00014245703442084497,0.41054048983721364,0.4172631326486239,0.0022375802034262926,0.1370217319942778,0.2540710997261508,1.3713011103368942
rajat30,7902310.0,728816.0,586.0,8029204.0,1072481.0,745208.0,1817707.0,649484.0,646149.0,3342.0,26010.0,19208128.0,2333160.0,7726990.0,173511.0,44600198.0,0.09222822187436332,0.2632483662594424,7.298357346506577e-05,0.43067360373601926,0.4022770985282897,0.009033207192288598,0.12146732883079496,0.36594185452511047,1.3725772255980873
cfd1,1510414.0,111988.0,228.0,1537633.0,142458.0,112004.0,254480.0,97364.0,95157.0,2213.0,2452.0,3623169.0,468664.0,1490580.0,19210.0,9601627.0,0.07414391021269665,0.2767249121769875,0.00014827985611651155,0.37734948462380385,0.4114022834706303,0.0053019883974498565,0.12935195680908068,0.25462040879303804,1.373584739623519
shipsec8,5444364.0,351559.0,441.0,6000309.0,402248.0,347931.0,750197.0,336661.0,332989.0,3679.0,13144.0,13488328.0,1722387.0,5424832.0,32341.0,27667566.0,0.06457301532373662,0.30975619630163276,7.349621494493033e-05,0.48751408056639317,0.40218713542553236,0.0023977026655935415,0.12769462605001894,0.25614319262056956,1.3737732725852576
coPapersCiteseer,51595661.0,4429390.0,857.0,54035468.0,6804478.0,4429163.0,11233662.0,3589161.0,3574674.0,14494.0,118033.0,120857705.0,17158181.0,51464495.0,129095.0,194157973.0,0.08584811036726518,0.24213747948012332,1.5859953318068792e-05,0.62247098655073,0.4258271741962997,0.0010681569702155108,0.1419701044298334,0.5242746566446665,1.3739488024147615
fcondp2,9072146.0,588794.0,524.0,9114905.0,692558.0,588293.0,1280869.0,576476.0,570082.0,6401.0,6170.0,21410258.0,2930766.0,9016821.0,52741.0,43058297.0,0.06490129237338112,0.31037637057197237,5.748825687157463e-05,0.497238848066843,0.42114490166349233,0.002463351912900816,0.13688606648271123,0.258863492351744,1.3741281777495058
vsp_vibrobox_scagr7-2c_rlfddd,1878449.0,284677.0,284.0,2314202.0,395685.0,285475.0,681180.0,143123.0,141106.0,2024.0,25525.0,4459098.0,618153.0,1850818.0,27953.0,8979931.0,0.15154896406556687,0.17362911453676622,0.00012272048853125182,0.496562612786223,0.4150655581016609,0.006268756596064944,0.13862736365067554,0.617937339868386,1.3756176628906323
dielFilterV2real,49226248.0,4648458.0,895.0,54729423.0,6526776.0,4651830.0,11178627.0,3611147.0,3575268.0,35885.0,266680.0,116187112.0,16221844.0,48892473.0,325889.0,271685102.0,0.09443047538378306,0.24416512382136468,1.635317807023107e-05,0.42765360023311105,0.4208080582982388,0.0028048635893454343,0.13961827366876972,0.3278902065396675,1.3756859370762593
psmigr_1,468020.0,62507.0,116.0,493013.0,75037.0,62457.0,137511.0,27834.0,27706.0,134.0,946.0,1098309.0,154443.0,465712.0,1639.0,2530231.0,0.1335562582795607,0.1683389276966343,0.00023528791330046063,0.43407459635108414,0.4240263896590122,0.0014922940629640657,0.14061889686782136,0.28134410061444914,1.3773400506366071
CoupCons3D,19389065.0,1306476.0,761.0,21592073.0,1731736.0,1306072.0,3037827.0,1274311.0,1260942.0,13376.0,103955.0,45737590.0,6423300.0,19273931.0,112706.0,118955903.0,0.06738210429435354,0.29551721211148624,3.524441585576336e-05,0.3844919743074877,0.4214024175738162,0.002464187553388799,0.14043809479248906,0.28156313147928236,1.3785514653038409
ted_AB_unscaled,721493.0,46734.0,148.0,779504.0,73247.0,46727.0,119993.0,43806.0,43438.0,375.0,2702.0,1702459.0,239505.0,719313.0,3511.0,2261558.0,0.0647740172115322,0.2674375301436517,0.00018986432398037726,0.752781489574886,0.42251413984125313,0.0020623110453761293,0.14068180202871258,0.43914043949797854,1.3811284440842786
t3dh,3521880.0,245927.0,336.0,3859695.0,298220.0,245712.0,543951.0,221334.0,218783.0,2558.0,11656.0,8618783.0,1124364.0,3513870.0,25063.0,19099442.0,0.06982833032357719,0.2892177424096905,8.70535107048614e-05,0.4512583666056841,0.40769909162349255,0.0029079511573733784,0.13045507701029252,0.2554726497592768,1.3814766788272212
msc23052,1026527.0,70583.0,207.0,1068435.0,92066.0,70533.0,162618.0,66076.0,65301.0,782.0,2406.0,2421744.0,332584.0,1019476.0,7310.0,5890582.0,0.06875902923157404,0.28892756259455865,0.00019374131322916227,0.41112134590436056,0.4209676993109098,0.003018485851518575,0.13733243480731241,0.28619051429859726,1.382139335397812
af_shell2,13993175.0,902312.0,712.0,13761444.0,1117126.0,902143.0,2019285.0,896808.0,880866.0,15949.0,864.0,33267186.0,4408672.0,13860002.0,129999.0,84315862.0,0.06448229226033406,0.3075375168075915,5.1738756485147925e-05,0.3945543010637785,0.4166268225993025,0.003907724566784819,0.1325231415725995,0.2505297088740713,1.3829429292630782
af_shell4,14293384.0,901177.0,785.0,14661495.0,1064893.0,900726.0,1965619.0,896489.0,880509.0,15980.0,7742.0,35063850.0,4408589.0,14159455.0,130210.0,83127769.0,0.06304854049957659,0.3132268244245151,5.354160677338839e-05,0.42180670095933886,0.4038191755896743,0.003713511208837592,0.12573031769186785,0.2505477015063873,1.3842596589200824
bone010,56786619.0,3811456.0,944.0,62307002.0,4490228.0,3810666.0,8300892.0,3611974.0,3580420.0,31554.0,235263.0,134776689.0,18714219.0,56515150.0,265131.0,334612097.0,0.06711891053066568,0.3031994148175594,1.5150785139686227e-05,0.4027848670396396,0.41932436847443255,0.0019671873672456814,0.13885352978214208,0.25576935324759315,1.38481589298973
TSOPF_RS_b39_c30,1551537.0,97242.0,177.0,1558626.0,161340.0,97406.0,258764.0,96520.0,94650.0,1877.0,112.0,3774132.0,480719.0,1538340.0,15778.0,6435020.0,0.06267462522646898,0.27166998795329933,0.00011356155998937526,0.5864988764603685,0.40760100600614924,0.004180563901845511,0.12737206859749473,0.4449828706416405,1.3866244927746725
af_shell3,13993394.0,902819.0,704.0,13761928.0,1091888.0,902615.0,1994521.0,896711.0,880817.0,15900.0,823.0,33265932.0,4408730.0,13859655.0,129718.0,83652919.0,0.06451751447861756,0.31014840732255317,5.1155622962131466e-05,0.39766612328255996,0.41663209676494256,0.0038994247929082524,0.1325298807200111,0.25054976280423785,1.3881156363072025
t3dh_e,3525683.0,247018.0,350.0,3869846.0,299175.0,246324.0,545519.0,221396.0,218843.0,2560.0,11672.0,8578542.0,1124430.0,3507422.0,25327.0,19194104.0,0.07006245314737598,0.2886838828292575,9.044287550460664e-05,0.44693630919161426,0.40885992048532255,0.002952366497710217,0.13107472108896825,0.2554937414337806,1.388963967544822
crystk02,781635.0,51153.0,100.0,874570.0,61683.0,51074.0,112778.0,47762.0,47280.0,488.0,2537.0,1917391.0,250275.0,777871.0,4337.0,3988789.0,0.0654435893991441,0.2975084091192226,0.00011434190516482385,0.48069501796159186,0.40569242267226663,0.0022619277966778816,0.13052893228350398,0.25422721630467243,1.3895860524783077
nemeth11,333556.0,20339.0,90.0,401241.0,24733.0,20324.0,45079.0,18914.0,18609.0,311.0,2924.0,812252.0,106747.0,330150.0,3951.0,1905286.0,0.06097626785307415,0.2955635772662635,0.00022430409654048314,0.4263149994279074,0.4064625264080606,0.00486425395074435,0.13142103682108508,0.2533939122033665,1.3897157682095493
twotone,1130072.0,84311.0,182.0,1390590.0,107154.0,86807.0,193980.0,67572.0,66048.0,1530.0,12674.0,2849106.0,320669.0,1096291.0,35238.0,7752725.0,0.07460675072030809,0.2583501559919251,0.0001308796985452218,0.36749736383013715,0.38478420950291076,0.012368090200926185,0.11255074398776319,0.2515931062944371,1.390224180607797
lpl1,503527.0,70018.0,173.0,562743.0,94732.0,70761.0,165513.0,30447.0,30169.0,281.0,3897.0,1210957.0,155344.0,493380.0,9962.0,2011032.0,0.13905510528730336,0.15537354562155542,0.0003074227489280186,0.6021570019770943,0.40742982616228324,0.008226551396952988,0.1282820116651541,0.45653828633565013,1.3919640818264039
net75,1830833.0,158921.0,169.0,2147072.0,210991.0,158886.0,369896.0,113000.0,112209.0,798.0,4745.0,4610573.0,570022.0,1809624.0,6521.0,8291175.0,0.08680256473419476,0.2340048374805341,7.871184571360438e-05,0.5560819787303971,0.39249438193474,0.0014143578249384621,0.12363365681445669,0.37587651680103185,1.3923578203034155
t3dh_a,3524179.0,248276.0,324.0,3865932.0,300726.0,247424.0,548168.0,221426.0,218869.0,2564.0,11655.0,8501620.0,1124443.0,3494318.0,24900.0,19183694.0,0.07044931599671866,0.2877179395889261,8.380902716343692e-05,0.44316907890628365,0.4110179001178599,0.002928853559674509,0.13226220414462184,0.2554850850039353,1.395201986560873
nemeth08,321717.0,19542.0,105.0,396973.0,23755.0,19516.0,43292.0,18032.0,17729.0,309.0,2981.0,866783.0,102940.0,331228.0,3693.0,1853173.0,0.06074282677011162,0.2940447459395995,0.0002645016159789205,0.4677291326821619,0.3821348595900012,0.004260581944962003,0.11876098169899502,0.25116322193566964,1.3977816148502884
nemeth09,323176.0,19592.0,89.0,401696.0,23609.0,19565.0,43192.0,18009.0,17710.0,305.0,3114.0,854999.0,103047.0,329772.0,3896.0,1831552.0,0.06062331361239696,0.2942598977140896,0.00022156058312753924,0.4668166669578587,0.3856986967236219,0.004556730475708159,0.12052294798005611,0.25105186607253793,1.3991966475742366
nemeth05,324700.0,19531.0,82.0,406065.0,23321.0,19507.0,42848.0,18093.0,17794.0,304.0,2980.0,876603.0,102915.0,332858.0,3653.0,1852882.0,0.06015090853095165,0.29689371687369753,0.00020193811335623608,0.47310244257324535,0.37971350771101625,0.004167222790704572,0.11740206227904765,0.2511267334125565,1.3995103221098433
af_1_k101,14243491.0,897837.0,740.0,14644824.0,1065684.0,897398.0,1963080.0,882883.0,866951.0,15931.0,599.0,34955306.0,4392596.0,14111972.0,130071.0,77717887.0,0.06303489783508832,0.31022293684071084,5.0529798104777494e-05,0.4497716979876203,0.403714732178285,0.003721065980655412,0.12566321118745177,0.2502381269232452,1.3996062167483556
shipsec5,7946451.0,532112.0,546.0,8196263.0,620517.0,525706.0,1146241.0,508980.0,503237.0,5750.0,14408.0,18777186.0,2574929.0,7896650.0,49055.0,41975287.0,0.06696221998977908,0.30749972360186345,6.661572475163376e-05,0.44733907358394,0.4205449101904833,0.002612478781431893,0.1371307180958851,0.2526387743806819,1.400205396132843
qc2534,358714.0,22526.0,84.0,383953.0,25596.0,22465.0,48080.0,20999.0,20895.0,111.0,678.0,944146.0,117154.0,371766.0,1351.0,1955434.0,0.06279654543731218,0.30398529220168213,0.0002187767773659797,0.48283194421289594,0.3937590160843768,0.0014309227598273996,0.12408462250541759,0.2504227007962379,1.4032050701674965
pre2,5552364.0,397722.0,448.0,5973239.0,532594.0,411964.0,944577.0,332718.0,325657.0,7068.0,38220.0,13843520.0,1547024.0,5362176.0,178429.0,34536974.0,0.07163111064044073,0.26048641856423144,7.500118444950888e-05,0.4008318736899185,0.38734194771272046,0.01288899066133469,0.11175076859064746,0.2512947897180929,1.4036413221799247
boneS10,44599624.0,2983768.0,903.0,49340225.0,3508518.0,2982969.0,6491486.0,2829079.0,2799927.0,29151.0,206928.0,106223456.0,14583670.0,44333152.0,262326.0,265922330.0,0.06690119181273815,0.3035308481835597,1.830149740906127e-05,0.399452938006372,0.417357461990316,0.002469567550127535,0.13729236977565482,0.25762191887838515,1.4036823227802238
qa8fk,1400715.0,97704.0,174.0,1521391.0,126631.0,97613.0,224263.0,85483.0,83424.0,2065.0,2464.0,3504934.0,419612.0,1378748.0,18184.0,8498288.0,0.06975294760176053,0.27597773659708275,0.00011436902150729168,0.4124282443711016,0.39337345581971017,0.0051881148118623635,0.11972037133937471,0.25075070678483563,1.404349554695078
conf5_4-8x8-05,1540650.0,104473.0,223.0,1571264.0,125271.0,104413.0,229702.0,97589.0,96004.0,1592.0,76.0,3728449.0,479443.0,1523617.0,13284.0,10277868.0,0.0678109888683348,0.2981719631765004,0.0001419239542177508,0.362764826323903,0.4086463298814065,0.0035628756085975695,0.12859046751075312,0.2500362452242354,1.4045113623642673
msdoor,16831786.0,1134840.0,773.0,18823586.0,1442255.0,1134519.0,2576774.0,1121255.0,1107997.0,13258.0,75631.0,40839623.0,5394711.0,16720031.0,119031.0,105553953.0,0.06742243514740504,0.30320340916742405,4.106550154683598e-05,0.3869075656503362,0.4094070848793095,0.0029145959550116317,0.13209502448149435,0.26210010224152047,1.4056843996497137
TSOPF_RS_b39_c19,975834.0,61416.0,171.0,963755.0,100463.0,61548.0,162033.0,60029.0,58872.0,1163.0,94.0,2353403.0,304705.0,968878.0,10396.0,4024855.0,0.06293693394573258,0.27032540461672866,0.00017743098609086333,0.5847174618712973,0.41169234508496844,0.004417432968344138,0.12947421244895158,0.4452251952120447,1.408333540396923
conf5_4-8x8-10,1520568.0,104778.0,234.0,1510261.0,127147.0,104676.0,231842.0,97491.0,95903.0,1595.0,81.0,3683340.0,479444.0,1516133.0,13330.0,10236546.0,0.0689071452246792,0.2960256032647806,0.00015494010637896364,0.35982254170498523,0.41161907399262626,0.0036189979746642995,0.13016555626143664,0.2500314205477345,1.4084487826046934
nemeth03,320064.0,19555.0,94.0,391960.0,23432.0,19539.0,42990.0,18074.0,17764.0,316.0,2974.0,782045.0,102922.0,317084.0,3638.0,1846252.0,0.06109715556888622,0.2959845408096423,0.00023982038983569751,0.42358518772085285,0.4054549290641843,0.004651906220230294,0.1316062374927274,0.25117323343867826,1.4102952070447665
af_3_k101,14244972.0,898323.0,785.0,14662901.0,1056163.0,898193.0,1954354.0,882188.0,866247.0,15940.0,605.0,34954484.0,4392660.0,14111994.0,130070.0,79872559.0,0.06306246161803618,0.311008262877828,5.3536472762108944e-05,0.4376281971884737,0.40372485544343895,0.003721124877712399,0.12566799727325398,0.25024220056086394,1.410415192084695
qa8fm,1372980.0,95863.0,218.0,1437954.0,123692.0,95732.0,219443.0,85485.0,83421.0,2070.0,2438.0,3326811.0,419397.0,1348539.0,18007.0,8434850.0,0.06982111902576876,0.28034486829677824,0.00015160429332231767,0.39441258587882416,0.4053548578503558,0.005412691012504167,0.1260657728978292,0.25068229826027394,1.4112444070376948
hood,9250685.0,650093.0,635.0,10256839.0,900089.0,650203.0,1550312.0,635664.0,628608.0,7062.0,49723.0,21837223.0,3041051.0,9184899.0,64811.0,58540254.0,0.07027512016677684,0.2907918476689589,6.190991201090317e-05,0.3730291809119926,0.4206074646029855,0.0029679140062818425,0.13925996909039212,0.2771640098953457,1.4155590233002338
nemeth07,323398.0,19555.0,86.0,402032.0,23413.0,19530.0,42962.0,17906.0,17608.0,303.0,2972.0,771650.0,102924.0,315358.0,3666.0,1824685.0,0.06046728798570183,0.29417756456594596,0.00021391332033270983,0.42289491062840984,0.4086801010820968,0.004750858549860688,0.13338171450787273,0.25114134081620204,1.4171449013559883
nemeth04,318462.0,19543.0,96.0,387157.0,23393.0,19528.0,42940.0,18070.0,17757.0,319.0,2972.0,790791.0,102913.0,318549.0,3657.0,1835583.0,0.06136681927514115,0.29618095394197674,0.00024796142133553053,0.4308119000884188,0.4028232491265075,0.004624483586687254,0.13013931620364927,0.2511488179925763,1.4175010560294121
bcsstk17,397008.0,25814.0,115.0,419400.0,33930.0,25815.0,59765.0,23374.0,23015.0,365.0,1308.0,938816.0,127516.0,393413.0,3946.0,2042016.0,0.06502135977108774,0.2811436269380195,0.0002742012398664759,0.45974958080641876,0.419052295657509,0.00420316654168655,0.13582640261776535,0.2916758161323379,1.4214893965564315
sme3Da,740843.0,202164.0,172.0,805652.0,244185.0,201428.0,445631.0,48480.0,48021.0,466.0,3303.0,1740006.0,243762.0,736412.0,4378.0,5384447.0,0.2728837284012942,0.09811560560278966,0.00021349168127181463,0.32315407691820536,0.42322382796381164,0.0025160832778737545,0.1400926203702746,0.27393451742137764,1.4240716878798978
shipsec1,6220303.0,414825.0,467.0,6450015.0,494997.0,409004.0,904019.0,399975.0,395469.0,4512.0,11974.0,14700257.0,2013812.0,6176578.0,38805.0,32990287.0,0.06668887351629012,0.30673070581613104,7.240293239628125e-05,0.4455934863494822,0.42016802835487843,0.0026397497676401167,0.13699161858190642,0.25568790466800956,1.4241349293278367
bcsstk38,291492.0,18740.0,87.0,338586.0,22912.0,18738.0,41669.0,15946.0,15693.0,258.0,1967.0,782422.0,93273.0,301367.0,3135.0,1649260.0,0.06428992905465673,0.2767682027249848,0.00025695096666725735,0.4744079162776033,0.3851719404617968,0.004006789175151006,0.11921060501877503,0.2565736810688438,1.4243396388755731
dc2,1124940.0,97822.0,252.0,1116821.0,144162.0,101195.0,245377.0,86804.0,86511.0,300.0,23617.0,2764376.0,369141.0,1107253.0,41296.0,5734800.0,0.08695752662364215,0.26131536722449505,0.00022564045625932894,0.4820352932970635,0.4005435584739558,0.014938633528868721,0.13353501839113058,0.3893264061812809,1.4246022968165313
GT01R,349324.0,22421.0,82.0,407058.0,28712.0,22401.0,51130.0,20128.0,19883.0,251.0,2414.0,916967.0,112414.0,357779.0,3374.0,2017635.0,0.06418396674720317,0.2824665300738163,0.00020144549425389011,0.4544761564901481,0.39017652761767874,0.003679521727608518,0.1225932885261956,0.2542290852511217,1.426124208854191
af_shell1,13992459.0,902529.0,702.0,13760232.0,1155042.0,902561.0,2057620.0,896543.0,880715.0,15834.0,848.0,33266811.0,4408596.0,13859775.0,129917.0,79646411.0,0.06450110019975759,0.3034846079921792,5.101658169716906e-05,0.4176812311103384,0.41662469540588065,0.0039053036974298497,0.13252235087998065,0.250543841915933,1.4285955255182647
Hook_1498,48498573.0,3390956.0,901.0,54948962.0,4215996.0,3389603.0,7605603.0,3177670.0,3130172.0,47500.0,284511.0,115699803.0,15551782.0,48014208.0,493678.0,326365265.0,0.06991867575155253,0.29468511091205796,1.6397034033145157e-05,0.35451016210318825,0.41498953978339964,0.004266887126851893,0.13441493932362183,0.25100125111803806,1.431376509770206
Cube_Coup_dt0,99428896.0,6733795.0,1034.0,111247979.0,7955326.0,6731897.0,14687223.0,6442810.0,6374009.0,68800.0,534338.0,235712569.0,32847685.0,98848024.0,566074.0,597222661.0,0.06772472863421918,0.3049124438187106,9.294550869998276e-06,0.3946812209123458,0.4193583075325949,0.0024015435511205176,0.13935483007696547,0.2511150830608103,1.4314664893008948
shyy161,459545.0,26044.0,106.0,425295.0,43102.0,28061.0,71181.0,23008.0,22874.0,140.0,160.0,1165909.0,114438.0,439329.0,19746.0,1775813.0,0.05667344873733802,0.24427480916030533,0.0002492387636816798,0.656549422715117,0.37681242704190465,0.01693614167143405,0.09815345794568874,0.3457508520049308,1.434436888931783
gearbox,7833601.0,538477.0,519.0,8492135.0,679532.0,538394.0,1217946.0,495826.0,490890.0,4942.0,32142.0,18452901.0,2578376.0,7788164.0,44875.0,33500427.0,0.06873939584106976,0.2893185324535586,6.111537322475443e-05,0.5508258446974422,0.4220563476712957,0.0024318669460156967,0.13972740654707896,0.2796593339286526,1.4350715810876016
coPapersDBLP,44817781.0,4314238.0,852.0,48014616.0,6503399.0,4314191.0,10817607.0,3527225.0,3509404.0,17827.0,155846.0,105150390.0,14886963.0,44649820.0,165657.0,211347626.0,0.09626174932667907,0.2458882055920906,1.774459677028345e-05,0.49752340251032673,0.42462819205901187,0.0015754292494778194,0.1415778201107956,0.47517427675148133,1.4360920316293806
t3dl,430084.0,28340.0,114.0,448328.0,35762.0,28344.0,64126.0,25764.0,25153.0,618.0,703.0,1054537.0,131570.0,425001.0,5887.0,2348271.0,0.06589410440751109,0.286616976304372,0.00025427811780660587,0.44906954946852384,0.4030214207751838,0.005582544756608824,0.12476565544878937,0.25577670035031513,1.4366045973775792
af_0_k101,14232187.0,899915.0,713.0,14572973.0,1125158.0,899582.0,2024744.0,882533.0,866622.0,15912.0,4253.0,34790583.0,4392813.0,14084654.0,129480.0,75106654.0,0.06323097075663775,0.30355999789493743,4.8926186852881704e-05,0.4632157225377128,0.4048409881490057,0.0037216967591488766,0.1262644262098166,0.25024504322251406,1.4382535800101284
viscoplastic2_C_2,696952.0,56882.0,180.0,733006.0,94861.0,57340.0,152221.0,41355.0,40935.0,425.0,2707.0,1664404.0,218485.0,687238.0,9735.0,2346409.0,0.08161537666869455,0.21363702111832045,0.00024556415636434084,0.7093409546247053,0.4129033575982754,0.005848940521652195,0.1312692110809635,0.563497794857246,1.438999692933074
msc10848,1179493.0,91634.0,219.0,1239196.0,120647.0,91607.0,212273.0,75181.0,74790.0,399.0,2772.0,2763576.0,391919.0,1175956.0,3553.0,5057700.0,0.07768931227230683,0.2615409769911012,0.00017672749105064896,0.5464096328370603,0.4255196889826804,0.0012856530813699352,0.1418158936103078,0.31397979539027265,1.442118168469102
av41092,1908521.0,251954.0,255.0,2016559.0,348183.0,252406.0,600608.0,126052.0,125080.0,978.0,6359.0,4496745.0,621760.0,1894895.0,13346.0,7718998.0,0.13201531447649778,0.17346764649216964,0.00012645303212055784,0.5825555337622836,0.42139258508098637,0.002967924576554819,0.13826890339567843,0.3623303688863015,1.4425332179979864
soc-Epinions1,1339210.0,260569.0,227.0,1798067.0,340312.0,261062.0,601394.0,90464.0,88884.0,1587.0,24942.0,3182191.0,447112.0,1312391.0,26646.0,5782026.0,0.1945691863113328,0.13075515495954373,0.00012624668602449185,0.5503591647633546,0.41241741931895354,0.008373476010710859,0.14050445117844906,0.7203525137549642,1.447194719471947
engine,5495447.0,466406.0,506.0,6024699.0,690046.0,466487.0,1156550.0,407838.0,403289.0,4555.0,27149.0,12983809.0,1792012.0,5451435.0,44243.0,26552265.0,0.08487134895487118,0.26070130939383324,8.39875983845832e-05,0.48899063789849945,0.4198640784071916,0.0034075516668490733,0.13801897424707957,0.3743484458794372,1.448003737109282
Cube_Coup_dt6,99430946.0,6751395.0,1036.0,111258720.0,8012964.0,6749503.0,14762466.0,6443631.0,6374812.0,68819.0,528331.0,235713044.0,32849381.0,98851004.0,566311.0,594162918.0,0.06790033959849884,0.30385747080191133,9.311629686194484e-06,0.3967144984298734,0.4193701049484559,0.002402544171462993,0.1393617444438077,0.2511229151722915,1.4510588775971596
rajat24,2354936.0,203380.0,401.0,2505532.0,320739.0,212374.0,533133.0,186097.0,184046.0,2059.0,18867.0,5912440.0,621559.0,2255532.0,98781.0,15216798.0,0.08636328121019,0.25874476871098256,0.00016004585054192085,0.3885469203179276,0.38148919904472606,0.016707315423074062,0.10512732475932103,0.30622727839304814,1.4554447178550203
RM07R,29946387.0,2140312.0,800.0,31702959.0,2644114.0,2139838.0,4783969.0,1965826.0,1953391.0,12441.0,82497.0,70303593.0,9949327.0,29842419.0,101519.0,178242954.0,0.07147145997946264,0.29124232661880844,2.5234237599083416e-05,0.39442565005963715,0.4244792865707447,0.001444008700949324,0.14151946686423267,0.26086728639292367,1.4558875547708392
bcsstm36,298172.0,19500.0,117.0,360510.0,27616.0,19662.0,47296.0,16290.0,15706.0,589.0,2571.0,765630.0,91949.0,298519.0,7176.0,1722491.0,0.06539849482848825,0.256188469159878,0.0003245402346675543,0.44448998572416343,0.38989982106239307,0.009372673484581324,0.1200958687616734,0.2744582412990269,1.458102730604068
bone010_M,19872884.0,1420612.0,752.0,20259033.0,1766134.0,1420684.0,3186835.0,1293326.0,1262705.0,30627.0,37645.0,47763563.0,6145714.0,19616344.0,263627.0,145965625.0,0.07148494400712045,0.28867846490338184,3.711924453649885e-05,0.3272247352758569,0.4106968318087995,0.005519416547714416,0.12866950482735134,0.2553321980368253,1.4589857570182598
rajat25,770523.0,70128.0,186.0,821001.0,102465.0,72168.0,174652.0,52960.0,52297.0,670.0,5228.0,1899616.0,217792.0,745926.0,24570.0,4294079.0,0.09101350641058087,0.23267666028153172,0.0002265527082183822,0.44238031018991497,0.39267199265535774,0.012934193015851624,0.11465053989859003,0.33096824685241893,1.4594566000806701
li,1256314.0,94119.0,180.0,1394701.0,128672.0,93956.0,222647.0,79727.0,78957.0,777.0,6110.0,3043196.0,415234.0,1261361.0,6860.0,5476243.0,0.07491678035905036,0.263670156825653,0.00012905992037002913,0.5557087222024296,0.414485626295513,0.0022542090617889876,0.13644668302666013,0.30024845115722126,1.4602992249175224
PFlow_742,31731059.0,2064028.0,791.0,34638553.0,2704290.0,2062616.0,4766911.0,2004831.0,1981108.0,23725.0,123175.0,75827015.0,10217412.0,31487628.0,234338.0,175898206.0,0.06504756112930236,0.29605838497686415,2.283582688918905e-05,0.43108464107928424,0.4152560667197568,0.0030904289190336717,0.1347463301832467,0.271706606352732,1.461990343064228
rajat20,767431.0,69655.0,196.0,815740.0,101272.0,71727.0,173016.0,52695.0,52052.0,650.0,5113.0,1892039.0,216718.0,742950.0,24438.0,4202572.0,0.09076386020371864,0.23346225926073608,0.00024027263588888618,0.4502097762988951,0.392671609834681,0.012916224242734954,0.11454203639565569,0.3305129464299331,1.4634818850785156
Geo_1438,50014709.0,3510286.0,955.0,52103260.0,4317165.0,3509040.0,7826205.0,3289190.0,3243539.0,45651.0,103113.0,119456845.0,15924485.0,49605285.0,409624.0,323879486.0,0.07018507295523803,0.2959130107387097,1.8328987476023573e-05,0.3688311553020064,0.41525694906809235,0.0034290542329324034,0.13330742997607212,0.2506761588244207,1.4649504677860312
crystm03,484420.0,33763.0,137.0,481519.0,43135.0,33870.0,77024.0,29645.0,28942.0,709.0,361.0,1168559.0,148753.0,478477.0,6949.0,2736299.0,0.06969778291565171,0.27791579559197144,0.0002845162911536201,0.4270582271893532,0.40945900035856125,0.005946640263777866,0.12729609715897958,0.2539677932649953,1.468994672799473
t3dl_a,427102.0,28183.0,106.0,439433.0,35649.0,28181.0,63850.0,25415.0,24815.0,607.0,715.0,1049305.0,131561.0,424185.0,5971.0,2324019.0,0.0659865793182893,0.2847140536604492,0.00024121993568985487,0.4515044842576588,0.40425329146435024,0.005690433191493417,0.12537917955217978,0.2557691485183932,1.469745399966646
viscoplastic2_C_5,697189.0,57768.0,186.0,733857.0,96075.0,58264.0,154359.0,42663.0,42146.0,523.0,2688.0,1664535.0,218464.0,687303.0,9752.0,2558504.0,0.08285845014766441,0.21653926972622348,0.0002534553734583168,0.6505891724226345,0.412909911777163,0.0058586932686906555,0.1312462639716197,0.5635511897145923,1.4707500677175351
human_gene2,16498691.0,3685731.0,729.0,16590667.0,4657663.0,3685742.0,8343424.0,1083298.0,1082453.0,851.0,4183.0,38505909.0,5494707.0,16491401.0,7677.0,92571305.0,0.22339535906212196,0.11491778372163727,4.3940367195604614e-05,0.4159594487730296,0.42828234492529443,0.00019937199768482286,0.14269776101117362,0.3037183576445344,1.472052384585911
Emilia_923,32707381.0,2340793.0,859.0,34078538.0,2873457.0,2339503.0,5212962.0,2151473.0,2122117.0,29357.0,56695.0,78488333.0,10376507.0,32442380.0,259485.0,207311372.0,0.07156772962041809,0.2921436607153162,2.520648039537377e-05,0.37860119414963883,0.4133401584666093,0.003306032757760316,0.13220445132909117,0.2517484941925023,1.4762031854939108
viscoplastic2_C_1,697247.0,60511.0,179.0,734471.0,99082.0,60795.0,159897.0,42700.0,42123.0,581.0,2703.0,1664681.0,218482.0,687418.0,9776.0,2856890.0,0.08678560108541163,0.21076323933720637,0.00024371282188132684,0.5826899180577481,0.4129427800281255,0.005872596611603064,0.13124556596729342,0.5634101370604846,1.477648474191981
3dtube,2542570.0,173132.0,260.0,2711606.0,209647.0,173060.0,382725.0,165012.0,163526.0,1492.0,7903.0,5999420.0,836454.0,2529822.0,12390.0,12196162.0,0.06809330716558443,0.3012613717897458,9.588413655966243e-05,0.49191048790594943,0.42167776218367775,0.00206519963596481,0.13942247750615894,0.25616365485554055,1.4785041715896983
soc-Slashdot0902,2137752.0,569879.0,324.0,2709542.0,700933.0,569888.0,1270843.0,146915.0,145222.0,1698.0,28254.0,5063171.0,707093.0,2109593.0,27391.0,10095179.0,0.2665786302620697,0.10362487815268896,0.00011957740459457724,0.5015434595067606,0.41665450366973583,0.0054098508622363334,0.1396541811445831,0.6408484914398616,1.4787548742772623
ex11,901887.0,59292.0,144.0,983884.0,77020.0,59248.0,136286.0,56562.0,55989.0,580.0,3692.0,2157978.0,296423.0,900756.0,5259.0,4251018.0,0.06574216060326848,0.29329834895876544,0.00014635871708453435,0.5076379351957578,0.41740740637763685,0.0024370035283028837,0.13736145595552873,0.26447495445209573,1.4789059667682904
appu,1425178.0,451808.0,292.0,1503081.0,538693.0,451806.0,990519.0,91033.0,90487.0,551.0,3600.0,3339807.0,472154.0,1420488.0,4776.0,12275603.0,0.31701864609192676,0.08416886104412918,0.00019426764093219195,0.2720686714941824,0.4253203852797482,0.0014300227528117643,0.14137164213381193,0.2518843822336458,1.4793798396754303
conf6_0-8x8-20,1527479.0,108092.0,193.0,1531500.0,130560.0,107901.0,238481.0,97522.0,95937.0,1592.0,79.0,3640082.0,479837.0,1509570.0,13244.0,9534072.0,0.07076496632686931,0.2902414561774746,0.00012602024159320927,0.3817972006085123,0.4147076906509249,0.0036383795749656187,0.13182038206831603,0.25013214591411087,1.480960531824956
Si10H16,870895.0,84632.0,194.0,956444.0,116689.0,83664.0,200374.0,55624.0,55041.0,590.0,4217.0,2053988.0,285827.0,864864.0,6088.0,4124771.0,0.09717819025255628,0.21728294752302751,0.0002028346667447336,0.4979641294025777,0.4210657511144174,0.0029639900525222154,0.13915709342021473,0.31896739318447365,1.4821427771932574
soc-LiveJournal1,136573667.0,37721269.0,1579.0,173115309.0,67683249.0,37614190.0,105297462.0,28335982.0,28173536.0,162453.0,1720301.0,323276241.0,45057807.0,134993634.0,1547802.0,1944071459.0,0.2761972335413678,0.21204259317001514,9.121088187527078e-06,0.16628825010696277,0.4175798183696401,0.0047878619078597865,0.13937865294591817,0.581934231721991,1.4833271228494305
rajat28,770570.0,68987.0,173.0,820593.0,100883.0,71060.0,171962.0,52217.0,51601.0,624.0,5237.0,1899359.0,217757.0,745799.0,24531.0,4164280.0,0.0895272330871952,0.2329254747322452,0.00021082314862544527,0.45610741832921897,0.39265825997086384,0.012915409883018428,0.11464762585693383,0.33095881500034957,1.483868433457288
viscoplastic2_C_4,696964.0,56848.0,190.0,733170.0,94799.0,57380.0,152199.0,42196.0,41710.0,493.0,2706.0,1664364.0,218429.0,687186.0,9734.0,2442087.0,0.08156518844588817,0.21706319606985777,0.0002591486285581789,0.681533458881686,0.4128820378234569,0.005848480260327669,0.1312387194147434,0.5635510353617446,1.4844405982856006
cant,3125706.0,206234.0,304.0,3446963.0,253209.0,204957.0,458184.0,195942.0,193900.0,2048.0,15263.0,7373585.0,1032743.0,3108177.0,17915.0,15198751.0,0.06597997380431812,0.299547793544363,8.819357794092945e-05,0.4851441411205434,0.42152860514932694,0.0024296186997234044,0.14005982164713637,0.25175792948389947,1.4870822700206585
rajat16,795345.0,71491.0,162.0,860496.0,103077.0,73785.0,176881.0,53513.0,52863.0,656.0,7349.0,1965451.0,225446.0,769352.0,27247.0,4421090.0,0.08988677869352293,0.2322673333506949,0.00018826351313660958,0.4445625400071023,0.3914378938981435,0.013862975978541312,0.11470446223284121,0.3247972592358881,1.4887970666105395
struct3,997386.0,63246.0,144.0,1209354.0,82798.0,63120.0,145939.0,60665.0,59069.0,1602.0,8629.0,2524873.0,307764.0,990109.0,16068.0,5562786.0,0.06341175833629106,0.29362935857969835,0.00011907183504581785,0.4538864159074248,0.3921420998204662,0.006363884440920395,0.12189286352224449,0.25296184087019846,1.4893441431400936
kim1,773500.0,52082.0,135.0,764699.0,72828.0,52356.0,125205.0,47683.0,46641.0,1049.0,96.0,1954927.0,236771.0,777846.0,10322.0,3929344.0,0.06733290239172592,0.27580283189116656,0.00017654005039891512,0.4975199422600821,0.3978900490913471,0.005279992552151564,0.12111500838650241,0.253603963047262,1.4904480386294603
Bump_2911,103033691.0,6992979.0,989.0,105407188.0,8278891.0,6990458.0,15269350.0,6691738.0,6599594.0,92144.0,150116.0,244930867.0,32885581.0,102213503.0,801188.0,597601343.0,0.06787079965911344,0.30470885595467767,9.382661835168205e-06,0.40985662075394635,0.4173157277069533,0.003271078120178295,0.13426474744810338,0.2563736013589798,1.4926188877708126
fullb,9297445.0,620889.0,571.0,9652631.0,750664.0,620803.0,1371485.0,605032.0,598661.0,6378.0,19746.0,21931395.0,3026784.0,9242165.0,53896.0,44461977.0,0.0667806047790549,0.3061101928291029,5.915485632880818e-05,0.4932618043502654,0.42141254580476983,0.002457481614826599,0.1380114671228164,0.25618775238664343,1.495373542047695
lhr34,659723.0,40950.0,118.0,727059.0,52461.0,41240.0,93719.0,39020.0,38549.0,474.0,3255.0,1664419.0,205000.0,659492.0,9603.0,3041952.0,0.062071505768330044,0.2939603281627856,0.00016229769523518723,0.5471549189467816,0.3962295551781132,0.005769580856743404,0.12316610180489408,0.2602503735544996,1.497115941663938
conf6_0-8x8-30,1523706.0,108409.0,198.0,1519822.0,130510.0,108248.0,238777.0,97261.0,95669.0,1598.0,80.0,3648596.0,479835.0,1511049.0,13313.0,9509062.0,0.07114823988354708,0.28943452823787785,0.0001302784141827135,0.3836967305502898,0.4141453315193022,0.0036488007989922697,0.13151223100611853,0.2501638354544616,1.497870406902663
trans5,1124997.0,98363.0,235.0,1115503.0,147472.0,101222.0,248714.0,87645.0,87025.0,628.0,23489.0,2764224.0,366382.0,1107859.0,41332.0,5525708.0,0.08743401093514028,0.26056980785410827,0.00021066729538154536,0.5002479320297055,0.40078481338704824,0.014952478525618764,0.1325442511171309,0.38664163503415466,1.4993851865012204
viscoplastic2,697055.0,57683.0,181.0,733608.0,96057.0,58063.0,154138.0,42495.0,41953.0,548.0,2706.0,1664444.0,218423.0,687231.0,9741.0,2570961.0,0.08275243703868418,0.21611326684737556,0.00024672577180183424,0.6474014969499732,0.4128892290758956,0.005852404766997267,0.131228806736664,0.5634599608921542,1.5009405147883164
Stanford_Berkeley,7599967.0,603048.0,438.0,9709908.0,773880.0,615176.0,1389074.0,470719.0,465166.0,5560.0,141453.0,19371828.0,2364372.0,7498148.0,226493.0,42319943.0,0.07934876559332428,0.2531028990860811,4.510856333551255e-05,0.45774702484830854,0.38706455580753657,0.011691875438910567,0.12205208512072273,0.2823882994980514,1.5044738530170718
rajat23,616758.0,37715.0,119.0,756542.0,55521.0,40660.0,96200.0,33857.0,33436.0,427.0,11408.0,1719593.0,159199.0,607195.0,33118.0,3667944.0,0.06115040258902195,0.26032431933690614,0.00015729463797118997,0.4688165904386763,0.3531039030747392,0.019259208428971275,0.09257946502457268,0.2603498718684636,1.5068572165046472
cyl6,568316.0,35896.0,100.0,584985.0,43492.0,35860.0,79371.0,34672.0,34210.0,468.0,242.0,1439577.0,179259.0,574894.0,4058.0,2722665.0,0.0631620436517712,0.30402567452627516,0.0001709445541338667,0.5287382031942968,0.3993492532875977,0.0028188836026138233,0.12452199500269871,0.2507055766428258,1.5072179053586952
rajat17,795562.0,71299.0,180.0,861179.0,102738.0,73569.0,176323.0,53437.0,52788.0,656.0,7372.0,1965144.0,225411.0,769221.0,27183.0,4405242.0,0.08962092206515646,0.2325774721448468,0.00020901577953015576,0.4460921783638674,0.39143238358105054,0.013832574101439895,0.11470457126805975,0.32476040363990527,1.5082933631032491
conf6_0-8x8-80,1521390.0,104024.0,205.0,1512444.0,124129.0,103821.0,227970.0,96949.0,95360.0,1596.0,72.0,3632405.0,479388.0,1507465.0,13240.0,9282175.0,0.06837431559297748,0.2983789806074745,0.00013554220850490992,0.39133123432816125,0.4150046594473909,0.0036449680032925843,0.13197537168900494,0.25002490402172567,1.5101011954823502
water_tank,1909788.0,117587.0,180.0,2237804.0,154017.0,117639.0,271676.0,113859.0,111979.0,1886.0,7641.0,4844251.0,580336.0,1885590.0,18371.0,8219018.0,0.06157070837181928,0.2953272724914729,8.043599886317121e-05,0.5893953511234554,0.389242836508678,0.0037923303313556625,0.11979891215380871,0.2789319247415966,1.510319935062035
lhr71,1276563.0,78325.0,159.0,1420685.0,98254.0,78873.0,177148.0,77440.0,75783.0,1663.0,6587.0,3164940.0,393862.0,1261526.0,18926.0,6348851.0,0.06135615711876343,0.3041777302936509,0.00011191784244924103,0.498505950131764,0.3985939701858487,0.005979892193848857,0.12444532913736121,0.2500917536050595,1.5130642352934844
ohne2,8819213.0,720718.0,559.0,9946450.0,905181.0,720545.0,1625745.0,588504.0,582631.0,5879.0,53066.0,20851970.0,2913511.0,8766370.0,56912.0,60485217.0,0.08172135087337158,0.26578040681061615,5.6200956120022725e-05,0.3447448985757958,0.4204096783181637,0.00272933444657747,0.13972353691281927,0.2563943235646306,1.516868114159781
lhr71c,1284962.0,78042.0,129.0,1445931.0,97321.0,78607.0,175949.0,77405.0,75755.0,1658.0,6575.0,3129646.0,393791.0,1255591.0,18883.0,6356152.0,0.06073486998059086,0.3055211285395139,8.921587544633873e-05,0.4923806101553267,0.4011926588502342,0.0060335897414595776,0.12582605189213092,0.25003682698681595,1.5171569915599703
rajat29,6621298.0,568446.0,559.0,6595329.0,850792.0,586095.0,1436905.0,532277.0,530508.0,1775.0,16818.0,16222220.0,1896906.0,6447860.0,170263.0,36938519.0,0.08585114278197417,0.2703036083002993,8.475695450522635e-05,0.43916812149398843,0.39747087636587347,0.010495665821324085,0.11693257766199694,0.3776941159229952,1.5182811722553238
trans4,1125141.0,98239.0,226.0,1115953.0,147753.0,100571.0,248346.0,87149.0,86745.0,412.0,23564.0,2764349.0,367775.0,1107176.0,41280.0,5522632.0,0.08731261237480457,0.25976244057288483,0.00020251748953584964,0.5005491946593581,0.4005196160108582,0.014932991456578023,0.13304217376315364,0.38773072495182026,1.5184307768773937
SiO,1485241.0,128554.0,269.0,1590709.0,184011.0,127121.0,311149.0,96890.0,95828.0,1067.0,5435.0,3501409.0,483499.0,1474026.0,11060.0,6771236.0,0.08655430330835198,0.23745279250267745,0.00016910698311256177,0.5171004230246885,0.4209808108678535,0.003158728386201098,0.13808698155513965,0.3597596636779642,1.5185366393104767
cit-Patents,33328401.0,10705219.0,1056.0,57961909.0,24468731.0,10702063.0,35170812.0,10169087.0,10046802.0,122291.0,1172570.0,81889778.0,10498281.0,32203985.0,1097547.0,784708482.0,0.32120409857046545,0.22428561210513503,1.821886163204183e-05,0.10435694258240476,0.39326013315117303,0.013402735076409659,0.12820013994909107,0.5362483013469289,1.5203643418396657
FEM_3D_thermal2,2933314.0,182205.0,267.0,3290382.0,234580.0,183246.0,417848.0,177540.0,173628.0,3919.0,11478.0,7199161.0,898296.0,2880818.0,38863.0,14448944.0,0.062115750308354305,0.2981921033007047,8.114559342957747e-05,0.4982482456849442,0.4001602408947376,0.005398267937055443,0.124777873421639,0.25104570237076174,1.521374053067646
dc1,1124950.0,98046.0,219.0,1116293.0,144176.0,101440.0,245636.0,86542.0,86242.0,307.0,23555.0,2764141.0,366953.0,1107356.0,41320.0,5340532.0,0.08715587359438197,0.2605289934914413,0.0001961850517740414,0.5175778368147593,0.40061487456681844,0.014948586197303248,0.13275480519987945,0.3869648892474309,1.5241947769565638
viscoplastic2_C_7,697197.0,57134.0,191.0,733729.0,95496.0,57630.0,153147.0,42717.0,42224.0,499.0,2697.0,1664543.0,218443.0,687293.0,9758.0,2556777.0,0.08194814378145632,0.21809520892047543,0.00026031409416828286,0.6510317481735794,0.41290191962598743,0.005862269704056909,0.13123301711040208,0.5634635871429714,1.5247407419814787
viscoplastic2_C_6,697091.0,57517.0,192.0,733852.0,95860.0,58023.0,153903.0,42654.0,42159.0,501.0,2703.0,1664406.0,218443.0,687253.0,9755.0,2532628.0,0.08251003097156612,0.21700575405607533,0.0002616331358366537,0.657185342655929,0.4129118736654398,0.005860949792298274,0.13124381911624927,0.5634824823430479,1.5252715447764773
viscorocks,957358.0,60544.0,118.0,1145136.0,79051.0,60609.0,139679.0,57895.0,56742.0,1161.0,7604.0,2386362.0,302742.0,949853.0,11095.0,4625388.0,0.0632407103716687,0.2930294471944689,0.00010304452920875773,0.5159268800801143,0.3980339110327771,0.004649336521449805,0.12686340127776088,0.2511764744925728,1.531358801680192
cnr-2000,3706678.0,243147.0,453.0,4389631.0,365051.0,249677.0,614748.0,228581.0,224742.0,3846.0,47585.0,8906469.0,1142715.0,3603669.0,103371.0,17679328.0,0.06559701166381326,0.27104605675839444,0.00010319774031120155,0.5037787069734777,0.4046125350012446,0.011606283028661527,0.12830168723430127,0.32388935357045984,1.5322716409935477
epb3,490412.0,28471.0,99.0,477757.0,42046.0,30893.0,72956.0,25372.0,25198.0,181.0,110.0,1357351.0,116188.0,478162.0,21711.0,2679057.0,0.05805526781563257,0.25803433406557647,0.00020721831391272132,0.5066525273631729,0.35227586674338474,0.01599512580017991,0.08559908233021525,0.25013886078184,1.5328438557633688
gas_sensor,1408281.0,102907.0,214.0,1423661.0,137376.0,103160.0,240555.0,88537.0,86563.0,1980.0,1238.0,3407329.0,433330.0,1390805.0,17850.0,7068236.0,0.07307277453860415,0.26903419104688053,0.0001503166835363194,0.48206214393520536,0.4081804251952189,0.005238707503736798,0.12717586120976285,0.2531598979952503,1.534462573784047
iChem_Jacobian,8409087.0,557047.0,529.0,8308133.0,1059559.0,563456.0,1623033.0,534882.0,532118.0,2770.0,1848.0,19954198.0,2665584.0,8336080.0,70691.0,22344427.0,0.06624345782128309,0.247869818783409,6.367254833306111e-05,0.8930279572620055,0.4177607138106979,0.0035426630526568894,0.13358512329084837,0.6247729980939809,1.5347445482698843
Serena,51573886.0,3642970.0,871.0,56618162.0,4446138.0,3615492.0,8061648.0,3398801.0,3354841.0,43967.0,254772.0,121850331.0,16693277.0,51116318.0,458017.0,286595611.0,0.07063594160812316,0.29656787443493704,1.5383756187634633e-05,0.4251646791618173,0.41950085470018134,0.0037588490424371518,0.13699820807216354,0.2547238099958233,1.5357911721084738
Ga3As3H12,6826234.0,782056.0,523.0,7029432.0,1102351.0,782095.0,1884465.0,448765.0,446660.0,2111.0,10367.0,15990772.0,2255844.0,6805465.0,19671.0,25923071.0,0.11456624545833032,0.19233637489660257,7.440145946358112e-05,0.6168548471745496,0.4255870198136775,0.0012301469872749108,0.14107161305282823,0.37451594699900836,1.537872218863754
Dubcova3,4301236.0,382455.0,454.0,4252057.0,599273.0,384141.0,983433.0,339931.0,336858.0,3080.0,1160.0,10213523.0,1359905.0,4261618.0,38719.0,19908788.0,0.08891746465434587,0.25686885845466556,0.00010677185183547634,0.513015809902642,0.41725249945586845,0.003790954404273628,0.13314749474789453,0.3735917560121569,1.5393251874732343
hollywood-2009,141072710.0,30521376.0,1190.0,147427952.0,40956586.0,30522901.0,71479507.0,15460935.0,15421674.0,39268.0,311043.0,330303106.0,46801449.0,140694190.0,374214.0,1216898977.0,0.21635209247770174,0.17783363696264623,8.071739340176142e-06,0.2714301780533093,0.4259547895380675,0.0011329412082488864,0.1416924278029647,0.40573195680024715,1.5403739594847414
packing-500x100x100-b050,31138978.0,2121288.0,854.0,31536419.0,2905653.0,2133037.0,5038708.0,2014610.0,1955269.0,59349.0,74031.0,75265622.0,9386327.0,30567414.0,561113.0,205837270.0,0.06812323769906642,0.2856258572206726,2.707980256096927e-05,0.36565594753564307,0.40612716918754754,0.007455103473402505,0.12470935269757022,0.260482862789535,1.5435085967152673
ldoor,38321126.0,2605653.0,816.0,41559912.0,3276753.0,2601589.0,5878363.0,2583362.0,2553155.0,30214.0,165483.0,90521767.0,12523799.0,38047672.0,267118.0,194127431.0,0.06799520974409781,0.30529968771143,1.9634305289193104e-05,0.46630075169541596,0.420315171267039,0.0029508703691124368,0.13835124318772965,0.26483365033243034,1.5470824977913646
SiO2,13377451.0,1475084.0,561.0,14123252.0,2086395.0,1464563.0,3550974.0,879402.0,874156.0,5252.0,16087.0,32015710.0,4325932.0,13304880.0,45523.0,57865742.0,0.11026644762144897,0.19849376215472456,3.972172981123611e-05,0.5532757188182258,0.41557347939495953,0.0014218956880856304,0.13511903999630182,0.3804982688200076,1.5488489743275842
Si41Ge41H72,15585783.0,1589197.0,669.0,16197742.0,2205440.0,1575063.0,3780520.0,1061196.0,1054888.0,6316.0,30053.0,36560936.0,5137731.0,15527857.0,56226.0,75050874.0,0.10196452754410863,0.21917766345651005,4.130205308863421e-05,0.487148703957798,0.424711692282714,0.0015378709122764254,0.14052514957494525,0.3389218120270769,1.5492518126275654
email-Enron,835546.0,136363.0,183.0,1054593.0,187552.0,136975.0,324547.0,50695.0,50041.0,660.0,12179.0,1981522.0,278256.0,822242.0,13229.0,2839033.0,0.1632022653450558,0.13509948246731443,0.00017352665909976646,0.6979566634132115,0.41495476709317386,0.006676181238462152,0.14042539017987182,0.6399425961445584,1.5509365887411652
e40r0100,452979.0,29753.0,97.0,555562.0,36674.0,29783.0,66477.0,27215.0,26681.0,541.0,4586.0,1116243.0,144955.0,449874.0,6116.0,2197451.0,0.06568295660505233,0.2904730393203262,0.0001745979746634939,0.507971736343609,0.4030251477500867,0.005479093709882167,0.1298597169254365,0.2513211459640898,1.551493712199982
torso3,3740279.0,266669.0,492.0,3620464.0,351786.0,268592.0,620396.0,242806.0,236341.0,6471.0,375.0,9042870.0,1115403.0,3671679.0,66576.0,22618926.0,0.07129655301115238,0.281285261155558,0.0001358941837289364,0.399792191724753,0.40603027578633777,0.007362264413842066,0.12334612794389392,0.251723059340945,1.5549511648483305
rajat21,2278705.0,164242.0,349.0,2356336.0,257060.0,175766.0,432845.0,158981.0,158008.0,981.0,18445.0,5797443.0,567154.0,2165665.0,113035.0,14293449.0,0.07207690332886442,0.26862794132059087,0.0001481113050091328,0.40560140523116567,0.3735552035612942,0.01949738876259758,0.09782830120106399,0.2877265929231375,1.5602669817615094
cz40948,401462.0,21900.0,82.0,490128.0,31725.0,22762.0,54507.0,20967.0,20566.0,408.0,2882.0,1134994.0,106029.0,397706.0,12018.0,1870568.0,0.05455061749306286,0.27780427696955245,0.00016730323507328697,0.6067643624824117,0.35040361446844653,0.010588602230496373,0.09341811498562988,0.2506720191782571,1.5606817734492373
inline_1,31903324.0,2377877.0,881.0,34998041.0,2874918.0,2377226.0,5252144.0,2163409.0,2147242.0,16167.0,116571.0,76108276.0,10432506.0,31753219.0,153363.0,148398125.0,0.07453383227402888,0.29173940230755546,2.5172837531106384e-05,0.512865482633288,0.41721111906410807,0.002015063381543421,0.13707452787394633,0.2786734217831002,1.5608261213005297
filter3D,2333438.0,266712.0,244.0,2984356.0,343311.0,266747.0,610079.0,152396.0,149176.0,3228.0,27735.0,5781925.0,733366.0,2298532.0,35757.0,12740303.0,0.1143000156850107,0.19987015967736646,8.175968282604354e-05,0.4538294732864674,0.39753749832451996,0.006184272538990042,0.12683768814019553,0.25728773041282665,1.5639926141335119
blockqp1,1112764.0,98224.0,200.0,1100979.0,171525.0,99946.0,271488.0,76498.0,76366.0,138.0,189.0,2669130.0,340294.0,1096297.0,15942.0,3937415.0,0.0882702891179082,0.21983068284356266,0.00018165650752648325,0.6778889195068338,0.4107319613507023,0.0059727326881792945,0.12749247882268755,0.531374774946401,1.5661486300248484
boneS01,5622824.0,360325.0,566.0,6758225.0,433576.0,360200.0,793775.0,339818.0,335756.0,4062.0,26605.0,14358992.0,1742037.0,5581761.0,38887.0,25725662.0,0.06408256776310267,0.29977072900062013,8.374980116820615e-05,0.5581583090067809,0.3887293063468522,0.0027081984584990367,0.12132028487793572,0.2542676131682137,1.569930414501815
channel-500x100x100-b050,71663195.0,4848423.0,966.0,70408197.0,6017678.0,4872614.0,10890292.0,4649801.0,4515692.0,134108.0,27925.0,174211337.0,21425623.0,70419756.0,1212228.0,453269154.0,0.06765569132104701,0.29921320290682946,1.3719993426333585e-05,0.3843441263598537,0.40422028332174503,0.006958376078590109,0.12298638750473513,0.2502836738392864,1.5699627607787277
cbuckle,544536.0,34183.0,104.0,628146.0,41074.0,34114.0,75209.0,32908.0,32447.0,468.0,3030.0,1315232.0,173091.0,537120.0,4848.0,2623267.0,0.06277454566823865,0.3043739652413589,0.00016556660394239554,0.5013717627675719,0.408384224228121,0.003686041702148366,0.13160491837181576,0.2509649094826461,1.5710018466232725
rajat18,601127.0,45178.0,157.0,629298.0,68016.0,47699.0,115733.0,37302.0,36994.0,315.0,5879.0,1512236.0,159718.0,575351.0,26711.0,3343063.0,0.07515549958660982,0.24374816218512105,0.0002494843460490896,0.45235043431727134,0.38046376359245515,0.017663248328964525,0.10561711267288969,0.29903857855665084,1.5741336158440393
wathen100,413176.0,26225.0,90.0,421733.0,36211.0,26707.0,62940.0,23511.0,22974.0,544.0,148.0,1103808.0,118725.0,415727.0,8258.0,2043789.0,0.06347174085619688,0.2719575250720061,0.00021340516393073342,0.5400792351852368,0.37662981243114746,0.007481373572215458,0.1075594668638024,0.25136879279462393,1.5752634919211688
dc3,1124869.0,97918.0,226.0,1117004.0,144306.0,101303.0,245627.0,86844.0,86558.0,293.0,23542.0,2764667.0,366242.0,1107869.0,41419.0,5748807.0,0.08704835851996988,0.26120774443485295,0.00020232693884713037,0.4809114308412163,0.4007242101851688,0.014981551123516864,0.1324723737072132,0.3877821342089019,1.5772898013724654
gyro_M,312804.0,23799.0,100.0,379573.0,31729.0,23927.0,55676.0,17233.0,16790.0,450.0,3368.0,758166.0,97134.0,306344.0,6114.0,1676487.0,0.07608278666513216,0.23636313760989727,0.000263453933762412,0.4522349412789959,0.4040592693420702,0.008064197022815583,0.1281170614350947,0.274177613937235,1.577997913342141
c-64b,1074794.0,117228.0,211.0,1072222.0,168369.0,118572.0,286962.0,70533.0,70316.0,224.0,12700.0,2569236.0,359906.0,1063529.0,17566.0,4173579.0,0.10907020322033803,0.1972978643057945,0.00019678760555183534,0.6155953918687055,0.4139475704061441,0.006837051948516991,0.14008288845399955,0.4490416694739101,1.5781882787406705
apache2,4921044.0,331969.0,483.0,5027540.0,438902.0,349875.0,788793.0,279908.0,276188.0,3725.0,989.0,13181434.0,1206880.0,4737305.0,180977.0,33394465.0,0.06745905950038245,0.2619142304536068,9.607084180334717e-05,0.3947191248609612,0.35939223304535756,0.013729689804614581,0.09155908226677006,0.25029205371258184,1.5793497121931956
wathen120,499920.0,31335.0,94.0,519909.0,42577.0,31917.0,74515.0,28623.0,27981.0,648.0,163.0,1322968.0,142307.0,498223.0,9783.0,2471395.0,0.06268002880460874,0.2775213791231166,0.00018080087092164205,0.5353122426807532,0.37659489874282676,0.0073947366829734355,0.10756647175139535,0.2511573318272871,1.5860242349182467
crystk01,259365.0,16458.0,69.0,287294.0,20881.0,16425.0,37326.0,13443.0,13295.0,153.0,816.0,657535.0,82960.0,261936.0,1794.0,1244940.0,0.06345497657741021,0.2647875672162146,0.00024017208852255878,0.5281660160329011,0.3983605435452105,0.0027283718737405615,0.12616818876561703,0.2588366701922867,1.5896338155341425
eu-2005,16885496.0,1247837.0,809.0,20500015.0,1512963.0,1256159.0,2769129.0,1099579.0,1080256.0,19325.0,176784.0,41223432.0,5318039.0,16600983.0,278682.0,111227950.0,0.07389993163363398,0.2842238287304185,3.946338575849822e-05,0.37062116131781625,0.40270744561005983,0.0067602813855964245,0.12900524633659807,0.26430503221063495,1.589917459910815
in-2004,19501277.0,1222922.0,724.0,22131462.0,1808661.0,1257562.0,3066243.0,1190810.0,1181815.0,9002.0,200993.0,46701945.0,6105407.0,19076454.0,432700.0,76069690.0,0.06270984202726826,0.27972637409024503,3.271360925003509e-05,0.6139363128731036,0.4084723666219897,0.009265138743150847,0.13073132178970276,0.3353815052258898,1.5903303742255037
2D_54019_highK,881645.0,57764.0,117.0,905715.0,79102.0,58369.0,137491.0,54472.0,53166.0,1313.0,1419.0,2161747.0,263540.0,866119.0,14710.0,4318679.0,0.0655184342904457,0.28376301683136856,0.00012917970884881004,0.5005574621313601,0.40065696864619216,0.006804681583922633,0.12191065837029033,0.26284320266972255,1.5916606083347014
soc-sign-Slashdot090216,1186052.0,280636.0,243.0,1672039.0,350905.0,281683.0,632609.0,80846.0,78789.0,2063.0,25948.0,2777291.0,399017.0,1155423.0,30477.0,6011765.0,0.2366135717489621,0.11331618672516136,0.0001453315383193813,0.4619759754414885,0.41602518425328855,0.010973643021203036,0.14367129695807893,0.5832132364763144,1.592581641246374
filter3D_E,2337445.0,261417.0,259.0,2996794.0,337625.0,261778.0,599424.0,151877.0,148660.0,3223.0,27737.0,5805604.0,733270.0,2302247.0,35646.0,12648201.0,0.11183878123335522,0.20215200033009406,8.642569359121781e-05,0.45900630453295294,0.3965559828055789,0.0061399296266159385,0.12630382644079755,0.25727101924962764,1.5947378011122952
af23560,416336.0,26914.0,91.0,438761.0,36029.0,27146.0,63195.0,23298.0,22740.0,564.0,200.0,1144656.0,121648.0,424821.0,6572.0,2021005.0,0.06464490219438146,0.26936283861121707,0.0002074022075799809,0.5663795982691779,0.3711342097538474,0.005741462937336632,0.10627472358507709,0.2509173640145788,1.595915829772614
crystm02,273518.0,18501.0,90.0,281467.0,24590.0,18542.0,43152.0,14530.0,14147.0,388.0,229.0,689411.0,82367.0,272173.0,4095.0,1489501.0,0.06764088652300762,0.2518983391699317,0.0003197532925707099,0.4628469534427973,0.3947906256210011,0.005939853004956405,0.11947444992899736,0.25414618643414083,1.597886774151575
olesnik0,820618.0,53943.0,220.0,909986.0,80447.0,55693.0,136160.0,49862.0,48630.0,1239.0,6829.0,2045287.0,233568.0,799684.0,25109.0,4871776.0,0.06573460489533497,0.26804356473965446,0.00024176196117302903,0.41982369468546993,0.3909886485368557,0.01227651669423411,0.11419815409768898,0.30280888533950095,1.599632808163614
k3plates,312656.0,19878.0,77.0,337108.0,26024.0,19862.0,45907.0,17384.0,17047.0,343.0,1001.0,772149.0,97379.0,311061.0,3739.0,1437874.0,0.06357786193132388,0.27466780426916937,0.00022841344613595642,0.537007415114259,0.40285100414557296,0.004842329653991652,0.12611426033058387,0.25466484997947075,1.5999480917540045
ex40,374881.0,23702.0,73.0,434036.0,29719.0,23667.0,53405.0,21850.0,21585.0,270.0,2272.0,910827.0,121767.0,372893.0,2824.0,1741530.0,0.06322539685927,0.290346156401568,0.0001681888138311108,0.5230039103546881,0.40940046792640095,0.0031004790152246255,0.1336883952715499,0.25843099635381955,1.6003016591251884
laminar_duct3D,4157012.0,278095.0,392.0,4486620.0,413778.0,278020.0,691816.0,266943.0,264848.0,2102.0,16049.0,9779155.0,1380603.0,4138156.0,18375.0,15948116.0,0.06689781025409597,0.2784255480261463,8.737089390231398e-05,0.6131855950884731,0.42316089682595276,0.001878996702680344,0.14117814882778726,0.3530779682742003,1.600565919878871
nlpkkt80,24174044.0,1739982.0,823.0,24169078.0,2276952.0,1739549.0,4016507.0,1547336.0,1513878.0,33460.0,736.0,58738851.0,7437331.0,23915161.0,271344.0,162236516.0,0.07197728274177047,0.27810561872432416,3.405177475119241e-05,0.3620569058571253,0.4071438339847676,0.004619497919698838,0.12661689620043812,0.25865303168760306,1.60088705795077
patents,29267808.0,9181562.0,1283.0,53507334.0,20738969.0,9181499.0,29920490.0,8750524.0,8628542.0,121988.0,1157618.0,72426341.0,9135651.0,28147683.0,1093324.0,676861175.0,0.31370856334714237,0.22628121414142385,2.3978021405439487e-05,0.10700324331647476,0.3886387550628852,0.015095668024980028,0.12613713289754622,0.5077627981288982,1.6036818575068825
Dubcova2,1308862.0,126493.0,240.0,1288612.0,192100.0,127026.0,319145.0,99225.0,97262.0,1970.0,626.0,3132073.0,403471.0,1290921.0,17489.0,6277218.0,0.09664349641138638,0.23717044721179817,0.0001862469075253063,0.49895877441248654,0.41216184935664013,0.0055838417559233135,0.12881915587535794,0.3906854286616198,1.6060582618458712
debr_G_15,604291.0,43290.0,135.0,557529.0,64571.0,46913.0,111502.0,31249.0,30887.0,367.0,58.0,1584581.0,133993.0,572065.0,34180.0,4200877.0,0.0716376712544122,0.21890564689564346,0.00024213987075111788,0.3772024270170253,0.3610197269814544,0.021570370968729272,0.08456052420166593,0.2537919252070217,1.6073926266393275
c-62,815736.0,87985.0,195.0,1000274.0,133279.0,88484.0,221782.0,52361.0,51648.0,719.0,10710.0,1945387.0,261985.0,800773.0,15038.0,3149007.0,0.10785965067129562,0.19099885826010513,0.00019494658463580978,0.6177779217385035,0.41162658124064777,0.007730081469651026,0.13466986260317357,0.41629920596708503,1.6092148717317865
stomach,2606917.0,189008.0,271.0,2521459.0,244351.0,191572.0,435941.0,161939.0,158164.0,3782.0,180.0,6393282.0,758378.0,2554518.0,54738.0,14468702.0,0.07250250007959594,0.27085535558975044,0.00010747745650434927,0.4418697682763803,0.3995628536329228,0.008561799714137433,0.11862107756235374,0.2508930715906301,1.6139916607988976
Fault_639,22765924.0,1588777.0,735.0,24210031.0,1990580.0,1588125.0,3578722.0,1480772.0,1460476.0,20302.0,71569.0,54221123.0,7287333.0,22568439.0,192277.0,117268895.0,0.06978750346350976,0.29267195494252984,3.03593167641958e-05,0.46236577056516137,0.4162296490981937,0.0035461641028718643,0.1344002594708339,0.25266264861151455,1.6141476418200589
lhr34c,663087.0,40591.0,102.0,737700.0,50694.0,40857.0,91572.0,37026.0,36257.0,773.0,3272.0,1640234.0,205039.0,655465.0,9629.0,3072069.0,0.0612151949894961,0.28792049643073764,0.00013826758845058968,0.5339183462350617,0.39961676199859286,0.005870503842744389,0.12500594427380485,0.2602744421031252,1.6142722264863507
boneS10_M,15713260.0,1141544.0,801.0,17084116.0,1495118.0,1146242.0,2641378.0,1023915.0,998207.0,25714.0,88724.0,37707452.0,4860784.0,15446466.0,262116.0,91784379.0,0.07264845105344149,0.27935420169683567,4.6885656828834455e-05,0.4108264653618237,0.409639611819966,0.006951305009948697,0.12890778194188246,0.256806249169873,1.6178935589681642
turon_m,1812756.0,121423.0,315.0,1820443.0,175087.0,124728.0,299835.0,113576.0,110343.0,3239.0,4691.0,4462538.0,511590.0,1761288.0,49641.0,11498466.0,0.06698253929376044,0.2747290226917039,0.00017303480526443288,0.3880985515807065,0.39468302566835284,0.011123938888587615,0.11464104059169916,0.29893174803698036,1.6181544077944543
poisson3Da,413086.0,84473.0,114.0,481947.0,104390.0,84583.0,188991.0,22719.0,22446.0,279.0,3505.0,983625.0,134473.0,409366.0,4813.0,2051327.0,0.20449252697985407,0.1073118889046337,0.00023654053246518808,0.4795066803098677,0.41618096327360526,0.004893124920574406,0.13671165332316687,0.36528771164455937,1.6200031559540669
shallow_water1,371482.0,20840.0,131.0,333097.0,30805.0,23221.0,54045.0,15886.0,15767.0,123.0,62.0,992761.0,81992.0,353721.0,21141.0,2120791.0,0.05609962259275012,0.22716677868184354,0.0003932788346937979,0.4681088329778842,0.3563002575645095,0.02129515563161728,0.08258986805484905,0.2500976085895559,1.6264801679063865
matrix-new_3,2267678.0,157578.0,276.0,2287092.0,227388.0,158411.0,385818.0,156104.0,152617.0,3493.0,3214.0,5439280.0,694249.0,2232272.0,33660.0,12067430.0,0.06948870165870111,0.28805621473200943,0.00012067726178046182,0.4507405470758894,0.4103984350869968,0.006188319042226177,0.1276361944963304,0.25759780103736835,1.628687323801056
FEM_3D_thermal1,356632.0,22853.0,115.0,407022.0,31291.0,22918.0,54228.0,20043.0,19611.0,437.0,1804.0,868171.0,110229.0,349997.0,5118.0,1810429.0,0.06408006011799278,0.2698630690309811,0.00028254001012230297,0.47953882753756155,0.4031429292155578,0.005895151991946287,0.12696692241505417,0.25039980736554207,1.6293966618580773
3D_51448_3D,911940.0,58722.0,116.0,983854.0,80838.0,58995.0,139854.0,56898.0,55405.0,1499.0,1416.0,2317246.0,268668.0,899532.0,13788.0,4743894.0,0.06439239423646292,0.2891863869236399,0.00011790367269940459,0.4884691774310303,0.38819011878756077,0.005950166706512818,0.11594280451881242,0.25253315186127917,1.6310206866606705
pf2177,713498.0,118852.0,139.0,766434.0,146711.0,118780.0,265511.0,43427.0,43089.0,343.0,2477.0,1675404.0,236621.0,710286.0,3104.0,3632495.0,0.1665765005648229,0.14056865778894148,0.00018135938645728137,0.4612267876487098,0.42394908929428365,0.001852687471200976,0.14123220429221847,0.31897403544530406,1.6311525575474402
bcsstk16,238745.0,14957.0,77.0,265160.0,18557.0,14928.0,33503.0,11846.0,11691.0,160.0,862.0,630295.0,76378.0,245445.0,1904.0,1235578.0,0.06264843242790424,0.2612185494718737,0.0002903907074973601,0.5101215787267174,0.38941289396235096,0.003020807717021395,0.12117817847198534,0.2586165447139331,1.631501576036047
lhr11,207509.0,12682.0,86.0,232684.0,16127.0,12768.0,28913.0,10995.0,10962.0,36.0,1131.0,534980.0,63955.0,208124.0,3329.0,872753.0,0.06111542149979037,0.275508669940864,0.00036959997249488575,0.6129798465316074,0.3890313656585293,0.006222662529440353,0.1195465251037422,0.26455562679683137,1.6327313074030696
cage12,2082039.0,173204.0,328.0,2344837.0,247481.0,173756.0,421256.0,144182.0,140369.0,3820.0,16200.0,5001648.0,639239.0,2041376.0,40404.0,13615304.0,0.08318960403719623,0.2549917055450819,0.00013988179135692588,0.36735485303890386,0.4081406768329159,0.008078137445897832,0.12780567524943778,0.31047552993025895,1.6332346769061155
nlpkkt120,79993288.0,5925053.0,1031.0,78738899.0,7739220.0,5924010.0,13663237.0,5237140.0,5125759.0,111384.0,7150.0,191697423.0,24798758.0,79046591.0,899571.0,548644843.0,0.07406937692072364,0.2770918273217513,1.3093909276023787e-05,0.3494016674827289,0.4123508274808681,0.004692660891951583,0.12936406557744912,0.25578704101242117,1.6351471122117232
c-64,1074848.0,117221.0,204.0,1072126.0,168731.0,118517.0,287269.0,72148.0,71931.0,225.0,13540.0,2569569.0,360733.0,1063470.0,18334.0,4250632.0,0.10905821102146536,0.20073619222240463,0.00019027614291603786,0.6045145757148584,0.4138709643523875,0.0071350487182869965,0.14038657844953764,0.45337182514795765,1.6356584226036277
soc-sign-Slashdot090221,1195807.0,315407.0,246.0,1685987.0,386949.0,316229.0,703200.0,79860.0,77832.0,2033.0,26018.0,2799015.0,401856.0,1164740.0,30393.0,6130413.0,0.26376079082995835,0.10198452225883074,0.0001459085983462506,0.45657853720458963,0.4161249582442395,0.010858462709203058,0.1435705060530222,0.5847091775490161,1.6375633885587302
matrix_9,1774342.0,120502.0,200.0,1764303.0,166832.0,121171.0,288022.0,114453.0,111559.0,2901.0,439.0,4373849.0,534982.0,1756742.0,26837.0,9405306.0,0.06791362657255479,0.2843729424187838,0.00011335921324171642,0.46504058453813196,0.4016466960793571,0.006135785666126105,0.12231377900791729,0.25185164262226395,1.6380845179334793
vsp_msc10848_300sep_100in_1Kout,1894935.0,707588.0,355.0,2068363.0,833385.0,707895.0,1541298.0,133254.0,132411.0,849.0,5740.0,4513269.0,618717.0,1884205.0,6595.0,18551142.0,0.37341016974197005,0.07957591045246729,0.00017163331581545406,0.24328793343288516,0.4174812092964102,0.001461246825748698,0.13708843855750677,0.25018995232085545,1.6410989974666002
as-Skitter,41378724.0,7081481.0,927.0,51126879.0,10211928.0,7108166.0,17320113.0,4627733.0,4589919.0,37821.0,554329.0,98234383.0,13637102.0,40803137.0,576055.0,264801330.0,0.1711382158618521,0.21085135188209359,1.8131362956850935e-05,0.3709739033410444,0.4153651272996747,0.005864087322663797,0.13882208635646442,0.5471448616271887,1.6427272223855103
OPF_10000,622020.0,51138.0,198.0,699811.0,80028.0,51563.0,131613.0,40288.0,39097.0,1198.0,3068.0,1499395.0,187850.0,607917.0,12770.0,3224117.0,0.08221279058551172,0.2343674556867034,0.000282933534911569,0.4650560137861002,0.4054415280829935,0.008516768429933406,0.1252838644920118,0.3924587745926556,1.6431829578184691
soc-sign-epinions,1835507.0,468993.0,291.0,2548865.0,580581.0,471071.0,1051671.0,146693.0,143508.0,3192.0,39703.0,4343371.0,608888.0,1785894.0,47848.0,10172534.0,0.25551142000548077,0.12241105373659422,0.00011416846321794211,0.4269704087496783,0.4111769406758023,0.011016328100915164,0.14018788632147702,0.5751844896447748,1.6440375224877923
H2O,1849122.0,146469.0,293.0,2051059.0,197568.0,146394.0,343981.0,128696.0,126527.0,2175.0,9888.0,4398596.0,591061.0,1827530.0,21105.0,13244716.0,0.07921002508217413,0.27227049338131537,0.0001428530334817282,0.3321019491848674,0.415480303260404,0.004798121946184646,0.134374923270971,0.26076722948633274,1.6443219526505208
c-47,315758.0,25225.0,82.0,333961.0,40863.0,25577.0,66458.0,15356.0,15283.0,76.0,3786.0,757261.0,103586.0,311975.0,5894.0,924797.0,0.0798871287504988,0.18769403769525997,0.0002455376526001539,0.8188402427776041,0.41197816868952714,0.007783313811222286,0.13679035365613706,0.43845554746626486,1.6459771176203557
ibm_matrix_2,898233.0,58726.0,127.0,942379.0,81197.0,59002.0,140217.0,56866.0,55375.0,1497.0,1420.0,2199858.0,268663.0,879985.0,13823.0,4690204.0,0.06537947280939356,0.2885383315658885,0.00013476531204536604,0.4690324770521709,0.4000190012264428,0.006283587395186417,0.1221274282249127,0.25252797741128347,1.6463419374600594
GaAsH6,3921493.0,396909.0,382.0,4087763.0,581125.0,396994.0,978137.0,258817.0,256815.0,2009.0,8618.0,9216062.0,1285191.0,3901779.0,18950.0,15379761.0,0.1012137469071091,0.20923736856827335,9.344964470787567e-05,0.5992331090190544,0.4233672690135982,0.0020561927643281915,0.1394512102891669,0.3751675961753188,1.6475611589040606
lung2,550367.0,29008.0,81.0,611272.0,48937.0,32158.0,81114.0,27107.0,26914.0,199.0,13130.0,1557135.0,145449.0,539492.0,33681.0,2743315.0,0.052706648472746365,0.2504781881520223,0.00013251056812679134,0.5676107191481838,0.3464645005089475,0.021630109142752554,0.09340808600410369,0.2523145618335389,1.6531952513260924
Long_Coup_dt6,67949804.0,4765417.0,885.0,75602685.0,5938918.0,4764146.0,10703081.0,4487346.0,4440452.0,46900.0,360273.0,160310906.0,22504968.0,67547239.0,394295.0,335662280.0,0.0701314311370199,0.295406179167972,1.1705933459902913e-05,0.47759583233480984,0.421351489336602,0.0024595644166592132,0.1403832625086655,0.25150061876727664,1.6532800637905543
Long_Coup_dt0,67960614.0,4802625.0,901.0,75633046.0,5986813.0,4801448.0,10788276.0,4488198.0,4441310.0,46895.0,360322.0,160305776.0,22506477.0,67549802.0,394589.0,336195306.0,0.07066776942303671,0.29379803218988887,1.1912782145518773e-05,0.4768233617158236,0.421380961344774,0.0024614771210739158,0.1403971682218113,0.25150342917311347,1.6544108973887512
pwt,352263.0,17869.0,89.0,447666.0,25345.0,18684.0,44048.0,14837.0,14572.0,271.0,699.0,1060844.0,82309.0,343799.0,9883.0,1825396.0,0.05072630392632777,0.251965695847839,0.00019880893344591727,0.581158280175918,0.3240806376809408,0.009316167127306183,0.0775882222079778,0.2506906182518145,1.6545567729556254
t520,234874.0,14749.0,65.0,248613.0,17952.0,14707.0,32676.0,11547.0,11377.0,175.0,163.0,574499.0,73149.0,232453.0,1941.0,1044753.0,0.06279537113516183,0.26110847296655587,0.00026145052752671826,0.5498897825610455,0.4046186329306056,0.003378595959261896,0.1273265923874541,0.2547520704330322,1.655164164261598
Flan_1565,90826854.0,6054993.0,924.0,98498891.0,7307799.0,6053605.0,13361422.0,5783361.0,5733328.0,50040.0,362829.0,213901515.0,30057908.0,90401391.0,423062.0,425510396.0,0.06666522876593303,0.3020854819822194,9.380816277413723e-06,0.502693981183012,0.4226309056296305,0.001977835453853611,0.14052218377228418,0.25099344290357667,1.6552714976625684
cage11,572551.0,43600.0,146.0,660044.0,62669.0,43999.0,106685.0,36181.0,35204.0,983.0,5427.0,1379234.0,175036.0,560072.0,12706.0,3314816.0,0.07615042153450086,0.253251298419498,0.00022119737472047317,0.416081616596517,0.4060746762333295,0.009212359904120693,0.12690812436468357,0.307524724294903,1.657375125747426
cbuckle_G,426600.0,26899.0,95.0,520941.0,34027.0,26820.0,60869.0,25265.0,24827.0,446.0,4123.0,1046534.0,137148.0,424066.0,5474.0,2043990.0,0.06305438349742147,0.2933220331111988,0.00018236230206491715,0.5120054403397277,0.4052099597337497,0.005230599292521791,0.13104973178128948,0.25645734032189,1.6583684360592417
c-73b,1918970.0,254521.0,353.0,1919645.0,359043.0,259106.0,618169.0,159959.0,159238.0,728.0,61215.0,4683941.0,681288.0,1884980.0,63254.0,12431042.0,0.1326341735410142,0.20556900664158081,0.00018388816682251145,0.3767939163909188,0.40243461649068596,0.013504439957719366,0.14545187482079727,0.44208764040569215,1.662541297211111
invextr1_new,1857811.0,175861.0,269.0,1984469.0,248188.0,175823.0,424031.0,123001.0,121961.0,1047.0,6094.0,4367711.0,613014.0,1848471.0,9026.0,7749046.0,0.09466032874172885,0.2248515626142529,0.00013555263397916522,0.5636449957839972,0.42321275377423095,0.002066528669135847,0.14035131903186818,0.33587231664420264,1.6634913680728998
Si34H36,5106469.0,424696.0,402.0,5538426.0,598517.0,422794.0,1021328.0,342927.0,339735.0,3198.0,15423.0,12320921.0,1649690.0,5088207.0,30024.0,25464689.0,0.08316823229515347,0.25136576373185365,7.258379907937742e-05,0.4838433722870128,0.4129729425259686,0.0024368308180857585,0.13389339968984462,0.31542709205700936,1.6637716083769225
g7jac180,707136.0,86793.0,107.0,795952.0,112776.0,87726.0,200522.0,42846.0,41804.0,1049.0,7084.0,1804742.0,214050.0,700526.0,16478.0,3738934.0,0.12273876595166984,0.17605437033628085,0.00013443021689750137,0.482688916145618,0.3881585290307423,0.009130390936765476,0.11860421046332384,0.27122368065929975,1.6643782602591288
debr_G_16,1236437.0,84369.0,199.0,1209206.0,128893.0,91690.0,220601.0,66861.0,66029.0,839.0,91.0,3375250.0,264306.0,1169276.0,67078.0,8652761.0,0.0682355833738395,0.23259074242856448,0.00016457080100495697,0.3900778029116949,0.3464264869268943,0.019873490852529443,0.0783070883638249,0.25033718507293046,1.6651082889250164
c-71,1278867.0,140795.0,249.0,1568290.0,203333.0,142124.0,345477.0,87419.0,86269.0,1157.0,22199.0,3063333.0,417317.0,1254148.0,27374.0,6025283.0,0.11009354373832463,0.20193995786516855,0.00015877165575244373,0.5084131317981246,0.4094063557569484,0.008936018382591771,0.136229721026085,0.42170356043565166,1.666286707931365
circuit_4,469048.0,46190.0,182.0,438890.0,72990.0,48406.0,121414.0,29560.0,29366.0,200.0,547.0,1191501.0,116060.0,447415.0,20893.0,2608508.0,0.0984760621514216,0.19579530250241764,0.00041468249447469755,0.4567749073416681,0.37550534997452795,0.017535025148950778,0.09740654854674902,0.33161515955015086,1.6666988580826794
sme3Db,1775803.0,538569.0,435.0,1927175.0,643005.0,535352.0,1178376.0,134862.0,133766.0,1103.0,7772.0,4170927.0,585164.0,1766022.0,9243.0,14647553.0,0.30328195188317625,0.10269425648663837,0.0002257189928262872,0.2847524770861044,0.42341234934104577,0.0022160541289742066,0.14029591023770016,0.27650777359745893,1.672595099105894
raefsky1,248481.0,16275.0,82.0,271319.0,21078.0,16233.0,37328.0,12608.0,12496.0,117.0,819.0,597601.0,81303.0,247945.0,1386.0,1124758.0,0.06549796563922393,0.2524831784684396,0.00030222726753378865,0.5313151806877568,0.41490057747560666,0.0023192732274544387,0.13604896912823106,0.27149597780026247,1.6728067420503725
Dubcova1,322577.0,30530.0,104.0,320397.0,45668.0,30760.0,76446.0,16456.0,16219.0,241.0,316.0,778765.0,99320.0,319019.0,4737.0,1170870.0,0.09464406947798511,0.1771328927256679,0.0003245972964790557,0.665116537275701,0.40964732621522537,0.006082707877215848,0.1275352641682664,0.3907928388746803,1.6760900415005728
fxm4_6,433923.0,37933.0,100.0,538410.0,47710.0,38108.0,85838.0,25523.0,25026.0,503.0,5144.0,1071542.0,138064.0,430573.0,7080.0,2080037.0,0.0874187355821194,0.22919154820808002,0.00018573206292602293,0.5151552592574075,0.401825593397179,0.006607300507119647,0.1288460928269727,0.2661597837779483,1.6763351354443778
rail_79841,572511.0,37806.0,130.0,696292.0,52979.0,39692.0,92691.0,33151.0,32511.0,647.0,6823.0,1538038.0,150224.0,556645.0,23125.0,3439718.0,0.06603541242002336,0.26343351186408354,0.00018670327965853407,0.44714072490826284,0.36191888626938995,0.015035389242658504,0.09767248923628676,0.25807692968441304,1.6787555199608457
2D_27628_bjtcai,421923.0,27184.0,107.0,445254.0,38817.0,27610.0,66448.0,22950.0,22497.0,459.0,2016.0,1073087.0,128080.0,422985.0,8374.0,1835931.0,0.064428817580459,0.2567171525090047,0.00024031227119801282,0.5844920097759665,0.39417586831263446,0.007803654316937956,0.11935658525357216,0.28675054851564946,1.679105536479469
F1,28426815.0,2339706.0,749.0,30232611.0,3487379.0,2338246.0,5825643.0,2185787.0,2174405.0,11388.0,83743.0,66730914.0,9440095.0,28332864.0,97844.0,138385123.0,0.08230630128630309,0.2728335640453702,2.4774572067228993e-05,0.4822116175016877,0.4245837843611733,0.0014662469631391531,0.14146509367457488,0.34556529428963123,1.6792271167317003
ex3sta1,640622.0,52434.0,170.0,655444.0,72013.0,52400.0,124433.0,40575.0,40010.0,572.0,1074.0,1514555.0,205468.0,635585.0,5488.0,2942508.0,0.081848578412855,0.2458971686221274,0.0002593661701075912,0.5147156779182929,0.419651316723394,0.003623506574538396,0.13566229024366894,0.2975554654463303,1.6805155578382278
rail_79841_E,565324.0,38306.0,104.0,674905.0,53180.0,40209.0,93407.0,33223.0,32569.0,661.0,6810.0,1462196.0,150197.0,544058.0,23160.0,3436279.0,0.06775937338588137,0.26236278922846085,0.0001540957616257103,0.42551725281911046,0.3720828124273353,0.01583918982133722,0.1027201551638768,0.2575513612598663,1.6812383247030425
Si5H12,660632.0,52565.0,155.0,709326.0,71173.0,51769.0,122963.0,41889.0,41265.0,629.0,2528.0,1584698.0,212198.0,657507.0,6356.0,3346675.0,0.07956774724808971,0.2541006478538325,0.00021851729670137568,0.4735141595762959,0.41490997022776577,0.004010858851339498,0.13390437799505017,0.2823678134917731,1.6831038986727611
raefsky2,249699.0,16300.0,103.0,274810.0,20829.0,16259.0,37106.0,12451.0,12338.0,118.0,825.0,668551.0,81308.0,259814.0,1419.0,1196361.0,0.06527859542889639,0.2512460399136348,0.00037480441031985737,0.5588204563672671,0.38862255833885523,0.0021225007516255303,0.12161824602760297,0.2714981684859372,1.6843526964644262
human_gene1,21146987.0,5251027.0,787.0,21292634.0,6626696.0,5251042.0,11877760.0,1460818.0,1459518.0,1306.0,6589.0,49356933.0,7042090.0,21135931.0,10951.0,134630716.0,0.24831088230205087,0.10951827098810683,3.696113876751932e-05,0.36660974899665544,0.4282261825304259,0.00022187359169987324,0.1426768150281947,0.28504271437178574,1.6856883062380719
TSOPF_RS_b39_c7,361222.0,22813.0,107.0,355958.0,38319.0,22623.0,60961.0,16284.0,15952.0,336.0,46.0,863138.0,112761.0,357419.0,4116.0,1215180.0,0.06315506807448051,0.21080976114958896,0.00030059726147466836,0.7102964169917214,0.4140925321327528,0.004768646496852183,0.13064075501252406,0.446422632904176,1.687095838579329
Ge99H100,8125568.0,739424.0,529.0,8571811.0,1037513.0,739461.0,1776991.0,548577.0,544846.0,3737.0,22255.0,19081250.0,2678561.0,8090509.0,35635.0,35870924.0,0.09099966919235677,0.23588946872333985,6.171391319757284e-05,0.5319419706054965,0.4240030920406158,0.0018675401244677367,0.14037660006550934,0.3128452490184463,1.690599760798665
web-BerkStan,7746298.0,499277.0,459.0,10265179.0,723303.0,515066.0,1238386.0,449992.0,444065.0,5933.0,140190.0,19828362.0,2333701.0,7560365.0,222416.0,35089725.0,0.06445362675177227,0.2665232548635436,4.47142714218622e-05,0.5650760158422444,0.38129044648266963,0.011217063719131212,0.1176950975577307,0.2823950360837947,1.6906819731257285
rgg_n_2_23_s0,109113577.0,28070373.0,1171.0,165045347.0,32751407.0,28106058.0,60857464.0,9002797.0,8749896.0,252901.0,2774573.0,264226837.0,34983669.0,106298829.0,2753540.0,960573149.0,0.25725829701284564,0.12886864250335395,7.095019770536154e-06,0.2750720622110581,0.4023014096785332,0.010421121606205353,0.13240013541849271,0.25021059149652575,1.692245204374328
lhr14c,275919.0,16585.0,71.0,317180.0,20970.0,16704.0,37692.0,12285.0,12029.0,260.0,1338.0,728723.0,83566.0,277287.0,4162.0,1171835.0,0.06010822016606323,0.24581307401404645,0.0002238476574815562,0.6218648529869819,0.38051083882353104,0.005711360832579732,0.11467457456399757,0.26271015932497516,1.6964558206649085
ns3Da,1321711.0,396121.0,286.0,1487683.0,459375.0,396271.0,855665.0,92555.0,91843.0,719.0,5694.0,3157209.0,429601.0,1310824.0,6319.0,11936992.0,0.29970318776192373,0.09760920461496277,0.0001922452565499505,0.26448949618128254,0.41518442396433053,0.002001451281812512,0.13606986423768588,0.2510580529488149,1.6966598606993195
denormal,1021835.0,70805.0,160.0,1012026.0,97675.0,72518.0,170213.0,60650.0,59429.0,1228.0,138.0,2568131.0,289896.0,1000930.0,23168.0,5176647.0,0.0692920089838379,0.26270991886963263,0.00015809870497398288,0.4960993090701375,0.3897503670957595,0.009021346652487742,0.11288209207396352,0.2506413099582662,1.7015144310204475
onetone1,326271.0,29379.0,90.0,353208.0,38698.0,30044.0,68761.0,17382.0,16852.0,537.0,3002.0,912209.0,93465.0,332655.0,10561.0,2012263.0,0.09004477872688654,0.20178075989923733,0.00025480736563158253,0.45332493814178365,0.3646697193296712,0.011577390707611962,0.10246007219836682,0.26018512074605055,1.705578562625385
ca-HepPh,213068.0,50656.0,113.0,292474.0,62633.0,50696.0,113347.0,9499.0,9206.0,297.0,3816.0,524665.0,69700.0,211390.0,4363.0,1324699.0,0.23774569620966077,0.07732445500871009,0.0003863591293585071,0.3960635585895362,0.40290471062487493,0.00831578245165963,0.13284667359172042,0.26768569014517246,1.705915509991642
3D_28984_Tetra,513671.0,35229.0,139.0,529086.0,49957.0,35417.0,85393.0,32269.0,31501.0,774.0,1188.0,1264843.0,156457.0,508961.0,8296.0,2632030.0,0.06858280884067817,0.2742516700379052,0.00026271721421470233,0.48055797236353687,0.4023906524367056,0.006558916798369442,0.12369677501476468,0.2587391886751889,1.7070972397959745
vsp_model1_crew1_cr42_south31,755691.0,116414.0,188.0,946748.0,164793.0,117604.0,282416.0,47552.0,47299.0,259.0,13563.0,1807225.0,245556.0,740054.0,16318.0,2886575.0,0.15404973726033525,0.14411094409154826,0.00019857448867069167,0.6260793500948356,0.4094974339111068,0.00902931289684461,0.13587461439499784,0.5569110392923967,1.7074639830855718
boneS01_M,1911139.0,131016.0,256.0,2229833.0,181705.0,132402.0,314125.0,122519.0,119366.0,3159.0,19270.0,4605668.0,590202.0,1869996.0,39819.0,9981067.0,0.06855388331251677,0.28059242769853704,0.0001148068039176028,0.46144044519488747,0.4060205815964155,0.008645651401707635,0.12814688336197919,0.2542850680195172,1.7075692602139048
Ge87H76,7959171.0,660102.0,448.0,8666690.0,957602.0,660135.0,1617756.0,524147.0,520439.0,3714.0,21480.0,19267186.0,2575717.0,7933961.0,35021.0,33916894.0,0.08293602436736187,0.2447108949378193,5.1692168521084754e-05,0.5680704724907888,0.4117861840333093,0.0018176499671514045,0.13368413010597396,0.322173473954491,1.7097346485710008
Ga19As19H42,8926778.0,764058.0,410.0,9605198.0,1103059.0,764075.0,1867153.0,593027.0,588648.0,4385.0,20486.0,21425112.0,2887344.0,8877966.0,40094.0,38906651.0,0.08559168828887646,0.24105024835581138,4.268522106467769e-05,0.5506799338755731,0.41437197621183963,0.001871355444956367,0.13476447637706632,0.32125644258278097,1.7115314009818794
c-57,607083.0,63582.0,166.0,615495.0,91434.0,64615.0,156068.0,38272.0,38018.0,260.0,11518.0,1466766.0,205927.0,597815.0,14072.0,2452816.0,0.1047336196203814,0.1969332098384275,0.00026970162227150506,0.5979926745422405,0.40757353251984296,0.0095938956861558,0.14039526413892878,0.44541513996617105,1.7120404135602454
Na5,289350.0,21080.0,98.0,323137.0,29280.0,21062.0,50358.0,15217.0,15043.0,179.0,1716.0,680608.0,95128.0,286860.0,2481.0,1415789.0,0.07285294625885606,0.2320548989706443,0.0003032769382645751,0.48072700098672894,0.42147609196483143,0.0036452701114297803,0.1397691475856881,0.3030393771522683,1.7173327696959118
apache1,539655.0,35173.0,120.0,522993.0,48951.0,37291.0,86259.0,29779.0,29465.0,321.0,307.0,1457353.0,136291.0,529768.0,20886.0,3228390.0,0.06517682593508815,0.25663144831865425,0.00022944857770562896,0.45141788941236966,0.36351385011043996,0.014331462590051964,0.09351955222928145,0.2507824819720938,1.7204643903045536
OPF_6000,420126.0,31859.0,134.0,460726.0,50636.0,32330.0,82985.0,23445.0,22861.0,590.0,2827.0,1034994.0,127817.0,414427.0,8857.0,1944218.0,0.07583201230107159,0.22028563374988255,0.00029084531804152576,0.532344623905344,0.40041488163216404,0.008557537531618541,0.12349540190571152,0.41320195388141584,1.721736304861788
c-53,557425.0,55221.0,175.0,575244.0,81410.0,56036.0,137465.0,33022.0,32891.0,137.0,9307.0,1335497.0,188512.0,550494.0,11709.0,2093774.0,0.0990644481320357,0.19369218767413351,0.000304218731529577,0.637842002049887,0.4122015998538372,0.008767522502858486,0.1411549408197847,0.44687291838036064,1.7233979410943883
c-70,979481.0,100896.0,214.0,1113610.0,148738.0,102275.0,251032.0,66512.0,65541.0,977.0,15901.0,2363249.0,317079.0,959200.0,22968.0,4666337.0,0.10300965511326916,0.20945758698007205,0.00019216781458499834,0.5064462768119834,0.40588190241485345,0.009718823534887774,0.13417079622164232,0.4151275642796451,1.7254362941718084
nmos3,331857.0,31611.0,91.0,395395.0,39952.0,31638.0,71610.0,18275.0,17745.0,536.0,2564.0,922681.0,99696.0,340938.0,6129.0,2146743.0,0.09525488388070766,0.20331534738832954,0.00023014959723820482,0.42980505817417364,0.3695079881345774,0.006642599121473186,0.10805034459363529,0.2514014237406099,1.725642910765518
F2,4733381.0,377755.0,490.0,5007449.0,502847.0,377522.0,880387.0,326789.0,324431.0,2364.0,13455.0,11124553.0,1559041.0,4711700.0,21945.0,23501248.0,0.07980659068010794,0.270705348681551,9.78542167878295e-05,0.4733600956000294,0.4235406132722816,0.0019726635308402953,0.1401441478142987,0.2894446095747393,1.727139748709716
wb-edu,61002292.0,3777250.0,1036.0,91788632.0,5477071.0,4014772.0,9491861.0,3637492.0,3563218.0,74281.0,2031634.0,147982598.0,18436221.0,57617559.0,3341130.0,359896773.0,0.061919804587014536,0.27705036188759646,1.1286800744562791e-05,0.41118067485423104,0.38935361169966753,0.022577857431588005,0.12458370949805868,0.26958504725768057,1.733591265131735
CO,6275146.0,520319.0,629.0,6682728.0,672264.0,520101.0,1192382.0,461447.0,454366.0,7087.0,17887.0,14915898.0,1990441.0,6202179.0,62588.0,48480402.0,0.08291743331549577,0.27901735911028286,9.412323829430137e-05,0.30766861215383484,0.415809963302243,0.00419605980142798,0.1334442619545937,0.2565422467554596,1.7342577262034842
mark3jac080,237139.0,16353.0,61.0,247113.0,23887.0,17331.0,41238.0,11799.0,11718.0,83.0,2477.0,657168.0,61842.0,232685.0,10706.0,1099630.0,0.06895955536626198,0.22246733412523334,0.0002468506310878019,0.5976264743595573,0.3540723224502715,0.016291115818177392,0.094103790811482,0.2504961965019159,1.7353913259335436
Reuters911,267291.0,69809.0,129.0,354196.0,85226.0,69723.0,154967.0,13964.0,13610.0,359.0,4320.0,634395.0,87757.0,262222.0,4818.0,1864882.0,0.261172280398517,0.08266096808756238,0.00036420512936340333,0.3401797003778255,0.41334184538024416,0.007594637410446173,0.13833179643597443,0.27225824465609777,1.7370033359424504
hcircuit,691446.0,58428.0,208.0,743930.0,90378.0,60899.0,151297.0,46371.0,45304.0,1073.0,6029.0,1736977.0,183024.0,662514.0,30010.0,4103158.0,0.08450117579680842,0.23459032316814052,0.0002795961985670695,0.4233268618951549,0.38141783109390626,0.017277142990379264,0.10536927086541734,0.3496487732376096,1.7370522848909016
G2_circuit,967127.0,46601.0,113.0,1223453.0,76386.0,50902.0,127307.0,44107.0,43824.0,290.0,535.0,3098451.0,193562.0,939810.0,38378.0,4525656.0,0.04818498501230965,0.257312704913251,9.236153738639735e-05,0.6846412984106613,0.3033160763232983,0.012386189099004631,0.062470569971898864,0.26547308334281966,1.738607233430053
rgg_n_2_16_s0,638995.0,37218.0,121.0,1010764.0,53059.0,38078.0,91156.0,35128.0,34380.0,754.0,20333.0,1649593.0,202411.0,625020.0,22268.0,3698521.0,0.058244587203342746,0.278166671945773,0.00011971142620829392,0.44601423109399674,0.3788934603868954,0.0134990873506374,0.12270360022138795,0.2539871557745058,1.744763112470323
c-54,585548.0,47830.0,175.0,643882.0,75134.0,48547.0,123701.0,34743.0,34458.0,291.0,8838.0,1404599.0,192656.0,576944.0,12000.0,2096575.0,0.08168416594369719,0.21927621115346746,0.00027178893026983205,0.6699493221086772,0.41075353179092394,0.00854336362193053,0.13716085516222068,0.4396430934939869,1.7498234982926948
cegb2919,265555.0,17308.0,80.0,289284.0,20850.0,17257.0,38125.0,14018.0,13910.0,113.0,760.0,710887.0,86692.0,276732.0,1252.0,1091466.0,0.06517670539059706,0.26883761962295993,0.0002765448486608316,0.6513139209100421,0.38927705809784113,0.0017611800468991556,0.12194905800781278,0.26536878032355327,1.7498617144629316
Ga41As41H72,18437557.0,1592487.0,681.0,19172901.0,2308961.0,1592349.0,3901327.0,1264975.0,1256138.0,8844.0,36822.0,43318588.0,6054335.0,18356376.0,79003.0,81857406.0,0.0863719092502331,0.2448511527200694,3.551888157144294e-05,0.5291957089380526,0.42375287024590924,0.0018237667395807084,0.13976298119412386,0.3242945644403636,1.7500791784311214
g7jac180sc,703146.0,86684.0,103.0,784765.0,112113.0,87600.0,199734.0,42800.0,41781.0,1027.0,7071.0,1745312.0,214432.0,690420.0,16205.0,3643580.0,0.12328022914160075,0.17647010316079395,0.00013124948232910488,0.47901020424966656,0.3955854311435434,0.009284872847949249,0.12286170037219707,0.27150577116897195,1.7505440086752213
para-10,4502972.0,446146.0,495.0,5588672.0,580210.0,446047.0,1026276.0,345089.0,340084.0,5012.0,49721.0,10764401.0,1452876.0,4431122.0,56426.0,36710993.0,0.09907811996166088,0.25163906035227673,8.857202569769705e-05,0.2932200989496525,0.41164594295585977,0.005241908026280329,0.13497044563835925,0.2579689558556671,1.7506507148208506
g7jac200sc,780138.0,95490.0,119.0,867801.0,123088.0,96494.0,219604.0,47914.0,46792.0,1129.0,7950.0,1966023.0,238345.0,771642.0,17964.0,4043700.0,0.12240142128700307,0.17910570503667042,0.00013712821257408093,0.48619407967950146,0.39248879590930524,0.009137227794384908,0.12123205069320145,0.2693185143837296,1.7511107429145678
g7jac200,781512.0,95148.0,118.0,871211.0,123147.0,96134.0,219298.0,48022.0,46873.0,1156.0,7916.0,2001103.0,238403.0,777524.0,17877.0,4068347.0,0.12174861038602094,0.179642376178363,0.00013544365257096158,0.491871268601228,0.38854771593466203,0.008933573134416369,0.1191357966081706,0.26926143781991335,1.752301363557908
ca-AstroPh,339350.0,98168.0,128.0,472511.0,116603.0,98231.0,214854.0,19816.0,19233.0,589.0,6333.0,884247.0,110234.0,345402.0,6343.0,2765465.0,0.289282451745985,0.08444198235820514,0.0002708931643919401,0.3197462271263603,0.39061710133028443,0.007173335052310045,0.12466426236108237,0.25790496957332465,1.754838675667056
g7jac160,616660.0,78253.0,139.0,676210.0,101370.0,79054.0,180444.0,37855.0,36939.0,922.0,6384.0,1500535.0,190269.0,604363.0,14528.0,3183988.0,0.1268981286284176,0.1734089482773627,0.0002055574451723577,0.47127533143969136,0.40276501381174046,0.009681880129420506,0.1268007743904674,0.2739835899858018,1.755730184030779
g7jac160sc,617382.0,75828.0,141.0,677453.0,98736.0,76618.0,175374.0,37654.0,36733.0,928.0,6373.0,1510121.0,190158.0,605939.0,14489.0,3178891.0,0.12282185097719078,0.1767561071783991,0.00020813251989436904,0.47504648633753094,0.40125195265809827,0.00959459539997126,0.12592235986387845,0.27392907098519564,1.7585770861582832
s2rmt3m1,184937.0,11358.0,71.0,197153.0,16275.0,11336.0,27628.0,9499.0,9385.0,116.0,76.0,477395.0,56290.0,185595.0,1925.0,839216.0,0.061415509065249244,0.25585153661755594,0.00036012639929394936,0.568858315380069,0.3887661161093015,0.004032300296400256,0.1179107447711015,0.2561430651619949,1.7585892403601942
Ga10As10H30,6184078.0,537918.0,504.0,6506557.0,784599.0,537962.0,1322579.0,419715.0,416017.0,3704.0,15894.0,14551694.0,2022445.0,6148750.0,34140.0,27261194.0,0.08698434916247823,0.24089791963928017,7.746032194907384e-05,0.5337878450958531,0.4225453064089995,0.0023461186030987184,0.1389834750510834,0.32652206202877027,1.7588335964731894
Kuu,282679.0,18531.0,98.0,303840.0,24620.0,18477.0,43116.0,15686.0,15463.0,228.0,1117.0,667872.0,90930.0,279983.0,2847.0,1265385.0,0.0655549227215322,0.2667596340260535,0.00032253817798841495,0.527801420121149,0.41921655646590966,0.0042627928704901535,0.13614884289205118,0.2643959571523279,1.7620932909215004
web-NotreDame,2200984.0,144556.0,309.0,2711607.0,246336.0,152914.0,399268.0,140533.0,138357.0,2182.0,35040.0,5340231.0,648110.0,2099323.0,99578.0,9571543.0,0.06567789679525157,0.2603422372318688,0.00011395456642500186,0.5579279119364559,0.39311464241902644,0.01864675891361254,0.1213636638564886,0.38088695160559505,1.7632460753266122
helm2d03,2654816.0,279303.0,509.0,2467673.0,400799.0,286311.0,687128.0,259922.0,254178.0,5751.0,337.0,6675835.0,686676.0,2552278.0,99790.0,22162773.0,0.10520616118028518,0.27445435827041864,0.00020626719990857783,0.3012183989792252,0.3823159200309774,0.01494794284160708,0.10285994186495023,0.2502077850243931,1.7641034360171257
g7jac140,536262.0,64351.0,124.0,588252.0,84073.0,65064.0,149155.0,31976.0,31214.0,768.0,5609.0,1299133.0,165310.0,524620.0,12745.0,2712628.0,0.1199991795055402,0.1765352148445048,0.00021079401345001802,0.47892044172662085,0.40382316514167527,0.00981038892861624,0.12724640202350337,0.27610108062064703,1.7648361397596743
graham1,308798.0,20367.0,107.0,357586.0,29045.0,20367.0,49432.0,16492.0,16254.0,243.0,2354.0,728907.0,100143.0,304724.0,3658.0,1235814.0,0.06595573805529828,0.2501668588071112,0.00029922871700793655,0.5898193417456025,0.41805607574080095,0.005018472864165113,0.13738789722145622,0.29038824563082305,1.7673592929847641
case9_A_08,250256.0,19854.0,114.0,244506.0,26643.0,20233.0,46893.0,6841.0,6798.0,45.0,75.0,601637.0,75756.0,246151.0,4328.0,718339.0,0.07933476120452657,0.12731231622436445,0.0004662462270864519,0.8375391006196239,0.40913540889273764,0.007193706504088013,0.12591645793061265,0.5113983866068114,1.7678617182726608
mixtank_new,1875856.0,200347.0,200.0,2116297.0,259611.0,200311.0,459941.0,117872.0,116869.0,1010.0,4719.0,4627646.0,593203.0,1859408.0,8586.0,8480530.0,0.10680297421550482,0.20399679481077787,9.45046938118799e-05,0.5456788667689402,0.40180428667188456,0.001855370959662861,0.12818677141682833,0.29336132417449273,1.7722610356859196
barrier2-9,3199817.0,333959.0,413.0,3889325.0,422910.0,333940.0,756866.0,234576.0,230890.0,3693.0,34499.0,7615269.0,1039111.0,3161047.0,41545.0,22747024.0,0.10436815605392433,0.2366008299023039,0.00010618809176399504,0.3347808926565515,0.41509328166871057,0.005455486864613712,0.13645099076605174,0.25669903018151796,1.7723137265473368
c-55,601648.0,61826.0,181.0,726635.0,92669.0,62385.0,155071.0,33922.0,33442.0,485.0,9349.0,1437987.0,196920.0,590337.0,11882.0,2231893.0,0.10276108289232243,0.17948812918997,0.0002490934237959911,0.6442902952784922,0.4105301369205702,0.008262939790137185,0.13694143271114412,0.43266758947992884,1.7729871473189576
rgg_n_2_20_s0,12247260.0,1529448.0,604.0,18864943.0,1885697.0,1536332.0,3422048.0,735152.0,710698.0,24460.0,335741.0,30337875.0,3916250.0,11904139.0,347178.0,76254491.0,0.1248808304877989,0.17683825651881074,3.201705936773835e-05,0.39785033775912293,0.3923853928464007,0.011443715158032657,0.12908781514855605,0.25124620684788257,1.773380382831195
g7jac140sc,536335.0,63346.0,128.0,587890.0,83293.0,64088.0,147400.0,32123.0,31351.0,778.0,5649.0,1316372.0,165282.0,527495.0,12848.0,2710125.0,0.1181090176848425,0.17893528962862698,0.00021772780622225245,0.48572372123057056,0.40071879377561964,0.009760158982415305,0.12555873263788656,0.27604140570981933,1.774142434550302
Si87H76,9822887.0,908689.0,558.0,10465761.0,1244567.0,898452.0,2143038.0,701647.0,693813.0,7840.0,29866.0,23292508.0,3182608.0,9760894.0,70237.0,56671280.0,0.09250732498500695,0.2466519140080536,5.33167153348906e-05,0.41101079770917476,0.4190572350560103,0.003015433116949021,0.13663655283492873,0.2945726245664399,1.774990637144851
g7jac120,455218.0,53102.0,121.0,498888.0,69772.0,53700.0,123493.0,26648.0,25994.0,661.0,4762.0,1108562.0,139849.0,445904.0,11013.0,2258737.0,0.11665180199377002,0.1774864960270679,0.00024253940764259714,0.4907884361924385,0.4022364107735968,0.009934491710883108,0.1261535214088161,0.2780712829944823,1.7792119734921614
rgg_n_2_18_s0,2797212.0,172313.0,320.0,4316825.0,241765.0,174383.0,416167.0,164785.0,159861.0,4930.0,82422.0,6939812.0,897286.0,2710267.0,87615.0,16806189.0,0.061601694830424006,0.2836464974731131,7.412855513021723e-05,0.41293192644685833,0.39053896560886664,0.012624981771840505,0.12929543336332455,0.25198547318852954,1.7802012650226675
c-56,568801.0,47812.0,161.0,620035.0,74815.0,48643.0,123478.0,32836.0,32650.0,191.0,8749.0,1367602.0,186863.0,559000.0,12589.0,2125809.0,0.08405751747975126,0.21006435763911102,0.0002596627609731709,0.6433324913009588,0.4087446493936101,0.009205163490547688,0.1366355123786014,0.42902471111437646,1.781835137950246
lowThrust_9,261360.0,21694.0,133.0,266047.0,32094.0,22086.0,54198.0,14128.0,14010.0,121.0,726.0,630431.0,77896.0,255750.0,5419.0,947232.0,0.08300428527701255,0.20677340982934753,0.0004999116697425643,0.6655507837573055,0.4056748478421905,0.008595706746654273,0.12355991377327574,0.3512816350091094,1.7825667692007228
cit-HepPh,484038.0,140726.0,184.0,723136.0,167213.0,140966.0,308198.0,30037.0,29042.0,1001.0,11425.0,1163327.0,156757.0,472818.0,11078.0,3140971.0,0.2907333721732591,0.08880512070010496,0.0002544472962209045,0.3703717735693835,0.4064360235772057,0.009522687945865608,0.13474887112565942,0.3239363273976934,1.7844557963487342
case9_A_11,250287.0,19999.0,111.0,244541.0,26332.0,20378.0,46729.0,6948.0,6903.0,48.0,70.0,601279.0,75761.0,246032.0,4241.0,749934.0,0.07990426989815691,0.12944091510330308,0.00045391161400337775,0.8017758896116192,0.4091810956311463,0.007053298052983723,0.1259997438792973,0.5113700026324138,1.7862854022610644
garon2,343326.0,25843.0,98.0,348752.0,37267.0,25970.0,63257.0,20040.0,19712.0,334.0,265.0,891643.0,106455.0,349777.0,4023.0,1642899.0,0.07527248154814957,0.2405848950142262,0.00028100197274854335,0.5427253896922453,0.39228368304354994,0.004511895455916774,0.11939195395466572,0.2716818472987492,1.787537732824381
as-caida_G_103,229427.0,47367.0,112.0,363379.0,50429.0,48148.0,98597.0,4985.0,4878.0,108.0,9650.0,546789.0,75661.0,217503.0,12127.0,1052926.0,0.20645782754427333,0.04812612229924118,0.0003082181413895685,0.5193043005871257,0.39778232554056503,0.02217857345337964,0.13837330304742781,0.47877012250683404,1.7879272990240247
barrier2-4,3112799.0,330820.0,471.0,3769087.0,415372.0,330847.0,746236.0,234182.0,230596.0,3591.0,33437.0,7382166.0,1012098.0,3072023.0,39795.0,22085357.0,0.10627734074702543,0.23885934366770092,0.00012496395015556817,0.3342561317890401,0.41614114339883446,0.00539069427590764,0.1371004119929029,0.2562037969675192,1.789747171329509
ckt11752_tr_0,468798.0,30930.0,128.0,501906.0,50737.0,32134.0,82890.0,25543.0,25153.0,397.0,3130.0,1150466.0,133203.0,454171.0,14530.0,2042711.0,0.06597724393022154,0.2355648188282165,0.00025502783389718395,0.5632054656777195,0.39477133613683496,0.012629664848852551,0.11578177886178297,0.383422806234798,1.7899700114493395
rgg_n_2_17_s0,1335972.0,81915.0,196.0,2085927.0,115939.0,82541.0,198500.0,77829.0,75606.0,2229.0,40935.0,3301738.0,425384.0,1286697.0,44222.0,8012687.0,0.06131490779746881,0.2816533914283336,9.39630197988712e-05,0.4120637683713341,0.3897029382706926,0.013393552123154533,0.12883638859291682,0.25199160233352763,1.7902675955410636
rgg_n_2_19_s0,5810913.0,464933.0,449.0,8865845.0,617270.0,468497.0,1085786.0,347095.0,336428.0,10673.0,166911.0,14235407.0,1878562.0,5639011.0,176409.0,35302851.0,0.08001031851621251,0.2422357474207558,5.06437908625743e-05,0.40323675274838283,0.3961257307219948,0.012392269500970362,0.1319640527313339,0.25158078181789206,1.7917881983396904
rajat26,296115.0,18406.0,76.0,364941.0,27881.0,19756.0,47654.0,13288.0,13112.0,181.0,5907.0,845316.0,75787.0,290746.0,15799.0,1539464.0,0.06215828309947149,0.21804338551409536,0.00020825284087016806,0.5490976079986281,0.3439494816139763,0.018690052004220907,0.08965522952363376,0.27317915408072785,1.7981181383563398
g7jac120sc,455177.0,52607.0,129.0,498606.0,69154.0,53228.0,122399.0,26595.0,25945.0,657.0,4842.0,1114342.0,140058.0,446984.0,11178.0,2261100.0,0.1155748203446132,0.17849712068942372,0.0002587213150262933,0.4928318075273097,0.40111922551604445,0.010031031765831316,0.12568672813193796,0.2783092165660532,1.798169640792895
lowThrust_8,257220.0,21553.0,115.0,262875.0,31721.0,21920.0,53659.0,12275.0,12124.0,154.0,877.0,620515.0,76972.0,251819.0,5362.0,1044690.0,0.08379208459684317,0.18617101950435283,0.00043747028055159294,0.5939704601364998,0.40582258285456435,0.008641209318066445,0.12404534942749168,0.35167265184535396,1.8028947045567543
k1_san,634281.0,39007.0,106.0,698803.0,61580.0,40652.0,102252.0,36132.0,35692.0,447.0,3889.0,1634952.0,176686.0,621269.0,18669.0,2894542.0,0.06149797960210065,0.2610995490808186,0.0001516879578364718,0.5648396188412537,0.37999219548953117,0.011418683851269028,0.10806800444294389,0.3062812567713976,1.809358069922438
Lin,1751092.0,114025.0,200.0,1699187.0,165433.0,120492.0,285945.0,109596.0,108248.0,1355.0,893.0,4531215.0,445830.0,1689022.0,64824.0,10143191.0,0.06511651015480625,0.27707873520064924,0.00011770334871912273,0.44672480287515043,0.37275256195082335,0.014306096709160788,0.0983908289498512,0.2518372488434229,1.8107119468192951
sinc12,315047.0,23360.0,104.0,346937.0,34576.0,23056.0,57650.0,16355.0,16264.0,95.0,1886.0,743640.0,103046.0,312315.0,3044.0,1168579.0,0.0741476668560564,0.2209985811769475,0.0002997662399801693,0.6363626250343366,0.4199814426335324,0.004093378516486472,0.13856973804529074,0.3407617088680849,1.8120064946857966
rgg_n_2_15_s0,320321.0,17456.0,83.0,530910.0,26228.0,18039.0,44287.0,15220.0,14959.0,266.0,10124.0,984655.0,95769.0,329795.0,11572.0,1646051.0,0.05449533436771239,0.2557682289478549,0.0001563353487408412,0.5981922795830749,0.33493457099187024,0.011752339651959315,0.09726147737024643,0.2544178904639449,1.8122961936154038
lp1,2650714.0,214035.0,344.0,2729354.0,388897.0,229787.0,618701.0,217900.0,217158.0,749.0,109227.0,6795321.0,765733.0,2544018.0,190757.0,13499495.0,0.08074616876811304,0.26045868938717504,0.0001260371501827905,0.5033759411000189,0.37437789914560327,0.028071815886254674,0.11268533156858962,0.3491071412288844,1.8130746477203168
d_pretok,1776299.0,120266.0,185.0,1804585.0,184617.0,124725.0,309359.0,105457.0,104184.0,1279.0,3097.0,4451239.0,493370.0,1725891.0,47448.0,8301459.0,0.06770594365025258,0.25422597006865694,0.00010251664510122826,0.5361996005762361,0.3877327189126443,0.010659504016746799,0.1108388024098459,0.2979208281905553,1.8150839644321288
helm3d01,563588.0,88285.0,173.0,758336.0,115806.0,88641.0,204468.0,36361.0,35509.0,857.0,10599.0,1345425.0,181109.0,550991.0,12514.0,3157062.0,0.1566481188385842,0.15098264743863904,0.00022813106591273525,0.4261636293490593,0.40952933088057675,0.009301150194176561,0.13461099652526154,0.3803820013273853,1.8168053622653297
lowThrust_6,246248.0,20621.0,101.0,252086.0,30402.0,20929.0,51349.0,12161.0,11963.0,201.0,800.0,594121.0,73596.0,241087.0,5183.0,993161.0,0.08374078165101849,0.19148165643205795,0.0004006569186706124,0.5982121730514992,0.4057877099109441,0.008723812152743296,0.12387375635602849,0.3511996793219951,1.8182267529558946
ASIC_100k,1281985.0,130494.0,263.0,1509010.0,188092.0,132941.0,321051.0,99818.0,99089.0,736.0,15096.0,3097317.0,390350.0,1249816.0,31682.0,6599322.0,0.10179058257311903,0.23717118628361794,0.0001742864527074042,0.46933866842684746,0.40351568793249126,0.010228852907209691,0.1260284304125151,0.39252182324803137,1.8203199556976148
debr_G_14,315492.0,20013.0,89.0,321095.0,31751.0,21814.0,53583.0,14292.0,14081.0,216.0,38.0,889798.0,65714.0,299309.0,16963.0,1910108.0,0.06343425506827431,0.2105635359116022,0.0002771765365390305,0.46583648673268735,0.336378593793198,0.01906387741936934,0.07385271713355165,0.25027421467962585,1.8208023085317226
NotreDame_www,1378486.0,87337.0,304.0,1845860.0,142913.0,95828.0,238759.0,84548.0,82436.0,2119.0,33123.0,3428493.0,371280.0,1278391.0,98825.0,8433202.0,0.06335719042485742,0.2615099580275095,0.00016469288028344512,0.4065470031430529,0.37287257112673117,0.02882461769646314,0.10829247719041574,0.32914455924788233,1.828141023121532
c-73,1918579.0,249807.0,328.0,1920025.0,350728.0,254498.0,605245.0,154160.0,153538.0,628.0,61709.0,4683227.0,682635.0,1884485.0,63676.0,12312355.0,0.1302041771540291,0.20300103370401829,0.0001708311089699353,0.3803680936750118,0.4023902749108681,0.013596607638280186,0.1457616724536308,0.4451477728754185,1.828538572039856
s3rmt3m3,181122.0,11587.0,102.0,182016.0,15800.0,11555.0,27374.0,7555.0,7432.0,127.0,44.0,470462.0,56801.0,185378.0,1946.0,784970.0,0.06397345435673192,0.21629591456955538,0.0005603902953586498,0.5993375543014383,0.39403394960698207,0.004136359578456921,0.1207345120328528,0.2728783838966155,1.8322928372755174
para-7,4473081.0,445460.0,562.0,5497278.0,573686.0,445358.0,1019063.0,335579.0,330583.0,5002.0,49713.0,10659475.0,1453156.0,4413809.0,56517.0,34523313.0,0.09958683958551164,0.24772522924876092,0.00010223241393285913,0.3087616475278604,0.4140737700496507,0.00530204348713234,0.13632528806531277,0.25795981548888613,1.8330171356297666
cage15,97472716.0,8603910.0,1059.0,107275518.0,11615033.0,8616462.0,20231511.0,7450103.0,7293429.0,156681.0,598091.0,233219566.0,30330406.0,95914850.0,1531624.0,652680995.0,0.08826993186483077,0.269135426857697,9.871777081514536e-06,0.3573255047820107,0.4112641646884807,0.006567304906141537,0.13005086374271016,0.30202939627800607,1.833065036259432
c-58,781224.0,100073.0,170.0,870822.0,143570.0,100763.0,244353.0,49698.0,49110.0,595.0,5352.0,1865178.0,246472.0,768825.0,12053.0,3003644.0,0.12809770309155888,0.16901149800544804,0.00019521785163902612,0.6209717263430686,0.4121992646278264,0.006462117824679468,0.1321439562336678,0.40774961164261525,1.8344112406647082
as-caida_G_106,230039.0,48005.0,124.0,364579.0,51492.0,48768.0,100278.0,5178.0,5095.0,85.0,9636.0,548081.0,75633.0,217937.0,12162.0,1052112.0,0.20868200609461873,0.04910104688211197,0.0003401183282635588,0.5209340830634,0.3976364807391608,0.022190150725896356,0.13799602613482315,0.47656643814900695,1.8352441900042624
lowThrust_5,236034.0,20361.0,109.0,240084.0,29038.0,20714.0,49768.0,9983.0,9764.0,221.0,650.0,590516.0,70389.0,234569.0,4930.0,953837.0,0.08626299600904955,0.16707670164516075,0.0004540077639492844,0.6190952961564712,0.3972271708133226,0.008348630689092251,0.11919914109016522,0.35133894032793433,1.835771094486141
rgg_n_2_21_s0,25438228.0,3589171.0,880.0,38902332.0,4388457.0,3609835.0,7998291.0,1555847.0,1503602.0,52244.0,678405.0,62604492.0,8151255.0,24729110.0,697001.0,160095975.0,0.14109359346885325,0.16284535559356583,2.262075188705911e-05,0.39104350999455173,0.3950053615960976,0.011133402376302327,0.1302023982560229,0.2510908525852631,1.8364377613009033
cit-HepTh,406822.0,106687.0,163.0,601245.0,127451.0,106894.0,234365.0,24062.0,23302.0,766.0,9381.0,977850.0,132348.0,397853.0,9420.0,2535705.0,0.26224491300863767,0.0931094661161566,0.00027110412560603413,0.3856323980904719,0.40686506110344123,0.009633379352661451,0.13534591194968554,0.32653282771586406,1.8379691132514115
ca2010,4097172.0,650258.0,651.0,8220493.0,771579.0,666679.0,1438256.0,246817.0,240488.0,6329.0,209401.0,11298852.0,1156024.0,3851823.0,245681.0,33741474.0,0.1587089826836657,0.14647258605413535,7.919233067895076e-05,0.3348653944400888,0.34090392546074594,0.02174389044125899,0.10231340316697661,0.25274338945461033,1.8386368329846552
para-9,4476263.0,439662.0,480.0,5507339.0,567521.0,439590.0,1007130.0,333685.0,328695.0,4997.0,49692.0,10645569.0,1453015.0,4410961.0,56389.0,34341463.0,0.09822077031666816,0.24886729339990976,8.715642890332337e-05,0.3099917146802977,0.4143471335350886,0.0052969456118315515,0.13649012091321752,0.2579536057565135,1.8393577549770443
para-6,4469599.0,440069.0,481.0,5486903.0,567238.0,439970.0,1007227.0,333947.0,328955.0,4999.0,49709.0,10659298.0,1453190.0,4413659.0,56509.0,34356335.0,0.09845827332608585,0.24899602885233385,8.766329566970658e-05,0.310257133073129,0.41406657361488536,0.005301381010269156,0.1363307414803489,0.2579577459038364,1.839592561357656
para-8,4469403.0,446757.0,467.0,5487021.0,574920.0,446718.0,1021656.0,335826.0,330837.0,4996.0,49702.0,10677147.0,1453303.0,4416852.0,56344.0,34574025.0,0.09995898781112376,0.2473889156541302,8.510993488087617e-05,0.30881990164581646,0.41367342792976436,0.005277065118612678,0.13611342056075468,0.2579762019086969,1.840078510342718
vsp_finan512_scagr7-2c_rlfddd,1545489.0,270822.0,301.0,2076653.0,351080.0,274264.0,625364.0,129405.0,128464.0,948.0,37764.0,3738193.0,489238.0,1498196.0,48166.0,9791312.0,0.17523385802163588,0.17144980782199587,0.00014494477411488584,0.3817867309304412,0.40078080505741676,0.01288483499915601,0.13087553264371315,0.38893945910450706,1.8407805983934622
lhr17,335146.0,20767.0,99.0,368191.0,27847.0,20887.0,48753.0,19109.0,18764.0,348.0,1657.0,819433.0,104397.0,331180.0,5076.0,1476663.0,0.06196403955291127,0.2815861601485367,0.00026888218343196874,0.5549221454048757,0.40415750891164987,0.006194527191362808,0.12740150811597775,0.26480301539148343,1.843042644891809
c-59,716123.0,71740.0,157.0,847909.0,109163.0,72526.0,181707.0,44863.0,44290.0,580.0,11908.0,1714971.0,236000.0,703832.0,14972.0,2830452.0,0.10017832132189582,0.19800944520457253,0.00018516137934613267,0.6059000470596215,0.4104046074248486,0.008730176778499462,0.13761165640701797,0.4281249036265445,1.8432834641223959
g7jac100,371618.0,42325.0,97.0,405837.0,56231.0,42850.0,99102.0,20863.0,20340.0,529.0,3958.0,996142.0,114307.0,379154.0,9314.0,1841104.0,0.11389383721994091,0.17390905680823573,0.0002390122142633619,0.5410568876065665,0.38062244137883955,0.009350072580013693,0.11474970435941864,0.280074976110553,1.8439974290335566
s1rmq4m1,231328.0,14553.0,87.0,240580.0,18244.0,14526.0,32787.0,10537.0,10341.0,199.0,76.0,674402.0,72261.0,247677.0,1942.0,1147335.0,0.06291067229215659,0.24321392299879974,0.0003616260703300357,0.5877986812918633,0.36725424894943964,0.002879588138825211,0.10714825875368104,0.25677826973782397,1.8440959337627454
Hamrle3,7858009.0,452844.0,679.0,7754377.0,730312.0,494636.0,1224947.0,443954.0,441640.0,2313.0,11134.0,21216957.0,1811133.0,7485417.0,369102.0,50854636.0,0.05762833817064857,0.26601577924634234,8.756344964914655e-05,0.4172079218107077,0.3528035146604671,0.01739655691435864,0.0853625239472371,0.2651518545358719,1.8446609993779803
as-caida_G_107,230613.0,48143.0,128.0,364778.0,52014.0,48922.0,100953.0,5347.0,5262.0,88.0,9595.0,552527.0,76037.0,219079.0,12116.0,1061266.0,0.20876099786221938,0.05030103480714958,0.0003508983546156841,0.5206300776619622,0.39650370027166093,0.02192834015351286,0.1376168042466703,0.4780637778839625,1.8463901689708142
para-5,4475173.0,442798.0,493.0,5503161.0,571173.0,442723.0,1013914.0,333958.0,328959.0,5006.0,49689.0,10666651.0,1453238.0,4415063.0,56463.0,34391217.0,0.0989454485893618,0.24776685026471357,8.958487676446318e-05,0.3101562529758688,0.4139127641843724,0.005293414024701849,0.13624126260435446,0.25795976415723987,1.85002814806135
wv2010,777088.0,67163.0,125.0,1518249.0,88108.0,70601.0,158727.0,40052.0,39306.0,752.0,41065.0,2140289.0,230573.0,734922.0,46270.0,5078812.0,0.08642907881732828,0.2014900970424441,8.233168604095902e-05,0.42141528373170734,0.3433751236398449,0.021618575809154744,0.10772984396032498,0.25268550888228913,1.8508915777015824
email-EuAll,1039106.0,152933.0,252.0,1664183.0,198224.0,160454.0,358698.0,79404.0,78727.0,684.0,45856.0,2575067.0,274048.0,942956.0,93557.0,5875886.0,0.1471774775624431,0.18124546338523906,0.00015142565451035133,0.4382431857935978,0.36618697688254326,0.036331870199882176,0.10642363868590604,0.4626055661621098,1.8510618479880774
c-67,794252.0,68610.0,183.0,812162.0,105941.0,70153.0,176115.0,51712.0,51416.0,302.0,13936.0,1922206.0,262310.0,780546.0,19929.0,3259913.0,0.08638316302634429,0.22697924302211767,0.00022532450422452663,0.5896494783756498,0.406067819994319,0.010367775358104177,0.13646300136405776,0.42587631711395774,1.851105881005008
tx2010,5164669.0,602615.0,703.0,9972116.0,752052.0,625017.0,1377068.0,303815.0,297252.0,6562.0,263186.0,13972303.0,1482362.0,4851802.0,314801.0,38582919.0,0.11668027515412895,0.18074726200455357,7.049657264315818e-05,0.3621370119767247,0.3472442588741455,0.02253035881056974,0.10609288962599794,0.2517002598229971,1.8512919374871417
para-4,4369773.0,428119.0,504.0,5339587.0,550143.0,428028.0,978190.0,327367.0,322461.0,4912.0,48154.0,10355276.0,1423457.0,4309305.0,54932.0,33859992.0,0.09797282375995275,0.25074891406503125,9.438932261989551e-05,0.30582629789162386,0.4161458371558614,0.00530473547976896,0.13746200487558227,0.2570224686133314,1.8518096425687622
HEP-th,398425.0,101383.0,190.0,588973.0,121677.0,101568.0,223265.0,23228.0,22458.0,776.0,9208.0,955198.0,129657.0,389172.0,9242.0,2449963.0,0.2544594340214595,0.09423391333628135,0.0003225954330673902,0.3898826227171594,0.4074254761839954,0.0096754808950605,0.13573834953590774,0.3291463473455203,1.852042958972837
rajat31,22426460.0,1280516.0,750.0,20469731.0,1966107.0,1414967.0,3381090.0,1264553.0,1257270.0,7289.0,9831.0,58359585.0,5097784.0,21207631.0,1183088.0,142190150.0,0.05709844531861025,0.2722019320038152,3.663946536473782e-05,0.41043338796674733,0.3633958500561647,0.02027238541877911,0.08735127228886223,0.25012645463307254,1.8530841912283178
wave,1864375.0,144689.0,260.0,2120340.0,210642.0,147170.0,357831.0,126139.0,123024.0,3122.0,17839.0,4528614.0,562855.0,1817891.0,47009.0,10597778.0,0.0776072410325176,0.2606339235903052,0.00012262184366658178,0.4273173112325999,0.40142326106839754,0.010380438694929618,0.12428857924300901,0.25542776339208323,1.85581287605415
HEP-th-new,407013.0,103796.0,197.0,601518.0,124221.0,103981.0,228226.0,23860.0,23088.0,777.0,9390.0,988211.0,132403.0,399642.0,9431.0,2522739.0,0.2550188814607887,0.09465023841070111,0.00032750474632513077,0.39172145830385147,0.4044095845927641,0.009543508420772487,0.1339825199274244,0.3269976908163643,1.8570621484885892
vibrobox,297736.0,25240.0,112.0,354796.0,34283.0,25142.0,59444.0,16875.0,16516.0,363.0,3143.0,707134.0,96227.0,293278.0,4620.0,1426066.0,0.08477308756750947,0.22111138772782662,0.00031567435935016177,0.49586344531038534,0.41474176040184746,0.00653341516600814,0.13608029029858557,0.269220654229663,1.8574220063924958
lhr17c,341412.0,20724.0,73.0,387255.0,26325.0,20858.0,47205.0,16366.0,15986.0,384.0,1658.0,919130.0,104428.0,347820.0,5066.0,1513055.0,0.060700854100031634,0.25744443220965535,0.00018850628139081482,0.6074663511901418,0.37842307399388553,0.0055117339222960846,0.11361613699911874,0.2648843344155844,1.857917886756498
c-69,928097.0,93657.0,239.0,1083525.0,142181.0,94899.0,237099.0,62364.0,61436.0,934.0,15788.0,2240267.0,302732.0,907825.0,21963.0,4161567.0,0.100912943366911,0.20825277246270824,0.0002205763595671535,0.5383229442178872,0.4052307158030717,0.009803742143235605,0.13513210702117204,0.4139387019805974,1.8582168047697363
c-72,1050895.0,100213.0,240.0,1241238.0,149954.0,101837.0,251811.0,70983.0,69783.0,1206.0,22505.0,2545251.0,341236.0,1026005.0,30451.0,5505623.0,0.09535966961494725,0.2199018569118385,0.00019335534361661501,0.462300270105672,0.4031056269106662,0.011963849537825543,0.1340677206295175,0.4232557735696469,1.8587149306675264
c-63,647335.0,63564.0,181.0,787959.0,97062.0,64398.0,161480.0,40754.0,40167.0,593.0,12485.0,1556992.0,210956.0,633359.0,16225.0,2685122.0,0.09819336201503086,0.20151903240800262,0.0002297073832521743,0.5798589412324654,0.4067837214320947,0.010420734339033212,0.13548945659322592,0.4166217371812722,1.8602346824258094
case9_A_12,250299.0,19947.0,116.0,244488.0,25919.0,20330.0,46268.0,6867.0,6824.0,45.0,65.0,601133.0,75758.0,245986.0,4213.0,763619.0,0.07969268754569535,0.12923684953420533,0.00047446091423709955,0.7872158759800372,0.4092039532017041,0.0070084324101322,0.12602535545378477,0.5114256975244884,1.8611565838761754
gridgena,502166.0,32058.0,126.0,535406.0,47782.0,33215.0,81014.0,28781.0,28418.0,370.0,2992.0,1229273.0,144086.0,487935.0,14379.0,2361611.0,0.06383944751337207,0.2621339769570563,0.00023533542769412372,0.5205230666693202,0.39692973001115295,0.011697157588265585,0.11721236861136623,0.27702293495961533,1.8644885358716274
c-66b,745199.0,71180.0,187.0,852269.0,108923.0,72243.0,181184.0,48105.0,47542.0,570.0,14140.0,1793989.0,246658.0,729827.0,17740.0,3139094.0,0.09551810992768375,0.209800731827519,0.00021941429290517431,0.5714989739077581,0.4068179905227958,0.009888577912127666,0.13749136700392253,0.4250510940854934,1.8649817884122337
mark3jac080sc,231257.0,16835.0,97.0,232541.0,25068.0,17779.0,42866.0,11926.0,11777.0,153.0,2484.0,649160.0,61900.0,231333.0,10672.0,1107692.0,0.07279779639102817,0.21765951233756753,0.0004171307425357249,0.5860473850131626,0.356357446546306,0.0164397066978865,0.095353995933206,0.25050789565273696,1.867382949497311
vsp_befref_fxm_2_4_air02,306949.0,47658.0,115.0,370675.0,61755.0,48040.0,109814.0,11631.0,11575.0,60.0,4347.0,728941.0,100329.0,301318.0,5479.0,1073973.0,0.15526357798852577,0.09577174852814031,0.0003102448236325622,0.6787330780196522,0.4133640445523026,0.007516383356128959,0.13763665372094586,0.4561487260625239,1.8680210561588484
as-caida_G_108,230545.0,48044.0,125.0,364569.0,50408.0,48797.0,99223.0,4782.0,4685.0,98.0,9624.0,559185.0,75961.0,220141.0,12146.0,1071669.0,0.20839315534928105,0.04597855872313831,0.00034287062257076166,0.5217889105684684,0.39368187630211826,0.02172089737743323,0.13584234197984565,0.47743585875727523,1.868241485785559
cop20k_A,2999956.0,378136.0,473.0,3534646.0,512756.0,379043.0,891818.0,236084.0,233240.0,2850.0,27638.0,7099434.0,973291.0,2958719.0,40349.0,20687617.0,0.12604718202533638,0.20931251119334837,0.0001338182098009249,0.34317311655566707,0.4167542088566497,0.00568341081838355,0.1370941683520123,0.36420518116877526,1.8688067771940016
waveguide3D,292406.0,60115.0,84.0,445268.0,75209.0,60267.0,135495.0,14705.0,14148.0,562.0,5980.0,744440.0,85464.0,280714.0,7456.0,1796461.0,0.20558743664630685,0.09790279627163781,0.00018865043075181687,0.4143925195147571,0.37708075869109664,0.010015582182580194,0.11480307345118479,0.26346227357362173,1.8696841183697102
ASIC_680k,5713337.0,500925.0,535.0,5656560.0,883282.0,518869.0,1402169.0,481678.0,478013.0,3671.0,12734.0,14158856.0,1570918.0,5531237.0,176759.0,28808659.0,0.0876764314795364,0.2556884927491458,9.458045172330887e-05,0.49147917645177447,0.39065564336553743,0.012483988819435694,0.11094950043986604,0.401325285630272,1.8698234132070635
c-67b,794250.0,68407.0,214.0,811976.0,105598.0,69977.0,175595.0,51446.0,51163.0,289.0,14819.0,1925959.0,261633.0,781023.0,20897.0,3270786.0,0.0861277935158955,0.22659343466598544,0.0002635545878203297,0.5888367505547596,0.4055242089784881,0.010850179053655868,0.13584557095971408,0.4254222791692954,1.8703862743310606
ckt11752_dc_1,468833.0,30934.0,122.0,501965.0,51065.0,32149.0,83233.0,25960.0,25566.0,399.0,3126.0,1150197.0,133215.0,454103.0,14450.0,1970394.0,0.06598085032410261,0.23774417774033135,0.0002430448338031536,0.5837395972582133,0.3948045421784268,0.012563065283599245,0.1158192900868286,0.3834739054089064,1.8706342048518754
nj2010,906725.0,140058.0,268.0,1719866.0,173874.0,144129.0,318022.0,59857.0,58493.0,1371.0,50065.0,2267643.0,279620.0,847863.0,58776.0,7119269.0,0.1544657972373101,0.1584025574324056,0.00015582609342820893,0.31852188757019856,0.373896155611796,0.025919423824649648,0.12330865131768978,0.25512587499361317,1.8735931720802612
ut2010,676323.0,89272.0,128.0,1343383.0,109487.0,92102.0,201609.0,36954.0,36186.0,775.0,35090.0,1863720.0,196070.0,638045.0,40130.0,4769806.0,0.13199610245400498,0.15490247859056097,9.528183697426572e-05,0.3907328725738531,0.342350245745069,0.021532204408387524,0.10520357135191982,0.2521067831087041,1.8743057965984031
t2em,4878082.0,307709.0,415.0,4503394.0,463945.0,332538.0,796500.0,266441.0,265481.0,967.0,544.0,12615667.0,1150778.0,4634018.0,232022.0,27967909.0,0.06307991542577596,0.2506639597117808,9.215271859402042e-05,0.4510765177332349,0.36732247292196285,0.018391576125146615,0.09121816547630815,0.2503137682600076,1.8748431610806848
g7jac100sc,371672.0,42135.0,134.0,405728.0,55869.0,42656.0,98543.0,20337.0,19873.0,470.0,3966.0,963308.0,114286.0,373643.0,9311.0,1779228.0,0.11336608622656535,0.17107166890982503,0.0003302705260667245,0.5414190873794702,0.38787490605289277,0.009665652107114236,0.1186391060802983,0.28020271214532116,1.876508323753192
preferentialAttachment,1659901.0,560663.0,397.0,2349460.0,657824.0,560893.0,1218736.0,151404.0,148226.0,3184.0,33853.0,3982468.0,537055.0,1628228.0,31279.0,14589432.0,0.33776893923191803,0.11050257637905615,0.00016897499851029597,0.2729693657710595,0.40884898510170076,0.007854174848360363,0.13485481867023164,0.4915331334453585,1.87653277451999
lhr14,271004.0,16613.0,92.0,302450.0,22391.0,16715.0,39124.0,14054.0,13745.0,315.0,1351.0,717543.0,83557.0,275442.0,4251.0,1214186.0,0.06130167820401175,0.264282221971492,0.0003041825095057034,0.5909662934673929,0.3838682838519782,0.005924383625789674,0.11644877031759769,0.26268764638382824,1.8769263991362244
lhr07c,145785.0,8805.0,83.0,165152.0,12307.0,8853.0,21179.0,6496.0,6461.0,37.0,727.0,427996.0,44596.0,154524.0,2408.0,588129.0,0.06039716020166684,0.2347244805781391,0.0005025673319124201,0.7277246998532635,0.361040757390256,0.005626220805801924,0.10419723548818213,0.2749614649485172,1.8769346100279405
EX5,238101.0,18948.0,71.0,268227.0,24686.0,18918.0,43622.0,11940.0,11746.0,200.0,1075.0,593050.0,74957.0,237786.0,2550.0,1108031.0,0.07957967417188504,0.2148950721716281,0.0002647011672948659,0.5352287075000609,0.4009543883315066,0.00429980608717646,0.12639237838293568,0.2502487229993657,1.8771967539098187
stokes128,556939.0,36627.0,149.0,537734.0,54422.0,37326.0,91765.0,33160.0,32339.0,827.0,148.0,1418331.0,160051.0,552674.0,13082.0,2895787.0,0.06576483241432185,0.2654392635581349,0.0002770886720943812,0.48979120356573186,0.3896650358766748,0.009223516936455595,0.11284460397467164,0.2862014394921543,1.8781784235266057
c-66,745386.0,71582.0,197.0,852390.0,109351.0,72665.0,182036.0,48029.0,47464.0,572.0,14175.0,1793994.0,246564.0,729845.0,17738.0,3140062.0,0.09603346454051995,0.20876274096451003,0.00023111486526120672,0.5713243878624052,0.4068268901679716,0.009887435520966067,0.13743858675112625,0.4281829264480635,1.8791477883794248
shallow_water2,377520.0,20870.0,104.0,351588.0,32594.0,23249.0,55863.0,18241.0,18112.0,133.0,38.0,1052531.0,81947.0,363621.0,21055.0,2131008.0,0.05528183937274846,0.24615405376228003,0.00029580076680660317,0.4939122706249812,0.3454729599413224,0.020004161397621543,0.07785708924487734,0.2500175430567632,1.8793833699830886
ASIC_320ks,1898421.0,119125.0,251.0,2517389.0,173795.0,127738.0,301552.0,110788.0,109451.0,1343.0,41079.0,4901167.0,507319.0,1811398.0,98768.0,11434668.0,0.06274951657193004,0.2686811854294999,9.970648159660664e-05,0.42862346331349543,0.36958503964463973,0.020151935243177797,0.10350983755501496,0.2538746587733104,1.8828447923061185
case9_A_07,250247.0,19868.0,96.0,244488.0,26986.0,20251.0,47256.0,6966.0,6927.0,41.0,68.0,601173.0,75759.0,245999.0,4217.0,705673.0,0.07939355916354641,0.12847183799933606,0.0003926573083341514,0.8519144136165051,0.4091983505579925,0.0070146197517187234,0.12601863357136797,0.5114048292482061,1.886632712426032
case9_A_05,250180.0,19869.0,90.0,244297.0,25534.0,20253.0,45806.0,6794.0,6750.0,45.0,64.0,651047.0,75759.0,254317.0,4248.0,781423.0,0.07941881845071548,0.12916349809885933,0.0003684040327961457,0.8331556660093189,0.39062771197778345,0.006524874548227701,0.1163648707389789,0.5114220908096723,1.8869600467373289
ford2,641386.0,46832.0,123.0,712972.0,73307.0,49438.0,122766.0,39737.0,39111.0,632.0,6532.0,1613110.0,167229.0,612781.0,28571.0,3413031.0,0.07301687283476721,0.2445308701993194,0.0001725172938067694,0.47263268338318637,0.37987551995834135,0.01771174935373285,0.1036686896739838,0.29331422678097857,1.8923486465958939
c-68,842648.0,94621.0,219.0,1013977.0,138662.0,96016.0,234696.0,56306.0,55587.0,725.0,21413.0,2037438.0,272467.0,824134.0,25909.0,3885390.0,0.11229006655210717,0.19349007910598554,0.00021598123034348907,0.5243844247295638,0.40449525335249464,0.012716460574505825,0.13373020430560342,0.40428490031871894,1.8926664954677828
EAT_RS,297691.0,76115.0,125.0,447913.0,93755.0,76335.0,170110.0,16161.0,15515.0,652.0,7440.0,713906.0,97331.0,289395.0,7858.0,2113873.0,0.2556845856945625,0.08676068738558337,0.00027907205193865775,0.337724167913588,0.40536849389135265,0.01100705134849686,0.13633587615176226,0.2615749699002408,1.893070302864924
rgg_n_2_22_s0,52607068.0,10298300.0,978.0,80236868.0,12199140.0,10324826.0,22523965.0,3379457.0,3261402.0,118055.0,1382945.0,128091614.0,16861004.0,51170601.0,1396196.0,364613230.0,0.1957588664701861,0.1304637279198092,1.218891046445133e-05,0.35130819032540317,0.3994843955982942,0.010899979759799108,0.13163237993082044,0.2502891476530607,1.89435258042853
offshore,3913601.0,439660.0,586.0,5462137.0,548883.0,439864.0,988747.0,274829.0,266746.0,8083.0,54532.0,10499948.0,1125650.0,3825997.0,86542.0,31576587.0,0.1123415493812476,0.21750096551374828,0.00010728401722622483,0.3325232077804989,0.3643824712274766,0.00824213605629285,0.10720529282621209,0.25070016313940346,1.8953249977444753
wa2010,1339442.0,118284.0,351.0,2806905.0,161062.0,123692.0,284753.0,57706.0,57046.0,660.0,57898.0,4395244.0,323589.0,1272675.0,68904.0,6378171.0,0.08830841499669265,0.1685048429155023,0.00012504876367386855,0.6891072691528652,0.2895573033032978,0.015676945352749473,0.07362253381154721,0.25430650004676064,1.895653362226322
Freescale2,24608201.0,2109677.0,840.0,31836292.0,3069836.0,2187277.0,5257131.0,1736255.0,1721167.0,15094.0,509993.0,60534647.0,7120847.0,23653016.0,960941.0,133869396.0,0.0857306472748658,0.24827100920784295,2.6384982271176554e-05,0.45219182881799214,0.3907351768318728,0.01587423149589028,0.11763258485673501,0.2766563498814113,1.89775714646495
debr_G_17,2562971.0,168971.0,318.0,2685118.0,259285.0,183853.0,443157.0,136279.0,134942.0,1343.0,116.0,7279138.0,529372.0,2428571.0,133489.0,16956053.0,0.06592778459061768,0.23519249753208293,0.0001184305494209193,0.4292943646731937,0.3336344220977814,0.01833857250679957,0.07272454513158014,0.25088934407971253,1.8998306565060568
auto,6071793.0,999477.0,710.0,9140584.0,1106699.0,1000170.0,2106869.0,600558.0,586839.0,13718.0,131464.0,15729511.0,1806062.0,5917983.0,152022.0,62074236.0,0.1646098607116547,0.22181872309022552,7.767556208662379e-05,0.2533983825431214,0.37623439152049926,0.009664763259328277,0.11481997119935897,0.25633484413361085,1.8999570631172178
soc-sign-Slashdot081106,1136941.0,282143.0,209.0,1592764.0,349192.0,283244.0,632458.0,69399.0,68555.0,849.0,24740.0,2662525.0,383150.0,1108014.0,28845.0,4823958.0,0.24815975499168383,0.09887911640120424,0.00013121843537397882,0.5519378485467743,0.41615158543112274,0.010833701092008525,0.1439047520680557,0.5905809164447076,1.9049206067069557
caidaRouterLevel,2314534.0,643398.0,449.0,3561427.0,784359.0,644453.0,1428830.0,244886.0,238983.0,5910.0,61492.0,5597202.0,761397.0,2253789.0,59410.0,19118133.0,0.2779816585109573,0.14631275556904516,0.00012607306004025915,0.29276927825536103,0.40266350937486267,0.010614231896579755,0.13603171727588176,0.4883899489029464,1.9090160082905823
cont-201,514188.0,30171.0,95.0,541084.0,46123.0,32293.0,78435.0,27089.0,26754.0,342.0,194.0,1397311.0,120174.0,490290.0,20748.0,2919483.0,0.058676981959905714,0.25670937417080475,0.00017557347842479172,0.4786159056243862,0.3508810851700158,0.014848519764032488,0.08600376007918066,0.27216335145883486,1.9097132269753565
c-62ghs,815870.0,88915.0,195.0,1001127.0,134302.0,89494.0,223814.0,52164.0,51453.0,717.0,10705.0,1945316.0,262023.0,800854.0,15024.0,3200349.0,0.10898182308456004,0.1890150664183377,0.00019478048239633932,0.6078449569093871,0.4116832432365744,0.007723166827394624,0.1346943118752943,0.4158613367022551,1.9106165682704606
case9_A_09,250261.0,19842.0,101.0,244438.0,25851.0,20225.0,46093.0,6664.0,6612.0,54.0,68.0,601231.0,75768.0,246042.0,4230.0,742218.0,0.07928522622382234,0.12631499137555205,0.0004131927114442108,0.8100463745153041,0.4092303956382821,0.007035565365059353,0.12602144599995677,0.5114621304171729,1.9106231028369691
as-caida_G_119,230676.0,48448.0,114.0,364191.0,53344.0,49216.0,102576.0,5601.0,5528.0,74.0,9586.0,564943.0,76145.0,221014.0,12096.0,1028043.0,0.21002618391163363,0.05177625558113092,0.0003130225623367958,0.5495324611908257,0.3912146889155189,0.021411009606278862,0.13478350913277976,0.47337370070124835,1.9124005296755737
tmt_unsym,4839965.0,308813.0,451.0,4416138.0,469034.0,334989.0,804042.0,267561.0,265911.0,1656.0,409.0,12460583.0,1147191.0,4601545.0,231472.0,28159200.0,0.06380480024132405,0.249682951615477,0.00010212543176866302,0.44250486519503396,0.36928809831771114,0.018576337880819863,0.09206559596770071,0.2500883992690874,1.9127239133634846
finan512,657025.0,34419.0,99.0,831249.0,50872.0,36151.0,87040.0,33534.0,33033.0,508.0,2368.0,1952833.0,156665.0,642245.0,20222.0,3204589.0,0.05238613446976904,0.2781196609550981,0.00011909788763655656,0.6093864142952498,0.32887860866751023,0.010355212145636622,0.08022447387974292,0.25767566402902664,1.9172118224026342
StocF-1465,18397864.0,1448774.0,746.0,20786672.0,1989379.0,1449824.0,3439220.0,1270869.0,1232959.0,37916.0,160726.0,44590106.0,5543233.0,17961574.0,427945.0,117020034.0,0.07874685887448674,0.2698184683983678,3.588838078553411e-05,0.38104677016244926,0.4028152343930288,0.009597308425326462,0.12431531335673433,0.25508381426629373,1.9178905997756155
lowThrust_7,251840.0,21101.0,108.0,256792.0,31021.0,21460.0,52500.0,11631.0,11439.0,194.0,822.0,616366.0,75245.0,247996.0,5304.0,1014852.0,0.0837873252858958,0.18136314730785424,0.00042057384965263713,0.6073457016392538,0.4023518493881882,0.008605276734926975,0.12207844040716068,0.3518883983688129,1.9211505710886583
bcsstk25,229540.0,13569.0,100.0,325892.0,18843.0,13753.0,32614.0,10333.0,10057.0,281.0,4344.0,660999.0,69669.0,235669.0,5860.0,1201238.0,0.0591138799337806,0.24059887768645075,0.0003068501221263486,0.5502648101375415,0.35653457872099653,0.008865368933992335,0.10539955431097475,0.2560663642979484,1.922915502027958
Trefethen_20000b,480932.0,60790.0,100.0,508150.0,80677.0,67638.0,148334.0,27124.0,26780.0,347.0,49.0,1100662.0,153611.0,474724.0,6345.0,2624264.0,0.12640040587858575,0.1545897023789169,0.0001967922857423989,0.4194174061755982,0.431307703909102,0.005764712509380718,0.13956237246311765,0.25861308461564364,1.9250894158166645
as-caida_G_109,229423.0,47873.0,126.0,362649.0,50735.0,48651.0,99404.0,5043.0,4927.0,117.0,9639.0,583243.0,75709.0,223541.0,12179.0,1081972.0,0.2086669601565667,0.04828286116403535,0.00034744339568012046,0.5390555393300381,0.38327249534070706,0.02088151936671336,0.12980695867760092,0.47725883012992254,1.9253495645774559
ecology2,5316436.0,345819.0,448.0,4943158.0,506236.0,375052.0,881305.0,289975.0,288674.0,1307.0,394.0,13904832.0,1249837.0,5067943.0,251647.0,30301113.0,0.06504714812705353,0.24757103339935796,9.06303217497802e-05,0.4588884903336719,0.3644735153937854,0.018097809452138652,0.08988508455190253,0.25010510787239454,1.9265281564637249
il2010,2683154.0,326565.0,515.0,5298993.0,420025.0,338952.0,758976.0,141726.0,139981.0,1744.0,130919.0,7763605.0,722825.0,2528033.0,159056.0,15622818.0,0.12170937635335131,0.15735059986543828,9.718827709340247e-05,0.496940116693416,0.3256261749535171,0.02048738955678451,0.09310429884055152,0.256253042190597,1.9284684048244547
lowThrust_12,291053.0,38185.0,108.0,333343.0,57114.0,44246.0,101377.0,13679.0,13252.0,429.0,960.0,644985.0,91911.0,284772.0,6320.0,1359385.0,0.13119603646071334,0.11888993185926854,0.0003239906042724761,0.4744682337969008,0.4415172445870834,0.009798677488623767,0.14250098839507896,0.37087356702162433,1.9292864937084115
as-caida_G_113,229008.0,47526.0,115.0,362194.0,50738.0,48306.0,99063.0,4891.0,4825.0,68.0,9633.0,546423.0,75601.0,217145.0,12121.0,1029231.0,0.2075298679522113,0.047049656578871425,0.00031750940103922207,0.5309041410528832,0.39739359433991617,0.02218244839620587,0.1383561819323125,0.47525082350574566,1.9294396929593336
case9_A_03,250256.0,19952.0,98.0,244486.0,28751.0,20303.0,49073.0,7859.0,7811.0,50.0,66.0,601088.0,75762.0,245975.0,4198.0,707072.0,0.07972636020714788,0.13804187451696762,0.0004008409479479398,0.8501086169442433,0.4092162877981261,0.00698400234241908,0.12604144484667804,0.5114250804987208,1.9300849851244648
rajat15,452626.0,37073.0,109.0,562554.0,50529.0,37602.0,88152.0,27010.0,26309.0,708.0,6108.0,1109104.0,136665.0,439679.0,11803.0,2586428.0,0.08190647466119931,0.23453917090707005,0.0001937591768967957,0.4288168856817201,0.3964272061051083,0.010641923570738182,0.12322108657078146,0.28437927224375903,1.9307204935187525
2cubes_sphere,1412129.0,137201.0,223.0,1756345.0,181363.0,138149.0,319532.0,96471.0,93783.0,2695.0,20541.0,3419372.0,438709.0,1378623.0,34095.0,8306737.0,0.0971589706039604,0.23189976995358205,0.00012696822093609172,0.4116384086796055,0.4031801746051614,0.009971129201502497,0.12830104475324708,0.25175412269763325,1.9318339897762506
jnlbrng1,222591.0,11764.0,92.0,227242.0,19239.0,12856.0,32113.0,8665.0,8588.0,82.0,83.0,608174.0,49955.0,211576.0,10553.0,928009.0,0.052850294935554445,0.2124920300161852,0.0004048547363603559,0.6553535579935108,0.347887282258038,0.017351942042902194,0.08213932197035717,0.2504901493764698,1.9319016699430116
vsp_bump2_e18_aa01_model1_crew1,686383.0,130457.0,212.0,1036731.0,168092.0,131216.0,299327.0,48352.0,47069.0,1289.0,18500.0,1656900.0,219950.0,666244.0,19910.0,4161905.0,0.1900644392416479,0.13907080956859633,0.0002044889175687811,0.3981109612064668,0.4021027219506307,0.012016416198925704,0.1327479027098799,0.31898262019677,1.9330496533844332
or2010,1138410.0,167154.0,160.0,2259882.0,204596.0,172003.0,376619.0,64112.0,62688.0,1431.0,60244.0,3030409.0,338650.0,1066476.0,67530.0,8077275.0,0.14683110654333675,0.1454674166328214,7.080015682234736e-05,0.37517714823377935,0.3519247731906815,0.02228412072429827,0.1117505920817949,0.25649784440317386,1.9332673280894563
as-caida_G_102,229032.0,47101.0,102.0,362831.0,49081.0,47857.0,96958.0,4512.0,4427.0,87.0,9682.0,545994.0,75503.0,217054.0,12142.0,1035658.0,0.2056524852422369,0.04446634473243323,0.0002811226163144825,0.5271952710257634,0.3975391670970743,0.02223833961545365,0.13828540240368942,0.4803264817960316,1.9336286418050437
lock3491,152232.0,8628.0,63.0,187351.0,11251.0,8446.0,19716.0,6329.0,6271.0,58.0,192.0,391514.0,43343.0,146224.0,1399.0,570116.0,0.05667665142676967,0.24300249568055288,0.0003362672203511057,0.6867269117162121,0.37348345142191597,0.003573307723350889,0.11070613055982673,0.26760059023640326,1.9339650198318734
Trefethen_20000,484225.0,60548.0,86.0,522233.0,75242.0,62218.0,137479.0,27713.0,27107.0,610.0,43.0,1193378.0,148054.0,480446.0,5951.0,2697882.0,0.12504104496876453,0.16776236137343212,0.00016467745240151426,0.44233884209909846,0.40259331075317295,0.0049866848559299735,0.12406295406819969,0.25510673529062083,1.9369882631909487
kron_g500-logn16,3982692.0,1353877.0,580.0,4453472.0,1576733.0,1353905.0,2930654.0,304593.0,302258.0,2341.0,21943.0,9331509.0,1322682.0,3960609.0,22679.0,37345452.0,0.3399401711204381,0.09414829841430963,0.00013023546572202543,0.24987002433388675,0.42443392595988494,0.0024303679072698744,0.1417436343896791,0.2624738281635254,1.9369897331514083
nm2010,978081.0,130775.0,173.0,1957530.0,161883.0,134898.0,296800.0,52904.0,51734.0,1177.0,51190.0,2695473.0,284385.0,920573.0,58143.0,6855978.0,0.1337056951315893,0.15128222725504997,8.837667877376081e-05,0.39315659997742114,0.3415255875313906,0.021570611169171423,0.10550467394776353,0.253376301473117,1.9393477963317822
as-caida_G_094,226688.0,46985.0,118.0,360546.0,49366.0,47747.0,97132.0,4550.0,4455.0,96.0,9641.0,540282.0,74591.0,214663.0,12182.0,1028094.0,0.20726725719932243,0.044747349580063336,0.0003272814009862819,0.5255180946489328,0.3973165865233341,0.022547484461818087,0.1380593838032731,0.4818042062835883,1.9415469762825044
webbase-1M,4798375.0,412508.0,557.0,5856340.0,672498.0,440009.0,1112527.0,330097.0,325734.0,4369.0,292117.0,12265723.0,1504221.0,4562694.0,379437.0,27935923.0,0.08596827050824497,0.22881707222394748,9.511059808685972e-05,0.4390663233142503,0.3719873667455233,0.030934743920109725,0.1226361462752746,0.3217054470802783,1.9436635687802588
wikipedia-20051105,29819479.0,8841033.0,973.0,40506625.0,14205791.0,8846036.0,23051846.0,5580348.0,5528004.0,52351.0,524367.0,70924290.0,9738688.0,29261439.0,532938.0,409591632.0,0.29648515991845464,0.19489767357681356,2.4020762035839815e-05,0.17315854245772286,0.4125728858195126,0.007514181671751666,0.13731103970163114,0.43289122102794136,1.9470014558593955
case9_A_02,250210.0,20022.0,101.0,244470.0,27025.0,20393.0,47437.0,7201.0,7150.0,53.0,72.0,639839.0,75766.0,252469.0,4259.0,769945.0,0.08002078254266416,0.13179472162231415,0.0004131386264163292,0.831019098766795,0.39458207455312977,0.006656361991063377,0.11841416356302133,0.5114279157047777,1.947698898886175
pa2010,2255601.0,326902.0,432.0,4227331.0,411092.0,337197.0,748308.0,146953.0,143761.0,3199.0,123731.0,5642673.0,688033.0,2110206.0,147133.0,17347190.0,0.14492900118416333,0.1641454279813373,0.00010219213967394557,0.3252787915506777,0.3739727607819911,0.026075053436553915,0.12193387779160691,0.25235109890331564,1.9483928317451287
g7jac080sc,284118.0,31252.0,119.0,310686.0,41632.0,31630.0,73281.0,14213.0,13824.0,394.0,3139.0,690954.0,87005.0,277497.0,7559.0,1310667.0,0.10999655072892249,0.16244542482913113,0.00038302337408187043,0.5271773837290479,0.40161428980800457,0.010939946798194959,0.12592010466688086,0.27807963487365683,1.9486654402832253
pfinan512,663124.0,34728.0,105.0,849871.0,49143.0,36405.0,85567.0,32522.0,32018.0,511.0,2334.0,1879961.0,156614.0,630279.0,20354.0,3389037.0,0.05237029575162413,0.2754024506939681,0.0001235481620151764,0.5547183462440806,0.33526174213188464,0.010826820343613512,0.08330704732704561,0.2574338473879211,1.9505929640708042
s2rmq4m1,233301.0,14517.0,76.0,246598.0,18153.0,14487.0,32657.0,10916.0,10766.0,154.0,74.0,581954.0,72260.0,232254.0,1898.0,1132223.0,0.0622243368009567,0.2505221123172607,0.0003081939026269475,0.5139923848923754,0.3990933991346395,0.003261426160830581,0.12416788955828124,0.2567719789493883,1.9517955575531785
cage13,7556651.0,633651.0,592.0,8467704.0,920812.0,635740.0,1556568.0,544257.0,531114.0,13150.0,56574.0,18123220.0,2335613.0,7417549.0,136620.0,46299220.0,0.08385341601722773,0.25906822319802936,6.99126941612508e-05,0.39143683198118673,0.4092842772973015,0.0075383954948403204,0.1288740632183464,0.3080899951246177,1.9523943351228685
nv2010,654108.0,54841.0,111.0,1442500.0,70497.0,57013.0,127531.0,24264.0,23821.0,449.0,25366.0,2389535.0,142405.0,635897.0,29686.0,3548804.0,0.08384089477578627,0.15984716229124807,7.694974003466205e-05,0.6733352983145872,0.26611746636897976,0.012423337594971407,0.05959527690533932,0.2518205063819403,1.9526143618609915
kkt_power,17647375.0,3424046.0,801.0,23202220.0,4282552.0,3466259.0,7748831.0,1315378.0,1289043.0,26342.0,320203.0,43523073.0,5191895.0,17042942.0,596182.0,116130016.0,0.19402579703780307,0.14511779240747869,3.452255861723577e-05,0.37477884270678136,0.3915840685238379,0.013698067689292067,0.11929063464797167,0.3253536318333634,1.953741156943381
va2010,1533445.0,172749.0,273.0,2943055.0,217687.0,179907.0,397613.0,87932.0,86177.0,1763.0,87497.0,3828553.0,487958.0,1434905.0,96966.0,10949932.0,0.1126541871407191,0.18109958912150265,9.27607537066076e-05,0.34964171467000893,0.37479042343151575,0.025327062208620334,0.1274523299011402,0.2544575624204752,1.9556900718387478
m14b,3523346.0,400404.0,583.0,5074388.0,522917.0,401344.0,924261.0,237937.0,231538.0,6398.0,54392.0,9537883.0,1008723.0,3447322.0,74483.0,22505068.0,0.11364311083839056,0.20473017506483404,0.00011489070209057722,0.4238104501617147,0.3614347125038124,0.00780917526457391,0.10575963240480094,0.2828574937720614,1.9628138323069635
EX6,239440.0,18628.0,80.0,269180.0,24468.0,18593.0,43080.0,12174.0,11970.0,209.0,977.0,573872.0,74960.0,234873.0,2512.0,1085215.0,0.07779819579017708,0.2203279400586383,0.00029719890036406866,0.5288094985786227,0.40927767864610926,0.004377282739008002,0.13062146262581203,0.25024620674689946,1.9631082164382747
tmt_sym,5000566.0,315093.0,471.0,7022400.0,469361.0,334710.0,804089.0,282391.0,280010.0,2387.0,132195.0,12552837.0,1365983.0,4773372.0,237367.0,28512194.0,0.06301146710192407,0.25991366615124073,6.707108680792891e-05,0.4402620506861029,0.38026240602024863,0.018909430593259516,0.10881866784377109,0.25002667777584775,1.9653198106312133
lowThrust_10,264324.0,22086.0,116.0,269560.0,32914.0,22454.0,55385.0,13028.0,12845.0,186.0,766.0,637636.0,78825.0,258686.0,5487.0,1063955.0,0.08355654424115858,0.19043164310876587,0.00043033090963050897,0.5993073015306098,0.40569541242966206,0.008605223042613654,0.12362068641042852,0.3515661586630451,1.9663337685711264
g7jac080,284039.0,31757.0,114.0,309962.0,42092.0,32178.0,74288.0,14121.0,13783.0,343.0,3122.0,689531.0,86934.0,277226.0,7518.0,1308760.0,0.11180506902221174,0.1597235575563574,0.00036778701905394853,0.5268582475014517,0.4020500891185458,0.010903063096510526,0.12607700016387952,0.2781122635050834,1.9682054803158433
s3rmq4m1,232260.0,14510.0,95.0,243419.0,18404.0,14472.0,32895.0,11337.0,11216.0,127.0,76.0,671309.0,72254.0,247137.0,1927.0,1158639.0,0.06247309050202359,0.25630765056972327,0.00039027356122570546,0.5793944446889843,0.3681419435759092,0.0028705111952915872,0.1076315079940832,0.25677803167879115,1.9682216944339765
CurlCurl_3,12134178.0,870744.0,759.0,12393349.0,1226719.0,889528.0,2116264.0,810629.0,785041.0,25595.0,42557.0,29728244.0,3433021.0,11781862.0,344577.0,78780773.0,0.07175961981108238,0.2769588775537746,6.124252613236342e-05,0.377354053126643,0.3963188003973595,0.011590896522512396,0.11548011379346859,0.25232606384405715,1.9731090131324593
ok2010,1416339.0,204429.0,263.0,2658896.0,254613.0,211320.0,465952.0,83882.0,82275.0,1613.0,78110.0,3552318.0,430820.0,1321097.0,93750.0,10136013.0,0.14433620764520358,0.15255877228399845,9.891323316143242e-05,0.35046502012181713,0.3718971668640026,0.026391218353762246,0.12127855670579042,0.2512023099277448,1.9737308845729449
delaunay_n16,606898.0,24049.0,104.0,1242930.0,36612.0,25820.0,62449.0,20644.0,20389.0,260.0,16374.0,2249007.0,114559.0,588498.0,23363.0,3090805.0,0.039626098619537385,0.24844451397831346,8.367325593557159e-05,0.7276444162604888,0.2616701504263882,0.0103881401880919,0.050937591568189874,0.2504865025604247,1.9739600747369455
cage14,26798699.0,2299001.0,765.0,29547999.0,3238267.0,2302872.0,5541158.0,1999857.0,1954094.0,45769.0,172087.0,64214742.0,8296802.0,26340815.0,450794.0,178355409.0,0.0857877839517508,0.26519732423287845,2.5890078038786992e-05,0.3600380967419945,0.4101988761396877,0.00702010139665437,0.12920400739132457,0.3019834712789285,1.975607621489008
astro-ph,295170.0,51290.0,122.0,404365.0,66817.0,51497.0,118331.0,14111.0,13743.0,373.0,5633.0,710604.0,97330.0,290288.0,6154.0,1216687.0,0.17376427143679912,0.10654475166487973,0.0003017076156442818,0.5840483213842179,0.4085088178507298,0.008660238332460836,0.13696798779629724,0.35308756629687943,1.9785850126061613
spmsrtls,223828.0,12424.0,68.0,219566.0,17743.0,13220.0,30980.0,8932.0,8846.0,90.0,35.0,645012.0,57500.0,227055.0,8043.0,1041942.0,0.0555069070893722,0.22379234315494087,0.00030970186640918903,0.6190478932608533,0.3520167066659225,0.012469535450503246,0.08914562829838825,0.25002065388010314,1.9811408725127562
as-caida_G_105,229591.0,47597.0,118.0,363353.0,49810.0,48348.0,98174.0,4682.0,4594.0,89.0,9611.0,547349.0,75501.0,217613.0,12144.0,1048521.0,0.2073121333153303,0.04551995022166913,0.0003247530638249856,0.522020064452691,0.3975763178520469,0.02218694105588939,0.13793941342726487,0.47763375149456266,1.982145066911804
thermal1,597999.0,46616.0,111.0,879347.0,63811.0,48726.0,112556.0,32305.0,31909.0,403.0,14410.0,1576601.0,154846.0,567986.0,27025.0,3456214.0,0.07795330761422678,0.22300688245973727,0.00012623003205787932,0.4561641727045837,0.36025982477494306,0.017141305885255687,0.09821508422232385,0.2514133742056366,1.9834444205547193
wy2010,470472.0,57378.0,122.0,888613.0,71586.0,59563.0,131167.0,25186.0,24704.0,487.0,26060.0,1191855.0,147156.0,442482.0,29834.0,3142828.0,0.12195837371830842,0.16108421328660147,0.00013729261219450986,0.3792301074064505,0.3712548925834099,0.025031568437435762,0.1234680393168632,0.2525676232321845,1.9849989933249703
cond-mat-2005,551267.0,109768.0,182.0,811579.0,139599.0,110314.0,249934.0,34368.0,33393.0,981.0,13371.0,1323659.0,181424.0,537293.0,13669.0,2895537.0,0.19911948293658063,0.12088553721043116,0.000224254200761725,0.4571376570218236,0.40591496752562406,0.01032667779239215,0.13706249117030897,0.4211484177685336,1.986154801324503
benzene,211489.0,16059.0,95.0,250718.0,21986.0,16065.0,38071.0,9706.0,9487.0,223.0,1821.0,580222.0,67125.0,220027.0,3140.0,971070.0,0.0759330272496442,0.2031521443372334,0.00037891176540974324,0.5975079036526718,0.37921174998535045,0.005411721720307055,0.11568847785847486,0.2672758764856955,1.9870476069646503
EAT_SR,283359.0,70947.0,107.0,412900.0,87901.0,71033.0,158952.0,16243.0,15559.0,690.0,5902.0,668843.0,89824.0,274565.0,9331.0,2016172.0,0.2503784951245593,0.09271383315733897,0.00025914264955194963,0.3317390579771964,0.4105073985972792,0.01395095710054527,0.1342975855320307,0.2551789184213816,1.9923416393373476
oh2010,2105307.0,220698.0,281.0,4120859.0,286246.0,230127.0,516392.0,111897.0,109866.0,2038.0,108304.0,5761495.0,596707.0,1963115.0,126861.0,14136482.0,0.10482936692843371,0.17809797720475767,6.81896662807439e-05,0.4075621501870126,0.34073014035419624,0.022018764226993167,0.1035680843253357,0.2515096937788435,1.9930938320776141
delaunay_n17,1106073.0,48300.0,312.0,2165063.0,73294.0,51794.0,125088.0,44372.0,43804.0,568.0,32851.0,3805041.0,228881.0,1061366.0,46844.0,5695069.0,0.0436680038297653,0.26184350289153785,0.00014410666109946916,0.6681290428614649,0.2789368104049339,0.012311036858735556,0.060152045667839056,0.25092666391125074,1.99343962345003
lowThrust_11,266327.0,22553.0,91.0,272196.0,33747.0,22900.0,56663.0,13848.0,13561.0,290.0,840.0,678475.0,79596.0,266803.0,5574.0,1123673.0,0.08468161320481964,0.19639488874076386,0.00033431791797087395,0.6038011058377304,0.3932392497881278,0.008215483252883304,0.11731603964773941,0.35045173561578696,1.9936162141870202
az2010,1601244.0,228041.0,426.0,3437235.0,286277.0,234039.0,520314.0,89696.0,88047.0,1649.0,73659.0,5047936.0,408190.0,1517215.0,83663.0,10246729.0,0.14241489741725807,0.1470402124555335,0.00012393682712994602,0.4926387728220391,0.3005614571975556,0.016573704579455843,0.08086275261809975,0.2529450038729667,1.9945579094756631
mc2depi,2434722.0,139725.0,221.0,2326534.0,228981.0,155430.0,384429.0,124825.0,124210.0,622.0,1369.0,6534121.0,526833.0,2295089.0,133072.0,12140842.0,0.05738848213471599,0.24511344044425767,9.499108974981668e-05,0.5381933971301167,0.3512467859104538,0.020365707950617994,0.08062798347321698,0.2500512601452371,1.996175799086758
Freescale1,26368725.0,2450699.0,831.0,25498265.0,3818263.0,2528669.0,6346951.0,2347033.0,2308554.0,38486.0,36949.0,65709846.0,7087899.0,25470711.0,876095.0,182938922.0,0.09293960932885455,0.2699605842384803,3.259045272295978e-05,0.3591900798453377,0.3876239642990489,0.013332781209074817,0.10786662017135148,0.3724633912087403,1.9967337115351558
mt2010,734319.0,74299.0,122.0,1409034.0,96611.0,77731.0,174360.0,38449.0,37766.0,689.0,39619.0,2026175.0,220885.0,702527.0,45812.0,4781476.0,0.10118082195884895,0.1806737497004356,8.658414204341414e-05,0.4237551333521281,0.3467257270472689,0.022610090441348846,0.10901575628956038,0.25280201248187406,2.001809123103623
wikipedia-20061104,56985852.0,17831630.0,1172.0,77069817.0,33186990.0,17840327.0,51027337.0,12623869.0,12521941.0,101934.0,998313.0,135668733.0,18586013.0,55911034.0,1028325.0,988341718.0,0.31291328240560484,0.1983288266368433,1.5206990824955507e-05,0.13726905434543238,0.41211436683793606,0.007579675709067026,0.13699555224710472,0.41664048748292787,2.0019065256463735
thermal2,8576450.0,919419.0,556.0,12346778.0,1202606.0,944893.0,2147518.0,640880.0,625507.0,15380.0,212895.0,21944092.0,2295889.0,8192037.0,388720.0,66176108.0,0.1072027470573489,0.2298380647239024,4.50319913421947e-05,0.33160142932552034,0.373314010896418,0.017714107286826906,0.1046244702218711,0.2507890789183783,2.0032017218893845
as-caida_G_115,230957.0,47893.0,123.0,365284.0,50858.0,48656.0,99531.0,5043.0,4936.0,109.0,9646.0,556998.0,76272.0,220045.0,12118.0,1069071.0,0.20736760522521508,0.04822422399449194,0.00033672430218679165,0.5210112331173514,0.3950552784749676,0.02175591294762279,0.13693406439520428,0.47609595325930226,2.0039366514515673
as-caida_G_089,226329.0,46710.0,118.0,361571.0,49100.0,47486.0,96604.0,4660.0,4568.0,94.0,9697.0,539015.0,74566.0,214232.0,12175.0,1034887.0,0.20638097636626326,0.04601832832990994,0.0003263536068987834,0.5208443047405176,0.39745090581894754,0.02258749756500283,0.138337523074497,0.4861964190237732,2.004561131340069
mark3jac140sc,400952.0,28481.0,109.0,399546.0,42004.0,30166.0,72190.0,21384.0,21106.0,284.0,4656.0,1072678.0,108177.0,393266.0,18438.0,2047383.0,0.07103344041181987,0.2285250176331032,0.00027280963894019713,0.523926397747759,0.3666207380033896,0.01718875561911403,0.1008475982540893,0.25048509968277494,2.004777786065146
mouse_gene,24002163.0,7641192.0,829.0,24308851.0,8936141.0,7641428.0,16577586.0,2027970.0,2025824.0,2153.0,13887.0,56036586.0,7989356.0,23982357.0,19107.0,211004119.0,0.31835430831796285,0.108998086378069,3.410280477674572e-05,0.26557105266746,0.42797676860613887,0.00034097366317070065,0.14257392482832554,0.27508765811842917,2.0120697120588873
cont-300,1122995.0,70172.0,208.0,1115936.0,108532.0,75125.0,183676.0,64397.0,63878.0,526.0,279.0,2989148.0,270280.0,1076739.0,45981.0,6837410.0,0.062486475897043176,0.25958891132852024,0.00018639061738307574,0.43717548018913593,0.3602160214214887,0.015382644151443824,0.09042041411131199,0.2724401781727316,2.015032159931779
vsp_mod2_pgp2_slptsk,900491.0,235008.0,260.0,1483345.0,283109.0,236706.0,519834.0,77010.0,75038.0,1979.0,30910.0,2202430.0,278798.0,865959.0,34779.0,6953386.0,0.26097762220832854,0.12902869091420874,0.00017527952027343604,0.316742087955422,0.393183438293158,0.015791194271781623,0.12658654304563596,0.3031269706656229,2.01554947072141
fe_rotor,1266031.0,213126.0,286.0,1905820.0,273745.0,213993.0,487757.0,100835.0,98052.0,2790.0,33164.0,3055621.0,410825.0,1231264.0,34286.0,8863238.0,0.1683418494491841,0.17131561421154212,0.00015006663798260066,0.34475222260758426,0.402950496805723,0.011220632401727833,0.13444893853000747,0.2833666712650021,2.0182918873783366
ne2010,1099132.0,91640.0,158.0,2114619.0,123949.0,96778.0,220746.0,55424.0,54589.0,841.0,56299.0,3075608.0,308507.0,1034257.0,67540.0,6963215.0,0.08337488126994756,0.20068798204004779,7.471795155533928e-05,0.44169367167321416,0.3362772498966058,0.021959885655129,0.10030764648810901,0.25202864156785215,2.0199210176998474
mult_dcop_03,279700.0,38198.0,132.0,370402.0,52090.0,38775.0,90880.0,12733.0,12588.0,148.0,5369.0,677458.0,85607.0,271027.0,8574.0,1240836.0,0.13656775116195924,0.12288998484746122,0.0003563695660390603,0.5459690079913865,0.4000646534545315,0.012656135140481034,0.12636502927118728,0.39934598447529485,2.020946811338537
atmosmodm,10208766.0,685019.0,595.0,9828570.0,927776.0,719042.0,1646835.0,665689.0,653784.0,11910.0,2191.0,26278030.0,2602517.0,9832778.0,375835.0,76122237.0,0.06710105805148242,0.28786252596729806,6.053779949677318e-05,0.34520832591927114,0.3741824634495052,0.014302251728915753,0.09903775130784156,0.2518914236490868,2.0233916418977085
Ill_Stokes,211643.0,55413.0,102.0,239122.0,65900.0,55850.0,121767.0,8389.0,8144.0,248.0,1658.0,554221.0,61321.0,211481.0,6039.0,1193150.0,0.26182297548229805,0.06445342512062448,0.00042656050049765394,0.46450236768218583,0.3815824373309564,0.010896375272680031,0.11064358802715885,0.3075846571329685,2.024403591412659
mark3jac140,401364.0,28450.0,105.0,403218.0,41809.0,30124.0,71952.0,21467.0,21194.0,279.0,4577.0,1031723.0,108074.0,386395.0,18397.0,2055346.0,0.07088328798796105,0.22979265459917148,0.00026040504144160233,0.5019704711518158,0.37451428338807996,0.017831336511835057,0.10475098451813132,0.2501400287926972,2.0265633375117718
delaunay_n22,26036512.0,1546184.0,856.0,41897703.0,2190549.0,1656950.0,3847500.0,1472308.0,1454859.0,17449.0,1035124.0,65791643.0,7298295.0,24612193.0,1449140.0,161411281.0,0.05938522026299068,0.27675961237698804,2.043071430431401e-05,0.4076025082782163,0.37409299840710775,0.02202620171683507,0.11093042622449785,0.25043115962405826,2.0272912278196293
as-caida_G_122,229969.0,48071.0,123.0,364777.0,51546.0,48835.0,100400.0,5347.0,5263.0,85.0,9662.0,548500.0,75749.0,217921.0,12158.0,1053001.0,0.209032521774674,0.05056408219618524,0.00033719231201528605,0.5208921928849071,0.3973035551504102,0.022165907019143116,0.138102096627165,0.47534152876873936,2.0273863711326605
as-caida_G_090,225136.0,45840.0,133.0,359121.0,49042.0,46612.0,95672.0,4975.0,4884.0,92.0,9711.0,536640.0,74230.0,213209.0,12324.0,1020496.0,0.2036102622414896,0.0494301866921021,0.00037034871255092294,0.5258619338047381,0.39730359272510435,0.022965116279069768,0.1383236434108527,0.4849161865192908,2.0277728185323345
as-caida_G_121,230136.0,47992.0,123.0,364814.0,51835.0,48760.0,100611.0,5560.0,5464.0,97.0,9656.0,548981.0,75877.0,218166.0,12129.0,1065274.0,0.20853756039906837,0.052368349172561245,0.00033715811344959347,0.5153425315928108,0.3974017315717666,0.02209366080064702,0.13821425513815597,0.47237422881297897,2.0295803169297315
c-65,535040.0,48689.0,168.0,657080.0,75125.0,49637.0,124783.0,31870.0,31370.0,506.0,11463.0,1300096.0,169718.0,519893.0,16950.0,2300125.0,0.09100067284688995,0.2034432790945593,0.0002556766299385159,0.5652284114993751,0.39988816210495226,0.01303749876932165,0.13054266761839126,0.4005059479562676,2.0301035227135453
wikipedia-20060925,53843907.0,16642178.0,1135.0,72901958.0,30841307.0,16649427.0,47490755.0,11575336.0,11479202.0,96140.0,947555.0,128205905.0,17563319.0,52823459.0,972528.0,889334792.0,0.30908191710530963,0.1959726097330531,1.5568854817315057e-05,0.1441593268960965,0.41202048376788886,0.007585672438410696,0.13699305815906063,0.4158857121451127,2.0312383135482253
as-caida_G_118,231894.0,48448.0,114.0,366906.0,51184.0,49219.0,100421.0,5076.0,4965.0,112.0,9612.0,646811.0,76365.0,235415.0,12146.0,1098537.0,0.20892304242455606,0.04811511227807426,0.00031070628444342693,0.5887930948161054,0.363962579486125,0.018778282991476644,0.11806385482003244,0.4736460168208996,2.0318153560192656
thermomech_dK,2483283.0,300869.0,497.0,2619466.0,389418.0,301030.0,690468.0,233887.0,227647.0,6247.0,10732.0,6035178.0,729762.0,2425779.0,56911.0,22415823.0,0.12115775769414924,0.25302724602560706,0.0001897333273270201,0.26923740431033916,0.40193992621261543,0.009429879284422099,0.12091805742929206,0.25328360876785927,2.032611892527811
shar_te2-b3,980116.0,86565.0,178.0,1034047.0,127499.0,92017.0,219533.0,62154.0,61503.0,658.0,69.0,2822686.0,200249.0,930049.0,50989.0,7593502.0,0.08832117830950623,0.22064916023813666,0.00017213917742617114,0.3717238765460258,0.32949077580715674,0.01806400003401016,0.07094271201260076,0.2500159186960403,2.0331769188266438
mark3jac120,346761.0,24362.0,94.0,354703.0,35961.0,25801.0,61781.0,17659.0,17418.0,247.0,3981.0,964604.0,92769.0,344597.0,15801.0,1765551.0,0.07025588229356819,0.22229355488418934,0.00026501044535851123,0.5463472876172935,0.3572419355507545,0.01638081533976637,0.09617314462722526,0.25055570110167913,2.0347369488260494
ASIC_320k,2804370.0,265198.0,347.0,3038162.0,359700.0,272275.0,631992.0,226227.0,222938.0,3295.0,14025.0,7025878.0,768185.0,2703575.0,86997.0,19876151.0,0.09456598095115837,0.2636005495100901,0.00011421379110133034,0.3534828247179245,0.384802440349804,0.012382367015197246,0.10933651281733045,0.2861610385740096,2.0359409232328822
Raj1,1657198.0,120418.0,358.0,1657055.0,188567.0,127394.0,315979.0,109572.0,108733.0,846.0,4545.0,4179313.0,421369.0,1584257.0,69628.0,10460716.0,0.07266361653827726,0.25748265190306213,0.0002160459369182073,0.3995245640929359,0.3790711535604057,0.016660154432080104,0.10082255145761995,0.320267329644997,2.0364960151480895
hvdc2,1356599.0,82069.0,210.0,1800648.0,126309.0,86985.0,213313.0,77991.0,76968.0,1031.0,31170.0,3363450.0,388841.0,1295689.0,60144.0,6798902.0,0.06049613776805084,0.2677306181858128,0.00011662468178122543,0.49470488028802295,0.3852261814505939,0.01788163938812826,0.11560778367450089,0.26004247982676365,2.036638177389714
nc2010,1662259.0,170681.0,246.0,3255177.0,220903.0,178185.0,399108.0,86854.0,85402.0,1458.0,87585.0,4565068.0,486971.0,1566646.0,99276.0,10824034.0,0.10268014791918709,0.17872590861013823,7.557192742514463e-05,0.42175292501852824,0.34318130639017863,0.02174688306943073,0.10667332885293275,0.2518211580636437,2.0377702807350695
fl2010,2880103.0,392830.0,474.0,5747625.0,503694.0,405723.0,909415.0,156298.0,154156.0,2142.0,141594.0,8245191.0,796435.0,2712843.0,168432.0,16825756.0,0.1363944275604032,0.14666049865207612,8.246884582762445e-05,0.4900339099176287,0.32902124401969585,0.0204279076130559,0.09659388120905871,0.25196223896131836,2.040390438696282
as-caida_G_098,226260.0,46468.0,117.0,360269.0,48281.0,47242.0,95541.0,4343.0,4268.0,77.0,9708.0,539077.0,74691.0,214218.0,12160.0,1027919.0,0.20537434809511182,0.043480437307276444,0.00032475733410312847,0.5244352911075678,0.3973792241182614,0.02255707440681016,0.13855349050321197,0.4816319424293425,2.041787715293629
chipcool1,250439.0,20476.0,113.0,360893.0,27117.0,20703.0,47838.0,11959.0,11545.0,418.0,6174.0,732621.0,78093.0,262620.0,7827.0,1464002.0,0.08176042868722523,0.19999331070120574,0.0003131121966898776,0.5004234966892122,0.35846638302751355,0.01068355943932811,0.10659399607709853,0.25382312695219184,2.0441939992508127
c-43,186105.0,16521.0,116.0,194184.0,19690.0,16791.0,36499.0,4094.0,4059.0,37.0,3367.0,446829.0,62303.0,183255.0,4464.0,592247.0,0.08877246715563794,0.10085482718695342,0.0005973715651135006,0.7544639314340131,0.4101233357727453,0.009990399011702464,0.13943365359007584,0.44103947219390643,2.047092186076582
Transport,20361674.0,1500771.0,773.0,19632735.0,2024134.0,1502396.0,3526549.0,1354507.0,1305407.0,49106.0,2839.0,49475792.0,5986250.0,19945374.0,405514.0,128488787.0,0.07370567861954769,0.2775028600368445,3.937301654608999e-05,0.3850592192142027,0.4031340013718224,0.008196210381028362,0.120993515374145,0.25436909326176965,2.0493888446816224
lhr10c,213467.0,12946.0,63.0,241231.0,16196.0,13062.0,29277.0,8752.0,8569.0,186.0,1026.0,544904.0,65486.0,212823.0,3261.0,847101.0,0.0606463762548778,0.23014015619658681,0.0002611604644510863,0.6432574155856268,0.3905697150323727,0.0059845403961064705,0.1201789673043325,0.27228539947194447,2.049641152432952
as-caida_G_104,229584.0,47512.0,125.0,363737.0,50085.0,48285.0,98387.0,4850.0,4760.0,91.0,9679.0,547318.0,75677.0,217654.0,12197.0,1059194.0,0.20694821938811067,0.0469792806842508,0.0003436548935082216,0.5167306461328142,0.3976737472547952,0.022285033563668653,0.1382687943754819,0.47868054018153644,2.0507451023823586
delaunay_n24,103235662.0,6188488.0,1139.0,164402720.0,8814343.0,6640104.0,15454449.0,5885783.0,5822363.0,63419.0,4140130.0,257716341.0,29203283.0,97549971.0,5795105.0,614595805.0,0.059945254189390486,0.27580688907224626,6.928109218630933e-06,0.41932655397802465,0.37851682443372886,0.022486370004764267,0.11331560461662771,0.2505366586837388,2.0524491256774717
ny2010,1883607.0,277191.0,358.0,3545055.0,349624.0,285518.0,635160.0,132579.0,129131.0,3455.0,104295.0,4712422.0,579811.0,1763652.0,121653.0,14870547.0,0.14715967821313045,0.1726875930492003,0.00010098573929036362,0.31689634550766693,0.37425595585454785,0.025815387501374028,0.12303885348128839,0.25690570525437084,2.0541115923606252
wikipedia-20070206,64773300.0,20205951.0,1313.0,87469684.0,38794314.0,20211435.0,59005770.0,14387942.0,14272586.0,115362.0,1131432.0,154238071.0,21120608.0,63551706.0,1162467.0,1177426989.0,0.3119487659267013,0.1960378022575013,1.5010915096023441e-05,0.13099586848352768,0.41203644202733836,0.007536835701219318,0.13693511506637035,0.41487660683448674,2.0551453970167244
barrier2-3,3236986.0,330955.0,342.0,4138944.0,424273.0,331146.0,755439.0,233419.0,229887.0,3538.0,33463.0,8146560.0,1013324.0,3199969.0,40297.0,19135507.0,0.10224171497806911,0.23604905861104425,8.262977223175766e-05,0.42573003161086875,0.39280002847827794,0.0049465050278890725,0.12438673501453375,0.2562220818606749,2.056866856641038
sc2010,1070775.0,122425.0,184.0,2126884.0,156738.0,127158.0,283915.0,55467.0,54581.0,893.0,55245.0,2922659.0,306387.0,995006.0,62958.0,6706832.0,0.11433307651000443,0.1634353029919088,8.651153518480557e-05,0.4357734024051892,0.34044546421597593,0.02154134300306673,0.10483159342229113,0.2510975740683221,2.0584040926459855
finance256,346356.0,17348.0,70.0,468168.0,25652.0,18266.0,43937.0,13916.0,13690.0,231.0,1188.0,1073734.0,78390.0,337565.0,10324.0,1451089.0,0.05008719352342676,0.24054068069071613,0.0001495189760940517,0.7399504785716107,0.3143841957132772,0.009615044321964285,0.07300690860119918,0.25751199850203504,2.058412182140745
case9_A_04,250257.0,19844.0,96.0,244446.0,26077.0,20226.0,46321.0,7000.0,6950.0,53.0,63.0,601222.0,75755.0,246001.0,4229.0,755633.0,0.07929448526914332,0.1312803585829223,0.00039272477356962275,0.795653445521834,0.4091683271736563,0.007034007404918649,0.12600170985093692,0.5114227076948004,2.0621210175633835
delaunay_n19,3520715.0,192522.0,583.0,5972166.0,289843.0,206852.0,496693.0,181165.0,179073.0,2091.0,129829.0,9810508.0,912540.0,3341219.0,184024.0,20564460.0,0.054682642588224264,0.267260989764818,9.761952363681787e-05,0.477061298959467,0.34057553390711265,0.018757846178811537,0.093016589966595,0.25062708955467783,2.063397592992046
mac_econ_fwd500,1296760.0,85423.0,182.0,1309256.0,127530.0,90761.0,218311.0,71234.0,70454.0,786.0,11423.0,3416424.0,338806.0,1253056.0,57145.0,6742900.0,0.06587417872235418,0.24602048040891744,0.0001390102470410676,0.5066698304883656,0.366774147471157,0.016726553846946397,0.09916977518012987,0.25024336992376134,2.0642297101787466
as-caida_G_101,227644.0,46746.0,116.0,361640.0,48625.0,47521.0,96164.0,4350.0,4277.0,74.0,9655.0,542248.0,75047.0,215560.0,12135.0,1019444.0,0.20534694523027183,0.04327755337564916,0.00032076097776794605,0.5319056269888291,0.3975302813472802,0.022379059028341277,0.13839977279768667,0.4812895612746827,2.06447664196212
mark3jac120sc,344489.0,24780.0,114.0,346411.0,36561.0,26210.0,62790.0,17823.0,17573.0,256.0,4002.0,896108.0,92786.0,333174.0,15844.0,1749868.0,0.07193263065003527,0.22109337203676827,0.00032908885687810146,0.5121003412828853,0.3718011668236418,0.017680904533828513,0.10354332290304294,0.25030618576168767,2.0652825811669313
chipcool0,251191.0,21611.0,105.0,363331.0,28513.0,21466.0,49999.0,11606.0,11350.0,259.0,6162.0,649361.0,78050.0,248763.0,7720.0,1282774.0,0.086034133388537,0.18839379920461002,0.0002889926816043773,0.5062162157948321,0.3830889135627178,0.0118886104955487,0.1201950840903596,0.2537831738991891,2.0661823470541223
as-caida_G_111,229162.0,47975.0,115.0,362506.0,50405.0,48736.0,99160.0,4762.0,4676.0,87.0,9611.0,546705.0,75498.0,217320.0,12108.0,1050699.0,0.20934971766697794,0.04582282865995651,0.00031723612850545924,0.5203250407585808,0.39750871127939197,0.022147227480999808,0.13809641397097155,0.47750300423755615,2.066704459561602
brainpc2,291371.0,22232.0,98.0,278537.0,35578.0,22997.0,58592.0,11562.0,11503.0,63.0,31.0,713213.0,82798.0,283673.0,7484.0,914664.0,0.0763013477662499,0.1648088491034011,0.00035183835540700156,0.7797540954929898,0.3977395252189739,0.010493358926435721,0.11609154628420963,0.46144757594841473,2.075077392593112
delaunay_n18,1910234.0,96575.0,406.0,3432105.0,146363.0,103742.0,250102.0,90254.0,89316.0,938.0,65162.0,5803804.0,457067.0,1820431.0,92200.0,10610971.0,0.05055663337580631,0.26517528705238047,0.0001182947491408334,0.5469625729822464,0.31366169498487545,0.015886132612334944,0.07875300406423098,0.2505548949989009,2.0766833194971537
as-caida_G_112,228405.0,47413.0,116.0,362121.0,50102.0,48180.0,98300.0,4926.0,4833.0,94.0,9615.0,545259.0,75288.0,216579.0,12086.0,1063881.0,0.20758302138744775,0.04772053552399589,0.00032033491567735645,0.5125187873455772,0.39720389759728864,0.02216561303894113,0.13807750078403108,0.47587083072605574,2.0769525894245953
co2010,1172459.0,149467.0,162.0,2331613.0,187465.0,154548.0,342032.0,62455.0,61400.0,1063.0,60432.0,3288484.0,334606.0,1105122.0,69833.0,7461425.0,0.1274816432813429,0.15440545678847528,6.947979789098792e-05,0.4407313616366847,0.3360581958130251,0.02123562103388674,0.10175083716387247,0.254583911893938,2.0783959351020873
s1rmt3m1,184065.0,11455.0,64.0,194615.0,15033.0,11440.0,26492.0,7379.0,7218.0,164.0,76.0,467517.0,56281.0,183925.0,1926.0,804749.0,0.06223345013989623,0.21785598299430192,0.0003288544048506025,0.5809475998106242,0.39340815414198843,0.0041196362913006376,0.12038278821946581,0.2561219242478714,2.0789050884348432
c-big,3446586.0,339890.0,479.0,4173530.0,512680.0,346821.0,859519.0,278000.0,272940.0,5066.0,79174.0,8428453.0,1084007.0,3342715.0,118901.0,21034127.0,0.09861642796668936,0.24439152225149646,0.00011477094929232568,0.40070372304968965,0.3965988776350773,0.014107096521746043,0.12861280711893391,0.3989030237684317,2.0792118027485853
ma2010,849036.0,139233.0,186.0,1629163.0,177166.0,143207.0,320392.0,60306.0,59338.0,976.0,47603.0,2121482.0,265474.0,794488.0,54530.0,6048940.0,0.16398951281217758,0.15840902762819872,0.00011416905490733585,0.35071963021620317,0.3744966961774835,0.02570372975118337,0.1251361076832139,0.2514339293832399,2.079923602692556
lhr11c,209610.0,12674.0,71.0,239130.0,16188.0,12770.0,28976.0,9256.0,8998.0,262.0,1134.0,580751.0,63983.0,215815.0,3399.0,896748.0,0.06046467248699967,0.24210085792006697,0.00029690963074478316,0.6476189520355774,0.37161365197821444,0.005852766504061121,0.11017286237991841,0.26460030602539186,2.0805534447727148
lhr10,214435.0,12949.0,78.0,244030.0,17135.0,13032.0,30186.0,10043.0,9797.0,249.0,1048.0,566560.0,65503.0,216425.0,3254.0,868447.0,0.06038659733718842,0.2496457779214,0.0003196328320288489,0.6523829318311883,0.38199837616492516,0.0057434340581756565,0.11561529229031348,0.2723628788477291,2.0827085174039857
cond-mat-2003,368963.0,68151.0,175.0,561475.0,87192.0,68661.0,155872.0,18961.0,18455.0,512.0,10123.0,889644.0,121403.0,358203.0,10561.0,1800412.0,0.1847095779251578,0.10845206568553992,0.00031167905961975155,0.4941335649840148,0.4026363354330496,0.01187104055105188,0.13646245014859876,0.4023017453632059,2.0851635965992115
barrier2-11,3208235.0,336017.0,378.0,3908229.0,446883.0,336119.0,783020.0,234619.0,230990.0,3635.0,34462.0,7693597.0,1040438.0,3173420.0,41440.0,19020320.0,0.10473578151226454,0.23055228818864057,9.671899983342839e-05,0.4044935626740244,0.41247546498731347,0.005386297202725851,0.1352342733834382,0.2566518224845328,2.0864261928500527
Baumann,756324.0,48732.0,139.0,778797.0,73457.0,51742.0,125218.0,42840.0,42423.0,425.0,2681.0,2047092.0,193601.0,743233.0,28902.0,3989331.0,0.06443270344455551,0.2549119946685073,0.0001784803998988183,0.5131416771383472,0.36306770775324215,0.014118564285337445,0.09457366840376495,0.25074374406656075,2.0900904237833533
enron,362653.0,40607.0,79.0,526394.0,56243.0,42467.0,98729.0,18813.0,18456.0,362.0,9492.0,900208.0,98874.0,335128.0,25373.0,1695317.0,0.1119720504173411,0.16005342771094588,0.00015007769845400972,0.5309968578147921,0.37227840676821355,0.028185708191884543,0.1098346159998578,0.31659334114618354,2.09064812319937
vsp_data_and_seymourl,159889.0,22311.0,111.0,208625.0,24457.0,22474.0,46950.0,3023.0,2977.0,46.0,2868.0,381633.0,51605.0,156255.0,3729.0,535336.0,0.139540556260906,0.06049266603966142,0.0005320551228280407,0.7128849918555823,0.4094378630778785,0.00977116758770861,0.13522153482534266,0.4178677851914232,2.0922495843436626
atmosmodd,8860934.0,583208.0,654.0,8874407.0,838059.0,618288.0,1456350.0,560374.0,556639.0,3736.0,3814.0,23291534.0,2217971.0,8529002.0,321076.0,53204836.0,0.06581789233505181,0.27786350536811183,7.369506492095753e-05,0.437770995102776,0.36618464030750403,0.013785094618499581,0.09522648873191435,0.2512375423119344,2.0926349167699665
fe_tooth,963910.0,66559.0,125.0,1445264.0,99779.0,67819.0,167617.0,57479.0,55854.0,1631.0,19309.0,2590449.0,280068.0,936707.0,26227.0,5012835.0,0.06905105248415308,0.25535327149305187,8.648938878986814e-05,0.5167632686892746,0.3616002476790703,0.010124499652376866,0.1081156201106449,0.2847507256838713,2.0949084230017028
goodwin,266173.0,16449.0,81.0,321492.0,19141.0,16434.0,35594.0,11896.0,11725.0,177.0,2064.0,645417.0,84537.0,261656.0,2925.0,1064543.0,0.06179815383228201,0.2504948410191619,0.00025195028181105596,0.6062855140656601,0.4054061172854139,0.004531953760127174,0.13098043590422936,0.25246229655069435,2.095020529823756
vsp_south31_slptsk,601129.0,73797.0,75.0,848188.0,102310.0,74774.0,177103.0,31082.0,30749.0,339.0,10685.0,1643899.0,176509.0,593952.0,15369.0,2335701.0,0.12276399907507374,0.14929990152988928,8.842379283838017e-05,0.7038139727644934,0.36130686860932454,0.009349114513726208,0.10737216824147956,0.4182826403782125,2.0950214028538867
lowThrust_13,269558.0,24787.0,105.0,277194.0,36627.0,25252.0,61895.0,13729.0,13501.0,231.0,779.0,675347.0,80620.0,268621.0,5685.0,1116554.0,0.09195423619406584,0.1815428964349942,0.00037879607783718265,0.6048493848036011,0.39775256275662735,0.008417894800746875,0.11937566910047724,0.34485266125134206,2.0950730349416253
delaunay_n21,13164852.0,771928.0,851.0,21290264.0,1106803.0,827007.0,1933810.0,733135.0,724093.0,9041.0,517651.0,33800436.0,3644128.0,12450842.0,726863.0,78236022.0,0.0586355243492293,0.27489693263265647,3.997132210291051e-05,0.4320316286019757,0.3683633548395648,0.021504545089300033,0.10781304714530901,0.250452485904467,2.0954479952530303
barrier2-10,3210170.0,331850.0,363.0,3915108.0,442179.0,331998.0,774196.0,234147.0,230524.0,3629.0,34485.0,7674903.0,1040469.0,3170489.0,41694.0,18980349.0,0.10337458763866088,0.23220967468411047,9.271774878240907e-05,0.40436047830311234,0.41309825023195734,0.005432511655196163,0.13556770684919406,0.2566625717837902,2.097531700450326
gsm_106857,22115967.0,3618000.0,833.0,22958741.0,4687195.0,3617685.0,8304900.0,2640314.0,2620825.0,19496.0,48447.0,52298502.0,7151617.0,21957775.0,154208.0,195041307.0,0.16359221371599986,0.2412300024467315,3.628247733619191e-05,0.2681406457146024,0.4198547598935052,0.00294861218013472,0.13674611559619815,0.32602971551654497,2.099564072365623
barrier2-12,3215872.0,332482.0,358.0,3931032.0,442700.0,332609.0,775327.0,233922.0,230297.0,3631.0,34470.0,7669802.0,1040572.0,3169758.0,41594.0,18955158.0,0.1033878214058271,0.23177828266364395,9.107023295663836e-05,0.40462875593018005,0.413277683048402,0.0054230865412171,0.1356712989461788,0.2566494238797923,2.102133379240936
delaunay_n23,51761154.0,3089736.0,972.0,82944859.0,4331937.0,3316494.0,7648431.0,2938439.0,2908343.0,30096.0,2070858.0,129763058.0,14588913.0,48919924.0,2892646.0,309298716.0,0.059692177651216975,0.27755502806778587,1.1718628637369797e-05,0.41953959485560877,0.37699422897385787,0.022291752711314804,0.11242732118720568,0.25051633563763714,2.102808421659817
ch7-8-b5,849560.0,71273.0,165.0,780821.0,99929.0,75008.0,174956.0,57306.0,56708.0,604.0,64.0,2156012.0,211754.0,812852.0,36203.0,5763397.0,0.08389401572578746,0.2467299859641267,0.00021131603786271117,0.37408701847191855,0.37701645445387133,0.016791650510294007,0.0982155943473413,0.2500363091913618,2.103394994828857
nd2010,730462.0,66666.0,123.0,1393008.0,89151.0,70198.0,159369.0,37301.0,36715.0,593.0,39502.0,1943757.0,215943.0,683457.0,46649.0,4645677.0,0.091265527844022,0.18966288706971068,8.829812894111161e-05,0.4184012362460843,0.3516164829245631,0.023999399101842463,0.11109567708309218,0.2522368568598501,2.1057359318181064
poisson3Db,2839247.0,720173.0,493.0,3258650.0,866928.0,720344.0,1587290.0,227543.0,224768.0,2781.0,20789.0,6720514.0,924457.0,2813026.0,25874.0,21776103.0,0.25364929504196004,0.12537958038012312,0.00015128964448467923,0.308618764339974,0.4185730436689813,0.0038500031396408074,0.1375574844424102,0.3764083395935252,2.108075791789223
c-61,460190.0,42741.0,153.0,592221.0,65674.0,43724.0,109418.0,26260.0,25865.0,401.0,10253.0,1134474.0,144779.0,448522.0,15330.0,1934654.0,0.09287685521197767,0.1935464850602161,0.000258349501284149,0.5863963271985585,0.39535679090045256,0.01351287028173409,0.1276177329758108,0.3846157933187222,2.109770350949237
as-caida_G_095,226760.0,46601.0,107.0,361427.0,48771.0,47368.0,96157.0,4543.0,4458.0,86.0,9672.0,575977.0,74746.0,220744.0,12203.0,1036183.0,0.20550802610689717,0.0451142005958292,0.00029604871799837867,0.5558641668508362,0.38325141455301165,0.021186609881991815,0.129772543000849,0.48258719316142196,2.1100508547452073
CurlCurl_1,2252119.0,159955.0,273.0,2303739.0,240921.0,164540.0,405479.0,148042.0,144772.0,3277.0,7871.0,5536580.0,636032.0,2187420.0,64486.0,12723210.0,0.07102422207707497,0.2674550739718999,0.00011850300750215194,0.43515590798234094,0.3950850525053372,0.011647262389417294,0.11487813776735818,0.25602607148162,2.1115055042377135
tn2010,1391067.0,134937.0,167.0,2687479.0,179420.0,141325.0,320764.0,73604.0,72682.0,928.0,72830.0,3816034.0,408466.0,1311780.0,83048.0,8103395.0,0.09700251677309576,0.1866378610840636,6.214002044295044e-05,0.4709179300774552,0.34375479883040877,0.021762908821043,0.10703940268876011,0.2511073310386504,2.1117913937535806
as-caida_G_088,224706.0,45391.0,115.0,356935.0,47082.0,46178.0,93279.0,4069.0,3990.0,81.0,9645.0,535490.0,74070.0,212723.0,12185.0,992268.0,0.20200172670066666,0.041798496117023465,0.0003221875131326432,0.5396626717781889,0.39724924835197667,0.022754860034734543,0.13832191077331044,0.48787395766094505,2.1161770726865172
barrier2-2,3112667.0,330630.0,409.0,3761024.0,441776.0,330872.0,772667.0,234154.0,230616.0,3544.0,33476.0,7380156.0,1013722.0,3072240.0,40769.0,18484344.0,0.10622080678723422,0.23256765601829918,0.00010874697954599598,0.39926523765192856,0.41628388343010636,0.005524137972151266,0.13735780110881124,0.2562164697841985,2.117096664450527
lhr07,146372.0,8901.0,66.0,167176.0,13130.0,8939.0,22088.0,6305.0,6234.0,74.0,730.0,406910.0,44611.0,151003.0,2405.0,556436.0,0.060810810810810814,0.22206177578980735,0.00039479351103029143,0.7312790689315573,0.37109680273279105,0.005910397876680347,0.10963357990710476,0.27494884500653305,2.1175824204781715
sme3Dc,2661973.0,710119.0,452.0,2884278.0,849435.0,707122.0,1556574.0,197822.0,196278.0,1551.0,11641.0,6257316.0,877875.0,2649046.0,13289.0,20636736.0,0.26676416327288066,0.11275789502484046,0.00015671166232935938,0.3032124847650326,0.4233518013154522,0.002123754018496109,0.1402957753771745,0.2743985346657206,2.117792468754975
minsurfo,228995.0,12258.0,70.0,237871.0,20176.0,13402.0,33599.0,9240.0,9158.0,84.0,191.0,680973.0,51232.0,226363.0,10819.0,938343.0,0.05352955304700976,0.21569130932094588,0.0002942771502200773,0.725718633804483,0.3324111234953515,0.01588756088714237,0.07523352614567685,0.25110155909208987,2.1252192518690833
barrier2-1,3112223.0,329470.0,422.0,3759720.0,439983.0,329711.0,769713.0,233457.0,229921.0,3542.0,33476.0,7382675.0,1013726.0,3072545.0,40660.0,18397205.0,0.10586323666395371,0.2327192798827716,0.00011224240102986393,0.40129329428029964,0.41618315854348187,0.005507488816722935,0.13731147585394182,0.25624183229570313,2.1279034858508923
copter2,686686.0,57606.0,123.0,938628.0,80523.0,58369.0,138911.0,43341.0,42105.0,1243.0,13341.0,1740175.0,211473.0,674292.0,18933.0,3818523.0,0.08388987106188273,0.23780808989750454,0.00013104232986870198,0.4557193972643349,0.3874851667217378,0.010879940235895814,0.12152398465671556,0.26091188935429943,2.12891075409332
TSOPF_FS_b9_c6,250255.0,19990.0,104.0,244473.0,26669.0,20352.0,47039.0,7202.0,7141.0,63.0,66.0,601142.0,75761.0,245996.0,4218.0,824680.0,0.07987852390561627,0.13277778802013238,0.0004254048504333812,0.7289397099481011,0.40921446180769266,0.007016644985710531,0.12602845916605396,0.51141487781828,2.129853917518104
Muu,149017.0,9776.0,89.0,162602.0,12147.0,9822.0,21988.0,4802.0,4670.0,135.0,741.0,359820.0,45539.0,146188.0,2763.0,632869.0,0.065603253320091,0.17924598730869729,0.0005473487410978955,0.568553681725602,0.4062809182368962,0.007678839419709855,0.12656050247345896,0.26419177239790914,2.131562044236887
mi2010,2008203.0,227609.0,246.0,4028700.0,299530.0,236564.0,536112.0,103711.0,102495.0,1223.0,97476.0,5944951.0,540234.0,1894957.0,114950.0,11049275.0,0.11333963747688854,0.162093266418994,6.106188100379775e-05,0.5380399166461148,0.31875065076230236,0.01933573548377438,0.0908727422648227,0.25482158894515594,2.132859793165872
wing_nodal,150791.0,33875.0,84.0,229522.0,39327.0,34002.0,73345.0,4313.0,4173.0,143.0,3399.0,393297.0,44790.0,147693.0,4324.0,831711.0,0.2246486859295316,0.05553838625769399,0.00036597798903808783,0.4728769969376382,0.3755253663262115,0.010994235908232201,0.11388340109382986,0.27563076923076923,2.1335433138148012
ar2010,1053449.0,94931.0,144.0,2032622.0,126854.0,100078.0,226951.0,54239.0,53686.0,560.0,56393.0,2819611.0,310956.0,984031.0,64412.0,5810493.0,0.09011447160707353,0.19289092784238415,7.084445607692921e-05,0.485261921836925,0.34899530467146,0.02284428596710681,0.1102832979442909,0.2512241842743724,2.134413148335616
CurlCurl_4,24011307.0,1692823.0,839.0,25168438.0,2333598.0,1739341.0,4072939.0,1570878.0,1537513.0,33364.0,84344.0,59885184.0,6712941.0,23323622.0,673585.0,135446068.0,0.07050107684683721,0.2783360977154291,3.3335402061899906e-05,0.4421330562360806,0.38947232757938927,0.011247940726040016,0.11209685854851845,0.2519295220123525,2.134817080631347
coAuthorsDBLP,3283273.0,525324.0,546.0,5089527.0,702573.0,527593.0,1230183.0,353016.0,343957.0,9065.0,94884.0,7961348.0,1079010.0,3186100.0,95605.0,28954072.0,0.1600000974637199,0.22297639147068687,0.00010727912436656688,0.27496470962702585,0.40019604720205676,0.012008644767192692,0.1355310683567657,0.43376344794927063,2.139802699184764
delaunay_n20,6737556.0,385606.0,672.0,10966019.0,584684.0,414458.0,999141.0,366229.0,362534.0,3695.0,259458.0,17808692.0,1828968.0,6382378.0,367870.0,37159377.0,0.05723232578697676,0.2682269274995056,6.128021481633399e-05,0.47925163007980465,0.3583855568954755,0.02065676693156353,0.10270086090544998,0.2505503573932553,2.142675074035128
fe_ocean,857643.0,58026.0,157.0,835326.0,94034.0,61905.0,155956.0,54040.0,53527.0,520.0,2082.0,2238280.0,213314.0,826852.0,37473.0,5322339.0,0.06765752183600869,0.25733823501400027,0.00018795057259082083,0.42054442605027603,0.3694140143324338,0.016741873224082778,0.09530264310095252,0.2544040740144427,2.1454507827166696
as-caida_G_110,229372.0,47176.0,126.0,362301.0,49506.0,47937.0,97461.0,4674.0,4575.0,100.0,9631.0,547128.0,75610.0,217484.0,12146.0,1047722.0,0.2056746246272431,0.04576296078719342,0.0003477771245456126,0.5222072267261736,0.3975011331900396,0.02219955842142972,0.13819435305815092,0.4774232656231254,2.14618159970141
brack2,748757.0,53880.0,108.0,1081743.0,79038.0,54970.0,134029.0,45002.0,43757.0,1253.0,15103.0,1943520.0,223415.0,727642.0,20823.0,3839926.0,0.07195926048103723,0.251364288866174,9.983887115516347e-05,0.5061347536384816,0.3743938832633572,0.010714065201284267,0.11495379517576357,0.27724795893928134,2.1475823714734767
as-caida_G_096,226667.0,46715.0,102.0,361314.0,48859.0,47484.0,96360.0,4489.0,4411.0,79.0,9662.0,540303.0,74705.0,214686.0,12173.0,1033187.0,0.20609528515399242,0.044512092336066796,0.00028230292764742026,0.5229479271419404,0.3973437126945436,0.022529950786873292,0.1382650105588901,0.48211081998528593,2.1493234110410815
case9,250267.0,20026.0,120.0,244490.0,25277.0,20407.0,45701.0,6506.0,6460.0,48.0,69.0,601145.0,75757.0,245976.0,4213.0,739043.0,0.0800185401990674,0.12461930392476105,0.0004908176203525707,0.8134100451529884,0.4091791497891524,0.007008292508463017,0.12602117625531278,0.511425851791344,2.151291659967542
c-52,302174.0,26663.0,96.0,375487.0,40607.0,27210.0,67836.0,12946.0,12762.0,188.0,6670.0,759345.0,97971.0,299671.0,8869.0,1073106.0,0.08823724079503863,0.16025847342229704,0.0002556679725263458,0.7076141592722434,0.3946440682430252,0.011679802988101588,0.12902040574442447,0.40545036935874357,2.1537661794105727
mark3jac100sc,299851.0,20512.0,82.0,322394.0,29877.0,21718.0,51615.0,13432.0,13249.0,188.0,3130.0,821788.0,77318.0,290845.0,13317.0,1408933.0,0.06840730896345185,0.20649684074592217,0.0002543471652698251,0.5832697509391859,0.3539173120074764,0.016204909295341376,0.09408509250560972,0.2502573198599144,2.1542825509668933
m133-b3,1097949.0,81098.0,133.0,1387824.0,125492.0,86764.0,212277.0,56369.0,55907.0,469.0,76.0,3472971.0,200238.0,1038276.0,50844.0,6448687.0,0.0738631757941398,0.20982631418297684,9.583347744382573e-05,0.5385547476563833,0.2989590180856679,0.014639914931624825,0.057656110575066706,0.2500074913100803,2.161984520855489
ted_B,195511.0,11790.0,77.0,205283.0,16215.0,11996.0,28229.0,4983.0,4918.0,67.0,602.0,483731.0,59163.0,193437.0,3469.0,576483.0,0.06030351233434436,0.15003613151872816,0.0003750919462400686,0.8391071375912212,0.39988547353797876,0.00717134109660121,0.12230557892713098,0.4035234899328859,2.1626025262791564
al2010,1650030.0,140650.0,391.0,3388876.0,195737.0,147608.0,343346.0,75793.0,74971.0,821.0,76287.0,5156684.0,426890.0,1561810.0,87773.0,8099939.0,0.08524087440834409,0.18083022577235713,0.0001153774879930691,0.6366324487135027,0.302870992288843,0.017021209754175357,0.08278381998974535,0.2536144921887996,2.1628823750349113
ex19,223705.0,13536.0,82.0,266643.0,18472.0,13644.0,32135.0,10330.0,10087.0,248.0,1763.0,592323.0,67601.0,225057.0,4229.0,951166.0,0.0605082586441966,0.24325915459790415,0.00030752729304725794,0.6227335712168013,0.379956543980227,0.007139685610722528,0.11412860888400417,0.25253936529876536,2.164071327755985
md2010,964449.0,98216.0,126.0,2071863.0,129439.0,102154.0,231612.0,42069.0,41475.0,601.0,44748.0,3094270.0,246927.0,912162.0,49900.0,4789812.0,0.10183638533504623,0.15371545704670767,6.0814831868709466e-05,0.6460107411313847,0.29479069376621947,0.01612658236029823,0.07980137479922567,0.25429939372343613,2.16444184072105
as-caida_G_097,226131.0,46925.0,129.0,361001.0,49085.0,47695.0,96797.0,4527.0,4439.0,89.0,9670.0,579192.0,74530.0,220768.0,12129.0,1050291.0,0.2075124595920064,0.04467845722632348,0.0003573397303608577,0.5514585957606035,0.3811654857111286,0.020941242282351967,0.1286792635257393,0.4819362806908637,2.164574497419804
ecl32,453581.0,34309.0,93.0,583119.0,52726.0,35600.0,88346.0,25197.0,24848.0,354.0,6568.0,1177897.0,122858.0,436139.0,16227.0,2146210.0,0.07564029357490724,0.2219159261249042,0.00015948717157218337,0.5488265360798803,0.37026921708774196,0.013776246989337777,0.10430283802403775,0.30929070426080935,2.164925741163409
ct2010,412065.0,51697.0,87.0,832919.0,65109.0,53465.0,118592.0,20153.0,19851.0,308.0,20636.0,1179358.0,115264.0,387048.0,23535.0,2358947.0,0.1254583621516023,0.14525208115607768,0.00010445193350133687,0.4999510374756194,0.3281853347329649,0.019955772547436825,0.09773453014267085,0.25046828076854544,2.1655989494301426
hangGlider_4,148914.0,11595.0,82.0,146670.0,16133.0,11939.0,28091.0,5291.0,5153.0,141.0,310.0,429426.0,41541.0,154839.0,4658.0,733835.0,0.07786373343003344,0.15849859205559882,0.0005590782027681189,0.5851805923674941,0.3605720193933297,0.010847037673545617,0.09673610820024871,0.276376192567163,2.1737953629567253
as-caida_G_116,230905.0,48137.0,111.0,364938.0,50850.0,48909.0,99777.0,4922.0,4845.0,78.0,9610.0,550917.0,76012.0,218947.0,12180.0,1046125.0,0.20847101621879127,0.04701095521447196,0.00030416125478848464,0.5266263591826981,0.397422842279327,0.022108593490489492,0.13797359674869356,0.4738400543583286,2.174513210789185
vsp_sctap1-2b_and_seymourl,352296.0,67578.0,178.0,550332.0,86045.0,68635.0,154700.0,20613.0,20404.0,214.0,11958.0,859515.0,110838.0,337817.0,14503.0,1908795.0,0.19182164997615642,0.11757827428656174,0.00032344112281313824,0.4502919381075495,0.3930321169496751,0.016873469340267476,0.12895411947435473,0.32260299091316574,2.17505422677711
mark3jac100,290972.0,20413.0,91.0,294227.0,30265.0,21604.0,51887.0,13940.0,13748.0,197.0,3147.0,780791.0,77397.0,283932.0,13229.0,1417352.0,0.07015451658578832,0.2117672079845656,0.0003092850078340873,0.5508800918896647,0.3636466096561052,0.01694307439506859,0.09912639874178877,0.2503857837475858,2.1752313307354214
patents_main,1163808.0,176024.0,204.0,2898879.0,210318.0,182229.0,392565.0,63697.0,62432.0,1271.0,73279.0,3783565.0,286869.0,1065199.0,88795.0,9077263.0,0.15124831587340867,0.13960619117962925,7.037203001574057e-05,0.41681782272916407,0.2815331572207693,0.02346860698838265,0.0758197625784148,0.29688378056996667,2.177663435963111
shermanACb,155662.0,14118.0,106.0,223632.0,19668.0,14538.0,34224.0,7496.0,7345.0,153.0,4515.0,420188.0,48036.0,155640.0,6728.0,842500.0,0.09069650910305663,0.17967401725790988,0.00047399298848107603,0.49873946587537094,0.3704056279570097,0.016011880396393997,0.11432025664702467,0.2816154960046432,2.179946823830731
bcircuit,402643.0,30325.0,107.0,526101.0,43890.0,32132.0,76041.0,22936.0,22596.0,346.0,8668.0,1035382.0,108127.0,383828.0,20870.0,2383592.0,0.07531485708183179,0.2317306040797357,0.0002033830006025459,0.43437887020933114,0.3707114861954332,0.020156811688825958,0.10443198742106778,0.2598713225132727,2.1847382200499976
as-caida_G_100,227096.0,46669.0,106.0,362152.0,49102.0,47438.0,96558.0,4618.0,4516.0,104.0,9690.0,541639.0,74904.0,215154.0,12132.0,1038847.0,0.2055033994434072,0.04564323554993279,0.00029269478009233695,0.5213847659953775,0.39722767378272245,0.022398682517322424,0.13829137119003618,0.48085663662275635,2.1856876482443752
coAuthorsCiteseer,2696427.0,322387.0,442.0,4009113.0,463633.0,324549.0,788200.0,244191.0,237494.0,6703.0,70976.0,6514578.0,884058.0,2620498.0,74702.0,19174561.0,0.11956081139967817,0.23652957067622635,0.00011024882561304708,0.33975108999887926,0.40225138144020994,0.011466897779104033,0.13570456904499417,0.4363527058262591,2.1865899594393845
in2010,1407887.0,191756.0,213.0,2575412.0,250728.0,198990.0,449735.0,87423.0,86315.0,1115.0,76930.0,3524748.0,428458.0,1316379.0,94026.0,8527543.0,0.13620127183502653,0.16275099691338488,8.27052137677389e-05,0.41333687792603335,0.3734675500205972,0.02667594959980118,0.12155705883087245,0.25074425967596103,2.187502534998581
ecology1,5366397.0,345876.0,402.0,5094057.0,521912.0,375300.0,897229.0,289377.0,288249.0,1135.0,383.0,14176138.0,1249818.0,5113050.0,251555.0,27118010.0,0.06445218272147961,0.24386948995707083,7.891548916708234e-05,0.5227573114693888,0.360680038526713,0.017744959875531686,0.08816350405166767,0.25010205649847755,2.189773718177913
largebasis,5169062.0,352104.0,518.0,4954835.0,526169.0,359372.0,885558.0,342843.0,335599.0,7249.0,162.0,12599246.0,1500392.0,5053669.0,112020.0,27920544.0,0.06811758110078772,0.27909697240559067,0.0001045443491054697,0.45125360021638544,0.4011088441324187,0.008891008239699424,0.11908585640759772,0.2698010072097169,2.1904688181058156
as-caida,230126.0,48032.0,128.0,364389.0,51974.0,48801.0,100794.0,5488.0,5395.0,94.0,9671.0,549196.0,75848.0,218157.0,12181.0,1054920.0,0.20872044010672414,0.05163621309346832,0.00035127295280592993,0.5206044060213096,0.39722976860720033,0.022179695409289216,0.13810734236957298,0.47236425008251803,2.192366481874387
atmosmodl,10353227.0,681549.0,702.0,10261493.0,957996.0,719125.0,1677121.0,661735.0,653740.0,7994.0,2211.0,27088435.0,2602386.0,9967663.0,376056.0,65203292.0,0.06582962007884112,0.2829310568927715,6.84110976833488e-05,0.4154458182878251,0.36796747394229307,0.013882529573967637,0.0960700018291939,0.2518990779847888,2.1969018581840083
c-48,248280.0,22753.0,110.0,283904.0,33611.0,23174.0,56802.0,9377.0,9269.0,110.0,4771.0,599471.0,80421.0,242616.0,6810.0,843427.0,0.09164250040277107,0.14169147312591607,0.00038745491433724076,0.7107562361650741,0.40471682533433645,0.01136001574721713,0.13415327847385444,0.41262487108839874,2.1996299916224515
vsp_barth5_1Ksep_50in_5Kout,208058.0,56338.0,86.0,314783.0,66386.0,57196.0,123602.0,8755.0,8618.0,141.0,5358.0,621468.0,54581.0,213168.0,10105.0,1567438.0,0.27078026319583964,0.06614686038517041,0.00027320408027117093,0.3964864957976009,0.34300720230164705,0.01625988787837829,0.08782592184955622,0.2509390502374636,2.2045841815045173
vsp_c-60_data_cti_cs4,606697.0,42155.0,112.0,791033.0,64275.0,44409.0,108702.0,32688.0,32288.0,407.0,6361.0,1749007.0,144105.0,587037.0,24896.0,3176109.0,0.0694827895967839,0.23119032463399108,0.00014158701343686041,0.5506760000994928,0.3356401661056817,0.01423436269837685,0.08239246612506411,0.2803146573607764,2.205897860116721
mhd4800a,91808.0,5287.0,65.0,112850.0,8103.0,5350.0,13462.0,3671.0,3603.0,69.0,529.0,246610.0,26379.0,90697.0,1819.0,331945.0,0.05758757406761938,0.2142648689663223,0.0005759858218874612,0.7429242796246366,0.36777502939864565,0.007376018815133206,0.1069664652690483,0.2509919219022065,2.2073039742212677
c-46,195626.0,19536.0,117.0,206136.0,24433.0,19927.0,44380.0,5092.0,5052.0,42.0,4507.0,473311.0,65692.0,191744.0,6134.0,693251.0,0.0998640262541789,0.10292690815006468,0.0005675864477820468,0.6827411716679818,0.4051120721893216,0.012959766411513782,0.13879246415147756,0.4272511463041852,2.2097217601428847
airfoil_2d,232580.0,14703.0,79.0,290911.0,20871.0,14901.0,35789.0,10665.0,10429.0,241.0,2737.0,601568.0,68999.0,229857.0,5174.0,989670.0,0.06321695760598504,0.2295819520385758,0.00027156071788278887,0.6078470601311549,0.3820964545986489,0.008600856428533433,0.11469858769083462,0.255221953844845,2.211377465593989
as-caida_G_099,227979.0,47207.0,124.0,362678.0,49588.0,47991.0,97598.0,4581.0,4494.0,88.0,9710.0,543297.0,75166.0,215993.0,12197.0,1032138.0,0.2070673176038144,0.04483308703353918,0.00034190108029712304,0.5263801933462385,0.3975597141158519,0.02244996751316499,0.13835158301996883,0.48055800631657014,2.216333742740505
sd2010,482930.0,36415.0,107.0,887722.0,51470.0,38804.0,90293.0,22800.0,22504.0,302.0,24882.0,1369317.0,137474.0,463504.0,31302.0,2790568.0,0.07540430290104155,0.20160398963684756,0.00012053322999767945,0.49069472594826574,0.33849283986104023,0.022859571596642706,0.10039603685633057,0.25195508303261005,2.2193257367387034
as-caida_G_091,226185.0,47188.0,117.0,361029.0,50038.0,47961.0,98017.0,4638.0,4549.0,89.0,9705.0,538942.0,74596.0,214069.0,12187.0,1010230.0,0.20862568251652408,0.04518045881837222,0.00032407368937121395,0.5334844540352197,0.3972022963509988,0.022612822901165616,0.13841192558754004,0.48487133320766734,2.2206617407367166
c-45,262249.0,23136.0,86.0,259791.0,34698.0,23513.0,58230.0,9590.0,9551.0,43.0,3708.0,627650.0,88420.0,259418.0,5139.0,795121.0,0.08822149941467841,0.14140371571807725,0.00033103533224784537,0.7893767112175379,0.413316338723811,0.008187684218911815,0.14087469130885047,0.456677134121147,2.2232965820811903
tandem_dual,498185.0,34105.0,141.0,487477.0,50721.0,36579.0,87320.0,28448.0,28168.0,286.0,1485.0,1376189.0,117690.0,486678.0,24736.0,3073424.0,0.06845850437086624,0.2457328450003455,0.00028924441563396835,0.44777062976016324,0.35364183262618726,0.01797427533572787,0.08551877685405129,0.25015516464456666,2.2246411022555734
as-caida_G_092,226139.0,46201.0,120.0,359473.0,48346.0,46960.0,95323.0,4434.0,4349.0,87.0,9719.0,538594.0,74539.0,213977.0,12185.0,1001730.0,0.204303547817935,0.04444800866104634,0.0003338220116670793,0.5376638415541114,0.3972881242642881,0.022623720279097058,0.13839552612914366,0.4842490271362399,2.226424808654649
G3_circuit,8812277.0,558706.0,629.0,8710684.0,890534.0,605088.0,1495621.0,473207.0,471226.0,1980.0,4473.0,23613084.0,2043409.0,8402364.0,399251.0,42833250.0,0.06340086676803283,0.2403495886893116,7.221017316206168e-05,0.5512792982087514,0.35583509549197384,0.01690804132149786,0.08653715033580535,0.2661570100620557,2.2299853013228814
cegb2802,235657.0,14728.0,60.0,260450.0,18799.0,14702.0,33521.0,11474.0,11387.0,92.0,735.0,575753.0,76487.0,235538.0,1268.0,849899.0,0.06249761305626398,0.2550061117901989,0.0002303705125743905,0.6774369660394941,0.40909556702266425,0.0022023332922277436,0.13284689788850426,0.27110071419710424,2.2303000888950515
ASIC_100ks,607571.0,38591.0,108.0,854518.0,60006.0,41336.0,101362.0,34074.0,33714.0,368.0,16804.0,1573259.0,164426.0,578010.0,31990.0,3268960.0,0.06351685646615786,0.25158746566644025,0.00012638703924317568,0.4812720253536293,0.3673965952204945,0.020333587794508088,0.10451298864331937,0.25377006573210503,2.2312502138208536
as-caida_G_117,230757.0,48126.0,113.0,364475.0,50402.0,48890.0,99310.0,4703.0,4608.0,97.0,9596.0,550290.0,76015.0,218831.0,12142.0,1044195.0,0.20855705352383677,0.04521550190841529,0.00031003498182317034,0.5269992673782196,0.39766486761525743,0.022064729506260334,0.13813625542895563,0.4735842003613482,2.235342307271391
ncvxqp3,627046.0,69279.0,204.0,592569.0,98214.0,70577.0,168811.0,43020.0,41519.0,1508.0,1394.0,1554493.0,170988.0,607005.0,20745.0,4231359.0,0.11048471722967693,0.20308642266712615,0.0003442637059987951,0.3673744061895953,0.39048422861987797,0.013345187144618856,0.10999599226242897,0.33977088694373514,2.2367522564892828
fe_body,331246.0,19929.0,98.0,501241.0,31166.0,21067.0,52252.0,16334.0,16101.0,239.0,10775.0,929086.0,95884.0,329704.0,15619.0,1668271.0,0.06016374537352904,0.23815355903537164,0.00019551473243409857,0.5569155131270639,0.35486919402509565,0.016811145577481524,0.10320250224414101,0.25441992395316193,2.237200790305105
case9_A_10,250199.0,19768.0,95.0,244307.0,25545.0,20157.0,45720.0,6695.0,6646.0,51.0,71.0,601274.0,75757.0,246039.0,4246.0,751275.0,0.07900910874943545,0.12773061146618334,0.00038885500620121404,0.8003380919104189,0.40919614019565126,0.0070616723823082326,0.12599413911128704,0.5113982327170119,2.2376813099917463
la2010,1088762.0,140263.0,167.0,2044495.0,181643.0,145722.0,327385.0,61020.0,60270.0,757.0,60772.0,2750158.0,335823.0,1018274.0,71316.0,6246780.0,0.12882797158607667,0.1571040537583193,8.168276273603017e-05,0.4402520978808282,0.3702601814150314,0.025931601020741355,0.12211043874570116,0.25463609928459585,2.2386310802638896
CurlCurl_2,8193108.0,570981.0,507.0,8695546.0,847574.0,587163.0,1434753.0,530831.0,519125.0,11713.0,27990.0,20717941.0,2267779.0,7963897.0,228139.0,46208333.0,0.06969040320230126,0.2700627396234402,5.830571191274245e-05,0.4483594117104376,0.3843961617614414,0.011011663755582662,0.10945967072693179,0.2531086681983391,2.2387438554870878
ca-CondMat,184658.0,48555.0,127.0,332561.0,57406.0,48919.0,106342.0,7069.0,6707.0,366.0,7274.0,527357.0,59053.0,189397.0,7566.0,1366971.0,0.26294555340142317,0.062330814471259405,0.00038188482714449377,0.3857850678617176,0.3591438058089681,0.014347017295683948,0.1119791716048142,0.2577011865434884,2.2395116062082594
debr,4770158.0,353810.0,508.0,4297822.0,552973.0,382922.0,935912.0,285414.0,281943.0,3477.0,212.0,12328612.0,1063975.0,4496189.0,267410.0,30844393.0,0.07417154735755084,0.2336919053553269,0.00011819940425638847,0.39970350526917486,0.3646954742350558,0.02169019513307743,0.08630128030633132,0.2507917568658214,2.240951995733272
stokes64,143515.0,8867.0,77.0,145908.0,13122.0,9152.0,22293.0,4703.0,4651.0,54.0,74.0,351766.0,40078.0,138033.0,3681.0,510266.0,0.061784482458279624,0.17421099422136613,0.0005277298023412013,0.6893776971226772,0.3924000614044564,0.0104643427733209,0.11393369455831433,0.2856185860889396,2.2467695160413568
ks2010,1296537.0,133828.0,193.0,2400894.0,180734.0,140324.0,321075.0,69572.0,68869.0,709.0,68891.0,3413253.0,380572.0,1213786.0,83745.0,7049722.0,0.10321957645636029,0.17809428972960242,8.038672261249351e-05,0.4841684537347714,0.355609736518213,0.024535245409584346,0.11149832725555357,0.25435785289067625,2.250648871357094
c-60,443719.0,39480.0,133.0,514245.0,61578.0,40494.0,102090.0,24571.0,24185.0,393.0,10571.0,1084249.0,136950.0,431646.0,16495.0,1821811.0,0.08897522981887185,0.19399025745888632,0.0002586315861116783,0.5951490028328954,0.398105970123099,0.015213295101033066,0.1263086246793864,0.3838263238434762,2.2524759736837816
t60k,232912.0,11922.0,78.0,218947.0,18708.0,13642.0,32369.0,7776.0,7679.0,100.0,618.0,637410.0,45397.0,216381.0,15833.0,1093765.0,0.05118671429552792,0.19369784531074855,0.0003562505994601433,0.5827668649115669,0.33946910152021464,0.024839585196341444,0.07122103512652767,0.25063214265996797,2.2537619567465144
jan99jac120,288751.0,21841.0,63.0,340692.0,32795.0,22890.0,55702.0,13306.0,13104.0,206.0,4748.0,854195.0,72878.0,284817.0,12784.0,1297816.0,0.07563956488462377,0.192818223974032,0.00018491775562678314,0.6581788173362018,0.33343323245863066,0.014966137708602837,0.08531775531348229,0.2540055417109597,2.261118017841174
thermomech_dM,1398403.0,227740.0,342.0,1528256.0,283942.0,230881.0,514840.0,141790.0,137341.0,4455.0,13273.0,3503770.0,369102.0,1341265.0,55188.0,14359757.0,0.1628572021084051,0.21593591520338698,0.00022378449683822606,0.24399925430493008,0.3828062344274881,0.015751033886356697,0.10534424348630189,0.25298009069126043,2.2669950253657096
mo2010,2070266.0,189953.0,252.0,4114226.0,261670.0,199553.0,461239.0,100818.0,99806.0,1018.0,103343.0,6034977.0,573696.0,1949629.0,118965.0,10445909.0,0.09175294382460998,0.1793732664124813,6.125088898859713e-05,0.5777359347089851,0.3230549180220571,0.019712585482927276,0.09506183702108559,0.25162105263157897,2.269240134509107
nh2010,261325.0,30762.0,92.0,494940.0,39678.0,32053.0,71750.0,11090.0,10866.0,227.0,15113.0,763698.0,84291.0,262411.0,17166.0,1573595.0,0.11771548837654262,0.13387252535007244,0.00018588111690305895,0.48532055579739386,0.34360571849081706,0.02247747146123206,0.11037216281828681,0.25543965768037236,2.2746558850268235
wi2010,1330066.0,177079.0,198.0,2495770.0,230387.0,184004.0,414412.0,75545.0,74617.0,935.0,75684.0,3341622.0,414369.0,1245323.0,88139.0,7683629.0,0.13313549853917023,0.1541870000836808,7.933423352312112e-05,0.4349015289520095,0.372670218235336,0.026376113157023744,0.12400235574221141,0.2525389867943433,2.2753982969266056
language,2046597.0,247348.0,381.0,2660643.0,348838.0,257347.0,606201.0,186812.0,183402.0,3418.0,101671.0,5177217.0,609646.0,1935511.0,148078.0,15361988.0,0.1208581855636454,0.2355724307167726,0.00014319846743813432,0.33701477959753645,0.3738516272352501,0.028601853080525697,0.11775554318082476,0.35370852462573604,2.2776602195245697
id2010,816333.0,106161.0,105.0,1566451.0,137700.0,110223.0,247945.0,44772.0,44158.0,621.0,45620.0,2189617.0,254172.0,781489.0,51585.0,4576633.0,0.13004619438390952,0.15295319369903354,6.703050398639983e-05,0.47843403655045097,0.35690671016894737,0.023558914641236346,0.11608057482198941,0.2520127547175798,2.2793023680525963
onetone2,232892.0,15413.0,86.0,237200.0,22327.0,16281.0,38628.0,9837.0,9618.0,223.0,1786.0,619282.0,60302.0,226170.0,10279.0,1277373.0,0.066180890713292,0.20297121634168988,0.00036256323777403033,0.4848090573387726,0.3652132631014627,0.01659825410717573,0.09737405576134943,0.25184702575603807,2.2797076094904627
ky2010,942234.0,62873.0,98.0,1797942.0,93648.0,67190.0,160857.0,47374.0,46847.0,534.0,48716.0,2629557.0,272331.0,886989.0,56535.0,4850817.0,0.0667275857164993,0.2275069514145348,5.450676384443992e-05,0.5420853847918814,0.3373149926014154,0.021499819171061894,0.10356535340363415,0.2516520001885096,2.283839956874607
memchip,18754705.0,1387650.0,752.0,17956911.0,2321681.0,1458565.0,3780268.0,1346711.0,1331881.0,14837.0,28761.0,47063878.0,4912858.0,18045747.0,692393.0,112969181.0,0.07398943358479912,0.2626714484299624,4.187802679425209e-05,0.4166081189877795,0.3834309403912699,0.014711771095446066,0.10438702055109016,0.3302862487366001,2.2864957355552105
as-caida_G_120,231196.0,47977.0,104.0,365375.0,51642.0,48733.0,100393.0,5325.0,5234.0,92.0,9627.0,617879.0,76128.0,230226.0,12190.0,1079748.0,0.20751656603055416,0.05036985187006943,0.000284639069449196,0.5722437087172192,0.3726069343674085,0.019728781848873323,0.12320858938400561,0.4738335905990141,2.2904982584077156
struct4,201735.0,13628.0,87.0,234745.0,18632.0,13583.0,32233.0,9014.0,8888.0,130.0,1292.0,499416.0,65347.0,202231.0,1923.0,839593.0,0.06755396931618211,0.2185371057289015,0.0003706149225755607,0.5948310669574425,0.4049349640379964,0.003850497380940939,0.13084682909638456,0.26695235488522767,2.290679091299962
onera_dual,472757.0,31992.0,107.0,477614.0,47318.0,34228.0,81564.0,26346.0,25957.0,395.0,185.0,1321933.0,106913.0,455950.0,22264.0,3256315.0,0.06767112914245585,0.24414790102863498,0.0002240302838694008,0.40595980425726624,0.344911580238938,0.01684200333904971,0.08087626226140054,0.25032310934207447,2.2918658677441903
mn2010,1462586.0,141252.0,181.0,2816275.0,194966.0,148421.0,343406.0,75579.0,74757.0,828.0,77093.0,4097634.0,424283.0,1384965.0,90420.0,7755786.0,0.09657688505154569,0.18038593267062067,6.426929188378265e-05,0.5283325249046325,0.3379913872249205,0.022066392459648667,0.10354341066088382,0.25427606029514704,2.296320258794986
LeGresley_87936,609565.0,43958.0,123.0,900649.0,63600.0,46176.0,109797.0,32877.0,32422.0,461.0,18778.0,1639772.0,176216.0,598978.0,29718.0,3154442.0,0.07211372043998589,0.23043441692249464,0.00013656818583044004,0.5198294975783355,0.36528127081082,0.01812325128127569,0.10746372056602992,0.25663072415138966,2.3001792827152485
tandem_vtx,243450.0,17004.0,83.0,363277.0,23738.0,17296.0,41054.0,10989.0,10738.0,256.0,5950.0,711533.0,74826.0,251443.0,7186.0,1195366.0,0.06984596426370918,0.21115231635378437,0.00022847579120065405,0.5952427959302841,0.3533820637974627,0.01009932076235396,0.10516167205175304,0.2659695094425467,2.302796497702464
HTC_336_4438,1652326.0,130230.0,285.0,1667450.0,212984.0,135783.0,348787.0,111205.0,109118.0,2094.0,13965.0,4127331.0,459161.0,1592506.0,62810.0,9320571.0,0.07881616581715714,0.24175420442094644,0.0001709196677561546,0.44281954399574874,0.38584402365596554,0.015218067075308475,0.1112488918383333,0.3774381021273797,2.306648478253095
c-42,164866.0,14304.0,88.0,169595.0,17974.0,14544.0,32536.0,3826.0,3784.0,43.0,1555.0,396798.0,52044.0,161790.0,3692.0,508323.0,0.08676136983974865,0.10521973488806996,0.0005188832217930953,0.7806020974852603,0.40773895029712853,0.009304482381463617,0.13115993528193187,0.42007215904046236,2.3067440051408665
cvxqp3,153665.0,16173.0,100.0,148528.0,20003.0,16636.0,36658.0,3898.0,3841.0,59.0,69.0,380496.0,41841.0,148456.0,4971.0,561738.0,0.10524843002635603,0.09611401518887465,0.00067327372616611,0.6773549234696602,0.39016441697153187,0.013064526302510407,0.10996436230604265,0.3403948941986186,2.3103412911310457
333SP,23073460.0,3632940.0,985.0,34885789.0,7646913.0,3663594.0,11310507.0,3576693.0,3471915.0,104777.0,639239.0,58904928.0,6037846.0,21891097.0,1157272.0,306826650.0,0.15745102815095785,0.24025290182169917,2.8234992764532285e-05,0.19198113332072034,0.3716343902499974,0.01964643773098237,0.10250154282507569,0.2596260713019831,2.3111683374720253
ia2010,1238685.0,87713.0,155.0,2308740.0,130391.0,93730.0,224141.0,61735.0,61130.0,612.0,61259.0,3499062.0,338426.0,1165114.0,76892.0,6267878.0,0.07081138465388699,0.21595027214596538,6.713618683784229e-05,0.5582530483203406,0.33297895264502314,0.02197503216576328,0.0967190635661786,0.25155182320179165,2.313083064770167
dblp-2010,2088325.0,175740.0,350.0,3609135.0,266778.0,182930.0,449726.0,147860.0,143585.0,4282.0,96380.0,5158965.0,677987.0,1976840.0,110630.0,12735268.0,0.08415356805094992,0.24742882196035382,9.697614525364111e-05,0.4050927707214328,0.38318538699138294,0.021444223792950717,0.13141918970181035,0.3132093253166224,2.3160545105718073
ncvxqp7,760806.0,84204.0,176.0,721143.0,120452.0,85867.0,206337.0,53517.0,51989.0,1534.0,121.0,1882102.0,209088.0,737659.0,22830.0,4961821.0,0.11067736058863889,0.20595026437922834,0.00024405700395067274,0.3793167871231147,0.39193359339716977,0.012130054587902249,0.11109281006024116,0.36289037686532194,2.316367410393959
cz20468,188584.0,10999.0,100.0,208397.0,16138.0,11470.0,27628.0,7250.0,7115.0,138.0,1417.0,463247.0,53010.0,181590.0,6286.0,745392.0,0.058324142026895176,0.20786742359080224,0.00047985335681415757,0.6214810462146092,0.3919939039000792,0.013569434880312231,0.11443139405112175,0.25036839718884607,2.320508981812927
TSOPF_RS_b162_c1,319766.0,20447.0,104.0,349230.0,34570.0,20412.0,55003.0,12375.0,12232.0,146.0,1376.0,752087.0,105950.0,317814.0,1962.0,921489.0,0.06394363378220323,0.1836652913413874,0.00029779801277095324,0.8161649243778276,0.42257611154028724,0.002608740744089447,0.14087465944764369,0.5034043341711527,2.320651159458272
scircuit,1125074.0,94275.0,267.0,1700986.0,140323.0,98045.0,238387.0,77403.0,75285.0,2125.0,38124.0,2798891.0,333094.0,1070050.0,56025.0,7845429.0,0.08379448818477718,0.24510909148484752,0.00015696778221572664,0.3567543597679617,0.3823121372000553,0.02001685667644792,0.11900927903230243,0.30570413254086837,2.321898534458921
ms2010,986764.0,74364.0,139.0,1883249.0,108402.0,79076.0,187498.0,50377.0,49858.0,526.0,52300.0,2728678.0,292508.0,932951.0,59435.0,5069603.0,0.07536148461030195,0.21177929584866,7.38086147928394e-05,0.5382429353935604,0.34190586064020745,0.021781609995756186,0.10719769793284514,0.25196115166785105,2.327074358774647
lowThrust_4,193543.0,16168.0,78.0,191966.0,23366.0,16491.0,39874.0,7145.0,7024.0,122.0,303.0,467628.0,57511.0,189514.0,4088.0,670936.0,0.08353699177960454,0.15195984601969417,0.0004063219528458164,0.6969785493698356,0.40526657941782784,0.008741991497515119,0.12298450905420548,0.3547674712693311,2.3284464147755575
ga2010,1639332.0,140057.0,242.0,3118817.0,199394.0,148017.0,347427.0,86595.0,85575.0,1026.0,88669.0,4450816.0,493332.0,1547499.0,100585.0,8724379.0,0.08543540905685974,0.19951753597743893,7.75935234417409e-05,0.5101584880711854,0.3476888282957552,0.0225992267485333,0.11084079863108248,0.25174970772290245,2.331438678593472
c-51,302597.0,26679.0,109.0,376329.0,40195.0,27203.0,67416.0,12574.0,12386.0,192.0,5533.0,775579.0,97619.0,302779.0,8080.0,1083831.0,0.08816676966394248,0.1571946493311664,0.0002896401818621472,0.715590345727332,0.39039092084752164,0.010418023180101576,0.12586596594286334,0.4155290792458934,2.337356307785334
jan99jac100sc,228977.0,18072.0,74.0,251913.0,26141.0,18937.0,45094.0,9085.0,8939.0,150.0,4072.0,663291.0,60748.0,228912.0,10811.0,1051427.0,0.0789249575284854,0.1676848963620591,0.0002937522081035913,0.6308483613222792,0.3451154922952369,0.01629903013910938,0.09158574441685474,0.25462532169772567,2.34335551985311
amazon-2008,5232376.0,563999.0,635.0,6955069.0,774631.0,573307.0,1347957.0,489757.0,472458.0,17306.0,95694.0,12918269.0,1522578.0,5018364.0,208632.0,48821272.0,0.10779022761361187,0.26650338409567537,9.130031635919069e-05,0.2646032860430183,0.3884703128569315,0.016150151386381567,0.11786238543259937,0.26187294317725646,2.3463730282427537
ncvxqp5,490299.0,54453.0,182.0,466054.0,75061.0,55673.0,130752.0,31570.0,30597.0,980.0,526.0,1237800.0,131802.0,476486.0,16570.0,3275135.0,0.11106080167408051,0.19448996439176452,0.0003905126873709913,0.37793861932408895,0.3849458717078688,0.013386653740507352,0.10648085312651479,0.3084689593192254,2.347894194539392
ABACUS_shell_ud_K,208404.0,11711.0,83.0,226976.0,18341.0,12250.0,30611.0,8234.0,8078.0,160.0,749.0,549171.0,55325.0,202750.0,6739.0,875230.0,0.05619373908370281,0.2119706525936414,0.0003656774284505851,0.6274590679021514,0.3691928379320831,0.012271223353017549,0.10074275589934648,0.25387989977881587,2.3526438386859754
144,2350079.0,247452.0,461.0,3706937.0,324695.0,249068.0,573763.0,136600.0,132803.0,3796.0,43418.0,6724928.0,646746.0,2296826.0,53097.0,12654525.0,0.10529518369382476,0.19229605145538267,0.00012436143371198378,0.5314247670299754,0.3415391213110386,0.007895549216289008,0.09617143856410061,0.2816868650573286,2.366716617463636
jan99jac080sc,180783.0,14341.0,58.0,194924.0,20591.0,15046.0,35655.0,6011.0,5916.0,97.0,3174.0,503371.0,48477.0,178342.0,8712.0,761735.0,0.07932714912353485,0.14426630826093217,0.0002975518663684308,0.6608216768298687,0.35429534081224384,0.0173073140884159,0.09630471362076878,0.2553369676858655,2.369681328757929
me2010,406653.0,43432.0,79.0,810119.0,58137.0,45284.0,103441.0,18844.0,18583.0,266.0,21549.0,1258468.0,119451.0,402021.0,24286.0,2135011.0,0.10680358930095192,0.1540990309522836,9.751653769384498e-05,0.589443333078846,0.3194526996316156,0.019298067173738227,0.09491778893066809,0.25229748253786544,2.3716252683593795
delaunay_n15,296053.0,12066.0,76.0,589294.0,18831.0,12950.0,31799.0,7572.0,7472.0,105.0,8181.0,1069901.0,57291.0,285235.0,11949.0,1268991.0,0.040756215947820154,0.19232429961138908,0.00012896788360309115,0.8431115744713713,0.26659943303165434,0.011168323050450462,0.05354794509024667,0.2507023393808911,2.3719579061887854
crashbasis,1558955.0,106749.0,178.0,1491560.0,138891.0,110645.0,249555.0,92697.0,91713.0,991.0,266.0,3838931.0,438173.0,1516398.0,40812.0,7914136.0,0.06847471543437751,0.27084429017215383,0.00011933814261578481,0.4850726598582587,0.3950052762084028,0.01063108453889898,0.11413932680738466,0.25002738944365194,2.3749757738927793
s3rmt3m1,179123.0,11480.0,91.0,179570.0,15210.0,11450.0,26679.0,8025.0,7892.0,137.0,74.0,504642.0,56279.0,190115.0,1972.0,818772.0,0.06409003868849897,0.23124135546334718,0.0005067661636130756,0.6163400800222772,0.37673241624755766,0.003907720720827834,0.11152262395916313,0.2561233127326677,2.38123347752944
circuit5M_dc,24423652.0,1811314.0,806.0,24340596.0,2862558.0,1891047.0,4753615.0,1771757.0,1732319.0,39442.0,57758.0,62133700.0,6331691.0,23482422.0,907271.0,170810967.0,0.07416229153608969,0.271518160190714,3.311340445402405e-05,0.3637570882670549,0.3779337460991378,0.014601914902862698,0.10190429670211174,0.3268026559637531,2.381560878501055
venturiLevel3,18492386.0,1249479.0,874.0,17699892.0,2049284.0,1365221.0,3414504.0,1202754.0,1195082.0,7672.0,5047.0,49179400.0,4036505.0,17440688.0,1014974.0,122495772.0,0.06756721387926902,0.2604909667166097,4.937883236801671e-05,0.4014783465342788,0.3546340134283867,0.02063819404059423,0.08207715018890023,0.25032646586537904,2.3839339159583384
HTC_336_9129,1602236.0,126813.0,318.0,1694776.0,206121.0,132339.0,338478.0,107471.0,105356.0,2121.0,16097.0,4009016.0,448198.0,1542583.0,62999.0,9135402.0,0.0791475163459066,0.24099392531432967,0.0001876354161257889,0.43884396110866275,0.3847784593526192,0.01571432990040449,0.11179750841603027,0.38710507678222866,2.385640450508118
ri2010,192165.0,15101.0,81.0,412985.0,20000.0,15348.0,35367.0,5477.0,5373.0,105.0,7670.0,710058.0,43640.0,190386.0,9228.0,989274.0,0.07858350896365103,0.13409558319459405,0.00019613303146603388,0.7177566579127724,0.26812739241019745,0.012996121443600381,0.06145976807528399,0.2581591666025804,2.387359118617445
debr_G_18,4801514.0,333423.0,442.0,4411475.0,511023.0,363699.0,874741.0,271839.0,269436.0,2409.0,209.0,12584519.0,1056441.0,4520363.0,265612.0,30604559.0,0.06944122208120189,0.23708681470111112,0.00010019324602315552,0.4111975277931631,0.35920029998762765,0.02110624967072639,0.08394766617619633,0.2508922430662953,2.3874828560820176
torsion1,228245.0,11847.0,77.0,245367.0,19228.0,12937.0,32183.0,8433.0,8345.0,91.0,1414.0,684751.0,52710.0,224283.0,10577.0,1003617.0,0.05190475147319766,0.20762753594642505,0.0003138156312788598,0.6822831817316766,0.3275394997597667,0.015446490768177045,0.07697688648866523,0.25278635692225054,2.389408825369855
vsp_bcsstk30_500sep_10in_1Kout,3129677.0,1150972.0,491.0,3488546.0,1360272.0,1151374.0,2511663.0,248337.0,246215.0,2128.0,17000.0,7369593.0,1031788.0,3112803.0,17351.0,31053428.0,0.36776063472364723,0.08997717391304348,0.00014074631666029342,0.23731978962193803,0.42238465543483883,0.0023544041034559166,0.14000610345781647,0.2508415371966005,2.389736427303019
wiki-Vote,143700.0,20456.0,115.0,189613.0,23558.0,20583.0,44159.0,2932.0,2861.0,72.0,2609.0,337819.0,47828.0,140072.0,3436.0,468702.0,0.14235212247738344,0.062262428064810686,0.000606498499575451,0.7207543385776036,0.41463624011674893,0.01017112714204944,0.14157877443246236,0.3925282733942846,2.392544485930564
case9_A_01,250248.0,19823.0,99.0,244361.0,26123.0,20195.0,46336.0,6998.0,6948.0,52.0,70.0,601361.0,75758.0,246067.0,4264.0,746179.0,0.07921342028707522,0.13121085986425168,0.0004051382994831417,0.8059205632964744,0.40918350208942716,0.007090582861209822,0.1259775742025173,0.5114360553035213,2.412032497902032
chem_master1,225717.0,12195.0,87.0,232099.0,18485.0,13122.0,31624.0,7843.0,7793.0,53.0,95.0,662729.0,50486.0,221865.0,10742.0,983348.0,0.0540278313108893,0.19872298375858313,0.00037484004670420814,0.673951642755159,0.3347748476375713,0.016208736904526587,0.0761789509739275,0.25054340813673043,2.412921762917335
thermomech_TC,702950.0,176707.0,187.0,894041.0,208722.0,178774.0,387514.0,54296.0,52865.0,1438.0,11309.0,1764928.0,187108.0,673723.0,29589.0,6014742.0,0.2513791877089409,0.12289445689323465,0.00020916266703652293,0.2934337000656055,0.3817283197954817,0.016764989846611306,0.10601452297204192,0.25170373678645513,2.4159567404295577
amazon0505,3792838.0,550397.0,608.0,4619773.0,648121.0,552864.0,1200985.0,342452.0,330873.0,11579.0,19336.0,10429479.0,981635.0,3685119.0,108529.0,36261280.0,0.14511481903524484,0.22187624114233365,0.00013160819806514303,0.2876202660248066,0.3533368253581986,0.010405984805185379,0.09412119243923882,0.2723347600620999,2.42039857716162
mult_dcop_01,279705.0,38275.0,125.0,370502.0,51244.0,38841.0,90105.0,11339.0,11169.0,174.0,5402.0,725079.0,85702.0,278971.0,8579.0,1256285.0,0.1368405999177705,0.11177595520681362,0.00033738009511419644,0.5771612333188727,0.3847456621968089,0.011831814188522905,0.11819677579960253,0.3991876697206683,2.4237119425269946
majorbasis,1556979.0,107359.0,193.0,1485748.0,149372.0,111368.0,260759.0,91481.0,90583.0,905.0,274.0,3830232.0,438157.0,1514916.0,40833.0,7891855.0,0.06895340271127613,0.259712128094481,0.0001299008984026901,0.4853398852361073,0.39551546747037775,0.010660711935987168,0.11439437611089877,0.250008986827878,2.4247549698081516
dixmaanl,324841.0,21049.0,104.0,311954.0,31942.0,22656.0,54617.0,16784.0,16557.0,233.0,48.0,854995.0,75034.0,307923.0,15567.0,1786369.0,0.06479785495057581,0.23506673576000336,0.0003333824858793284,0.4786217181332636,0.36014596576588165,0.018207124018269114,0.08775957754138913,0.25005832050282273,2.4255597333789094
stokes64s,141750.0,8871.0,87.0,140591.0,12832.0,9128.0,21980.0,4980.0,4904.0,78.0,92.0,350351.0,40081.0,137826.0,3718.0,539211.0,0.06258201058201059,0.1847181008902077,0.0006188162826923487,0.6497475014419216,0.39339405339216954,0.010612214607636342,0.11440241357952453,0.285615540290169,2.426070342618233
hvdc1,205090.0,17723.0,121.0,276529.0,25838.0,18360.0,44217.0,7453.0,7341.0,115.0,4797.0,503726.0,60213.0,196474.0,8627.0,826103.0,0.08641571992783656,0.14424230694793885,0.00043756712677513025,0.6097617367325866,0.3900414114022306,0.01712637425902177,0.1195352235143709,0.3437835430607258,2.4271792350536434
ABACUS_shell_ud,210972.0,11908.0,62.0,230539.0,18071.0,12503.0,30594.0,8181.0,8066.0,120.0,762.0,549435.0,56177.0,204352.0,6728.0,870869.0,0.05644350909125381,0.21098646034816249,0.00026893497412585287,0.6309043036323488,0.37193116565198797,0.012245306542175144,0.10224503353444903,0.25493515098158454,2.4297916959909664
copter1,195302.0,12450.0,95.0,200483.0,18399.0,12812.0,31229.0,7658.0,7501.0,161.0,185.0,484397.0,54632.0,188744.0,4847.0,804426.0,0.06374742706167884,0.1969295651503073,0.00047385563863270203,0.6021647733912131,0.38964733472750657,0.01000625519976383,0.1127835226064571,0.25764099468514057,2.431276389682999
jan99jac120sc,273254.0,21601.0,76.0,296037.0,31126.0,22637.0,53781.0,12083.0,11886.0,201.0,4771.0,757654.0,72921.0,268449.0,12794.0,1289094.0,0.07905099284914402,0.18345378355399003,0.0002567246661734851,0.5877414680387931,0.3543160862346137,0.016886335979220065,0.09624577973586888,0.25371768553634183,2.431931000114338
SiNa,204037.0,14810.0,97.0,235468.0,21624.0,14737.0,36378.0,8205.0,8081.0,126.0,1646.0,481629.0,66613.0,201601.0,2497.0,717937.0,0.07258487431201203,0.18403875916829285,0.00041194557222212785,0.6708513421094051,0.4185815222920547,0.00518448847556937,0.13830770157112632,0.32257798955942313,2.432381475847788
thermomech_TK,702808.0,176354.0,184.0,893740.0,208388.0,178444.0,386851.0,54096.0,52646.0,1457.0,11306.0,1785623.0,187117.0,677172.0,29510.0,6040710.0,0.2509277071404993,0.12268141069108078,0.0002058764293866225,0.2955981995493907,0.37923570652931776,0.016526444831859805,0.10479087690962761,0.251711780547716,2.432418705861234
c-39,205433.0,17552.0,109.0,229122.0,24848.0,17723.0,42588.0,6137.0,6071.0,68.0,2774.0,530522.0,67849.0,209235.0,3875.0,622570.0,0.08543904825417532,0.1259517701385326,0.000475729087560339,0.8521483527956696,0.39439457741620515,0.007304126878809927,0.1278910205420322,0.44330395353243646,2.433315536942534
ncvxbqp1,343236.0,37387.0,98.0,327374.0,48355.0,38605.0,86980.0,19464.0,19142.0,328.0,48.0,877920.0,87550.0,330170.0,13102.0,2422258.0,0.10892505448146465,0.18285671338919995,0.0002993518116893828,0.3624386832451374,0.37608210315290685,0.01492391106251139,0.09972434845999635,0.25005926590254113,2.436683891759738
bayer01,311256.0,16965.0,86.0,316758.0,28487.0,18542.0,47045.0,14591.0,14414.0,182.0,8137.0,816721.0,83228.0,298714.0,18774.0,1472488.0,0.05450497339810317,0.23672853527159451,0.0002715006408677918,0.5546537560917305,0.3657479114654821,0.02298704208658771,0.10190505692886555,0.25956512518556407,2.4411906926873366
Andrews,670478.0,200651.0,178.0,1073017.0,231897.0,200784.0,432700.0,48019.0,46139.0,1886.0,19718.0,1632297.0,211545.0,651693.0,18997.0,5828378.0,0.2992655985729584,0.09988995650265539,0.0001658873997336482,0.28006025003869,0.3992490337236422,0.011638200646083403,0.12959957654765034,0.25172361272082117,2.44422186917179
mark3jac060,172846.0,12057.0,81.0,177878.0,17428.0,12800.0,30248.0,6221.0,6124.0,99.0,2184.0,440491.0,46535.0,165170.0,8275.0,723781.0,0.06975573632019254,0.17058323507636622,0.00045536828612869495,0.608597075634757,0.3749679335105598,0.01878585487558202,0.10564347512207968,0.25049388231874387,2.455805637151362
p2p-Gnutella31,210253.0,40901.0,141.0,377195.0,49397.0,42422.0,91837.0,9750.0,9407.0,347.0,8815.0,493025.0,53577.0,185981.0,24146.0,1569539.0,0.19453230156050091,0.0959768474312658,0.0003738119540290831,0.31412089791970765,0.3772242786876933,0.04897520409715532,0.10866994574311648,0.29471756027526114,2.4579353800497397
kron_g500-logn17,8032155.0,2855822.0,684.0,8990383.0,3195859.0,2856314.0,6052191.0,855628.0,850990.0,4645.0,44798.0,18810175.0,2668744.0,7988366.0,44351.0,89188118.0,0.35554866657827194,0.12386369706560059,7.608129709268226e-05,0.2109044951481093,0.42468323659934054,0.002357819637510018,0.14187768056384378,0.25448966066379636,2.4623521568664017
darcy003,2777435.0,261665.0,318.0,2866226.0,371021.0,270873.0,641913.0,215013.0,211693.0,3326.0,111.0,7547104.0,682386.0,2688769.0,99002.0,19625907.0,0.09421102564056405,0.250911980731125,0.0001109472874783775,0.38454803642960295,0.3562649991307924,0.013117879387908262,0.09041693343565955,0.32442400958078366,2.46387635805973
bcsstk28,182684.0,11427.0,83.0,201011.0,14677.0,11407.0,26102.0,7294.0,7161.0,137.0,304.0,453440.0,56209.0,180456.0,1735.0,807627.0,0.0625506338814565,0.21840939034614923,0.00041291272616921464,0.5614473017865921,0.3979710656316161,0.0038263055751587864,0.1239612738179252,0.2551452097575147,2.481189196427192
igbt3,199645.0,15606.0,75.0,227185.0,21509.0,15737.0,37264.0,8763.0,8567.0,200.0,1442.0,508850.0,61069.0,199409.0,3864.0,854535.0,0.07816874953041648,0.19038825037478002,0.00033012742918766646,0.5954700509633895,0.39188169401591827,0.007593593396875307,0.12001375650977694,0.25335103403928727,2.4837993477012086
roadNet-PA,4184786.0,277019.0,468.0,6273003.0,430080.0,308528.0,738625.0,219273.0,217524.0,1756.0,164456.0,10978464.0,967091.0,3827024.0,364969.0,27042035.0,0.06619669440683466,0.22891059382105403,7.460541625757232e-05,0.40597773059608866,0.34859375592068254,0.0332440858757655,0.08808982750228082,0.2518363837302443,2.4864918413268984
roadNet-CA,7712815.0,480807.0,719.0,11986657.0,754110.0,537857.0,1291967.0,399985.0,396810.0,3174.0,302931.0,20892762.0,1746579.0,7061714.0,659330.0,50031106.0,0.06233871809449598,0.23640446064663773,5.998336316789577e-05,0.4175954455214322,0.33799810671274577,0.03155781892312754,0.08359732427909723,0.2521618671694757,2.4874635194825685
amazon0312,3290627.0,617151.0,574.0,3796702.0,721645.0,619665.0,1341327.0,389623.0,378145.0,11484.0,31332.0,8132244.0,931111.0,3179718.0,108173.0,34419141.0,0.18754814811888434,0.22509200150206535,0.0001511838432407916,0.23627097492061175,0.3910013029613966,0.013301740577385528,0.11449619563800595,0.2710335217728078,2.4876527103735784
mario002,2862435.0,261567.0,365.0,3121225.0,385202.0,270779.0,655999.0,213671.0,210174.0,3503.0,130.0,8097428.0,682400.0,2780595.0,99205.0,19602105.0,0.09137919288996955,0.2456920441086849,0.00011694126504817819,0.41308971664012617,0.34339237100965886,0.012251421068517065,0.08427367307248672,0.3244374523672666,2.488923717865262
vsp_p0291_seymourl_iiasa,155871.0,22318.0,88.0,215608.0,24377.0,22537.0,46933.0,2688.0,2646.0,43.0,3297.0,373508.0,50069.0,151794.0,4134.0,512273.0,0.14318250348044215,0.054170613248423045,0.00040814812066342624,0.7291190439472703,0.40640093384880643,0.01106803602600212,0.13405067629073542,0.4053447968782889,2.4889974590654464
kron_g500-logn20,69280519.0,26199671.0,1564.0,77136197.0,40391852.0,26208822.0,66600693.0,16843612.0,16805529.0,38089.0,355982.0,162293536.0,22988894.0,68919504.0,366209.0,1477214548.0,0.37816793780081237,0.20185454238009412,2.0275824591144933e-05,0.10986456653823856,0.42465957485823713,0.002256460787199806,0.14165009011819177,0.2520864999408352,2.493147121611682
amazon0601,3751826.0,559743.0,580.0,4541976.0,652329.0,562333.0,1214667.0,343354.0,332211.0,11145.0,18387.0,10265317.0,971578.0,3639378.0,106201.0,35428927.0,0.14919215336745362,0.22037828758405695,0.00012769772451461654,0.28974394285212196,0.35453147720620803,0.01034561329182528,0.09464666312788976,0.268881344149346,2.503604566737367
mario001,288807.0,24659.0,71.0,326267.0,36046.0,25707.0,61773.0,11186.0,11079.0,111.0,35.0,924216.0,67277.0,295387.0,10147.0,1218876.0,0.08538227951538571,0.1533189873764717,0.00021761318184186572,0.7582526852608469,0.3196081868307841,0.010979035203891731,0.07279358937737498,0.3255727296483774,2.503938017837065
ex35,209853.0,12110.0,74.0,236246.0,18098.0,12551.0,30669.0,8602.0,8443.0,163.0,1309.0,603419.0,59449.0,215526.0,5736.0,917811.0,0.057707061609793525,0.21904204120088616,0.00031323281664028175,0.6574545303989602,0.35717469950399305,0.009505832597250003,0.09852026535458777,0.25174893285452943,2.505168226838328
jan99jac100,222891.0,18801.0,100.0,231362.0,26871.0,19646.0,46535.0,8908.0,8743.0,169.0,3978.0,683339.0,60744.0,232645.0,10825.0,1090108.0,0.08435064672867007,0.16066951644030805,0.00043222309627337244,0.6268544034169091,0.3404532742899205,0.015841332047490338,0.08889292137577395,0.25465979122123006,2.5193720161586484
road_central,49034469.0,8391605.0,1128.0,95294478.0,13234600.0,8622310.0,21856932.0,8514989.0,8273960.0,241036.0,2871464.0,126827149.0,11498643.0,44102935.0,4771101.0,856403283.0,0.17113685884923113,0.28035727473412037,1.1836992275669951e-05,0.14809278702870177,0.34774049048441513,0.037618924951155375,0.09066389247620792,0.25230200085055554,2.520633618700979
mult_dcop_02,279765.0,39239.0,111.0,371102.0,52549.0,39817.0,92383.0,11393.0,11240.0,157.0,5391.0,707791.0,85697.0,276176.0,8535.0,1245188.0,0.14025700141189928,0.1097845359235276,0.00029910913980522874,0.5684209934564098,0.39019428051501076,0.012058644430347376,0.12107670202079428,0.3990621478397735,2.524008411991979
roadNet-TX,5197419.0,334185.0,531.0,7649554.0,525929.0,374545.0,900490.0,270657.0,268536.0,2127.0,205041.0,13408066.0,1210468.0,4739174.0,464697.0,33236957.0,0.06429826034806892,0.23110420809684865,6.941581169307386e-05,0.40340835052980334,0.3534569415156518,0.034658018538989886,0.09027909021330892,0.25114902940419775,2.5248509604247333
amazon0302,1332706.0,245558.0,342.0,1405739.0,305495.0,252147.0,557661.0,139453.0,137870.0,1591.0,9028.0,3419236.0,323932.0,1262874.0,68820.0,12982782.0,0.18425519206786795,0.20004332146535575,0.0002432884056001861,0.26336697327275466,0.3693439119148254,0.020127303292314422,0.09473812278532397,0.25095852969408394,2.5257252435551343
rajat22,246386.0,15703.0,82.0,303212.0,23754.0,16821.0,40593.0,9526.0,9447.0,82.0,4806.0,650640.0,64662.0,235526.0,12565.0,986979.0,0.06373332900408303,0.19006763901913445,0.00027043784546785745,0.6592237524810558,0.3619912701340219,0.01931175458010574,0.09938214680929547,0.29221536320170644,2.531290086127909
ted_B_unscaled,196181.0,11777.0,64.0,207176.0,16940.0,11990.0,28949.0,5144.0,5071.0,75.0,598.0,481770.0,59165.0,193109.0,3453.0,559455.0,0.06003129762821068,0.15088141260669347,0.0003089160906668726,0.8611416467812425,0.40083234738568196,0.007167320505635469,0.12280756377524545,0.4035068575364701,2.5386118089055865
nasa2910,154064.0,10006.0,86.0,171226.0,14636.0,9987.0,24642.0,6033.0,5965.0,70.0,779.0,366138.0,50518.0,153103.0,1373.0,566812.0,0.0649470349984422,0.19667481662591688,0.0005022601707684581,0.64596021255725,0.41815654206883746,0.0037499522038138625,0.13797529893100416,0.28210998927805575,2.5427024240759257
g7jac060,194964.0,19190.0,98.0,213648.0,26367.0,19560.0,45945.0,7701.0,7514.0,192.0,2212.0,481753.0,58692.0,190375.0,5728.0,796270.0,0.09842842781231406,0.14355217537188233,0.00045869841983074965,0.6050121190048602,0.3951713845061681,0.01188991038976405,0.12183006644483792,0.269914048020897,2.550907253303611
Stanford,2392352.0,717334.0,547.0,4082589.0,775746.0,717977.0,1493742.0,370632.0,364269.0,6370.0,89062.0,5781265.0,775329.0,2293696.0,97332.0,34316432.0,0.2998446716871096,0.1987970224858317,0.00013398360697096867,0.1684692919123993,0.39674638682018554,0.016835761723429044,0.13411061419948747,0.27223898268662755,2.5543455102676305
598a,1457977.0,475299.0,340.0,2050515.0,559946.0,475365.0,1035330.0,148654.0,145054.0,3606.0,30229.0,3521506.0,448625.0,1421774.0,35957.0,13312456.0,0.32599896980542215,0.1255540615413722,0.00016581200332599371,0.2645271466061559,0.4037403315513306,0.01021068826803078,0.12739577896502235,0.2851443375371665,2.557558426190711
case9_A_06,250229.0,19945.0,106.0,244411.0,26235.0,20337.0,46589.0,6995.0,6944.0,53.0,66.0,618029.0,75759.0,248782.0,4212.0,752755.0,0.07970698839862686,0.13054269931322782,0.0004336957010936496,0.8210227763349297,0.40254098108664804,0.006815214172797716,0.12258162642853329,0.5114324483058914,2.5612788382632288
citationCiteseer,2564272.0,842477.0,575.0,4317450.0,929988.0,843338.0,1773343.0,393547.0,385309.0,8244.0,84250.0,6256095.0,829086.0,2481788.0,80428.0,35833943.0,0.3285443197913482,0.18161835626173917,0.00013318046532096491,0.1745857272809749,0.39669921892170756,0.012855942884499037,0.13252452208606166,0.2968419153160985,2.562445782408163
t2dah_a,156340.0,9296.0,58.0,179036.0,13104.0,9489.0,22613.0,5279.0,5177.0,104.0,818.0,412403.0,44890.0,154802.0,3706.0,608350.0,0.059460150953051044,0.1892657392800803,0.00032395719296677764,0.677904167009123,0.3753658436044355,0.008986355579372603,0.10884983862871997,0.25265089263603413,2.5759146999255296
cvxbqp1,355823.0,37547.0,87.0,365119.0,50697.0,38882.0,89597.0,18895.0,18698.0,203.0,50.0,1032621.0,87593.0,356052.0,13109.0,2008286.0,0.10552156549745238,0.17416030675072816,0.0002382784790712069,0.5141802512191989,0.3448041440179892,0.012694880309426207,0.08482589449565717,0.25010778908175124,2.5795149492838547
kron_g500-logn19,34130307.0,12647147.0,953.0,38317239.0,13541243.0,12647595.0,26188855.0,5913469.0,5895449.0,18026.0,173224.0,80560359.0,11253512.0,33925738.0,174900.0,522475200.0,0.37055473893041746,0.1842068817198406,2.48713118395613e-05,0.1541898237466582,0.4211219813456889,0.002171042956747499,0.13969044005873907,0.25278825473364513,2.579559746312724
kron_g500-logn18,16777705.0,6119026.0,838.0,18694619.0,6729295.0,6119304.0,12848616.0,2126246.0,2117159.0,9093.0,89180.0,39274596.0,5574240.0,16687547.0,88474.0,203666195.0,0.3647117409681479,0.14198768576298065,4.482573300905464e-05,0.19283807015690552,0.4248941733226231,0.0022527029940677176,0.14192991316829842,0.2572151891257755,2.580920630296753
Zhao2,192409.0,12908.0,67.0,208558.0,17671.0,13837.0,31529.0,5893.0,5796.0,101.0,499.0,576332.0,42916.0,190141.0,9214.0,983436.0,0.06708625895878051,0.15747421302976858,0.0003212535601607227,0.5860391525223807,0.3299157430092377,0.01598731286827731,0.07446402420826885,0.25645530437484687,2.5837774345201887
jan99jac080,184072.0,14602.0,64.0,202662.0,20911.0,15300.0,36229.0,5966.0,5863.0,106.0,3228.0,481769.0,48671.0,175319.0,8696.0,754733.0,0.07932765439610587,0.14139116009005806,0.00031579674531979354,0.6383303764377601,0.36390676859656806,0.018050144363792604,0.10102559525415708,0.25621035453899405,2.6014160230493615
ak2010,260062.0,21585.0,80.0,495943.0,30531.0,22803.0,53351.0,9710.0,9572.0,142.0,13757.0,771401.0,77313.0,253083.0,16092.0,1165129.0,0.08299943859541187,0.15397789441968887,0.00016130886009077655,0.6620734699762859,0.32808228145931884,0.02086074557849938,0.10022413764047493,0.2519668359199317,2.6026651262177305
web-Google,5268945.0,1532869.0,817.0,11200119.0,2500515.0,1535458.0,4035991.0,1088950.0,1062040.0,26916.0,285217.0,12904284.0,1667429.0,4981927.0,281662.0,102142454.0,0.2909252231708625,0.21248049489740467,7.294565352385988e-05,0.12633614618266367,0.38606768108947387,0.021827014966502595,0.12921515056550212,0.25067689401786547,2.6071823648565258
internet,424028.0,35920.0,116.0,885969.0,53904.0,39372.0,93294.0,22343.0,21929.0,418.0,32093.0,1017498.0,121001.0,373736.0,48906.0,2566006.0,0.08471138698387842,0.1932167039961258,0.0001309300889760251,0.39652986002371,0.3673088300910665,0.04806495934144342,0.11892013546955375,0.33709427139486225,2.6097006868504895
c-50,289110.0,25333.0,116.0,346617.0,38402.0,25844.0,64265.0,11988.0,11822.0,170.0,6724.0,698566.0,95064.0,282245.0,8507.0,984206.0,0.08762408771747777,0.1572134866824912,0.0003346633315734658,0.7097762053878964,0.40403483708053356,0.012177804244695563,0.13608449309013035,0.4115681011342973,2.6137258996971737
jan99jac060sc,138146.0,10980.0,82.0,152887.0,15678.0,11505.0,27200.0,4624.0,4552.0,73.0,2395.0,404381.0,36375.0,138537.0,6634.0,590601.0,0.07948112866098186,0.1452991452991453,0.0005363438356433183,0.6846940658752694,0.3425902799587518,0.016405320724762043,0.08995229746204693,0.2573144506380691,2.621266549299358
g7jac060sc,195428.0,19456.0,91.0,215199.0,26587.0,19818.0,46424.0,7670.0,7472.0,202.0,2201.0,478452.0,58688.0,189808.0,5704.0,808214.0,0.09955584665452238,0.1417902170296151,0.00042286441851495594,0.5919867757796821,0.3967127318936905,0.011921781077307651,0.12266225243075586,0.26988696459940953,2.633052827108722
aug3dcqp,211489.0,16572.0,106.0,202898.0,22069.0,17559.0,39647.0,5731.0,5664.0,69.0,1667.0,535773.0,54930.0,201709.0,10177.0,835323.0,0.07835868532169522,0.12629468024152674,0.0005224299894528285,0.6413962024270851,0.37648220421708445,0.018994984816330798,0.10252476328594386,0.39344755465146264,2.63680798543463
OPF_3754,206991.0,16237.0,94.0,231525.0,23184.0,16552.0,39754.0,6457.0,6327.0,132.0,1226.0,525447.0,61962.0,206118.0,4857.0,813470.0,0.07844302409283495,0.13972863603903832,0.0004060036713097938,0.645932855544765,0.3922717229330456,0.009243558341754735,0.1179224545958013,0.385508436613409,2.6418370372917197
bauru5727,213860.0,15653.0,96.0,265348.0,24145.0,16798.0,40962.0,7009.0,6944.0,68.0,7338.0,631025.0,57177.0,214507.0,14096.0,890350.0,0.07319274291592631,0.14610910758583312,0.000361789046836607,0.7087381366878194,0.3399342339843905,0.022338259181490433,0.09060972227724734,0.3069939006056441,2.6450989424449074
wing,283112.0,70993.0,91.0,257565.0,82825.0,72671.0,155515.0,14763.0,14552.0,217.0,45.0,833894.0,62066.0,281712.0,16252.0,2340232.0,0.25075941676792224,0.08669939745592502,0.0003533088734882457,0.3563296288573099,0.3378271099204455,0.01948928760729781,0.07442912408531539,0.2550807787308019,2.647420436195654
obstclae,212762.0,11852.0,83.0,198972.0,17735.0,12960.0,30715.0,7682.0,7576.0,109.0,1607.0,563526.0,53094.0,204095.0,10621.0,1110361.0,0.055705436121111854,0.20006771362346015,0.0004171441207808134,0.5075160240678482,0.36217494844958353,0.018847400119958974,0.09421748064863023,0.25520808298324377,2.6510822464901906
c-49,233894.0,20270.0,115.0,302188.0,28637.0,20756.0,49411.0,7319.0,7206.0,115.0,5142.0,567615.0,73617.0,226854.0,7754.0,813539.0,0.08666318930797712,0.12901463070685704,0.0003805577984565899,0.6977108657360004,0.39966174255437226,0.013660667882279362,0.12969530403530563,0.3895574041148082,2.6590390399467982
skirt,177244.0,11722.0,102.0,210072.0,16091.0,11815.0,27925.0,6413.0,6285.0,131.0,1967.0,456085.0,54114.0,177055.0,4420.0,727642.0,0.0661348197964388,0.1867610227736036,0.0004855478121786816,0.6267986180017097,0.3882061457842288,0.00969117598693226,0.1186489360535865,0.26177944619671434,2.664548701975795
parabolic_fem,3858780.0,273320.0,604.0,4202276.0,390440.0,284117.0,674556.0,258460.0,251629.0,6830.0,9784.0,10746348.0,920695.0,3721569.0,133644.0,31685159.0,0.0708306770533692,0.27701561388014784,0.0001437316349521069,0.33916029899045164,0.3463101139103256,0.012436224845873221,0.08567515215401549,0.2503739857650181,2.6660254882601935
usroads-48,470774.0,26287.0,96.0,733496.0,41837.0,29902.0,71755.0,20593.0,20360.0,239.0,28421.0,1267519.0,118183.0,430083.0,45473.0,2970592.0,0.055837833015417164,0.2229934595226751,0.00013088005933229358,0.4266890236020295,0.33931089001427195,0.035875596342145565,0.09323962796612911,0.25580348349700327,2.682801696440046
boyd2,2401181.0,179194.0,346.0,2328526.0,327123.0,191978.0,519120.0,171420.0,169037.0,2390.0,34407.0,6166869.0,638763.0,2286408.0,129267.0,14640807.0,0.07462744374539029,0.24824050742896864,0.00014859185596381572,0.42121100291807684,0.3707567000369231,0.02096152845147189,0.10357979065227427,0.3058968041318574,2.6889192207469907
NACA0015,6745203.0,1038935.0,871.0,10739531.0,1616979.0,1039558.0,2656536.0,932228.0,900267.0,31961.0,187526.0,17920781.0,1716092.0,6411988.0,327533.0,109381062.0,0.1540257572677946,0.2597629713182589,8.110223807724937e-05,0.16383806001079054,0.3577962366707121,0.018276714614167765,0.0957598890360861,0.2561283940416625,2.692298142680564
usroads,481278.0,27094.0,66.0,756465.0,42882.0,30794.0,73697.0,20886.0,20652.0,240.0,29147.0,1333977.0,120037.0,444707.0,46552.0,3028242.0,0.056295945378762376,0.22082192360149286,8.724792290456267e-05,0.4405120198451775,0.333369315962719,0.03489715339919654,0.08998431007431162,0.25395519072503014,2.697760017369817
netherlands_osm,7338849.0,491441.0,634.0,9272875.0,797016.0,554088.0,1351123.0,479272.0,474193.0,5086.0,558575.0,19355054.0,1884481.0,6735197.0,854103.0,61317232.0,0.06696431552141215,0.2618407502205808,6.837145976841056e-05,0.3156543987504198,0.3479813076212549,0.0441281641477208,0.09736376865701331,0.2545025252658258,2.7015060640445627
sparsine,1251796.0,312005.0,240.0,1428696.0,372095.0,311467.0,683579.0,95617.0,94447.0,1173.0,8099.0,2980165.0,391883.0,1231866.0,15394.0,10510579.0,0.24924588351456628,0.12271238558719501,0.00016798535167733374,0.2835395652323245,0.4133549652452129,0.005165485803638389,0.13149708153743164,0.25013898986443145,2.711837399666216
ASIC_680ks,2898477.0,161417.0,301.0,3430161.0,285585.0,180815.0,466420.0,154716.0,153320.0,1403.0,218887.0,7675029.0,1047367.0,2711989.0,239718.0,16159630.0,0.0556902814823095,0.24908554648257386,8.7750983117119e-05,0.47495078785838535,0.3533522804930118,0.03123349761935753,0.13646424006997238,0.2506973742727656,2.724091064927432
a5esindl,348719.0,26548.0,107.0,325708.0,41145.0,28281.0,69445.0,17089.0,16993.0,102.0,40.0,886326.0,85012.0,331446.0,15576.0,1505947.0,0.07613006460789346,0.19748307023828784,0.000328515111695138,0.588550593081961,0.3739549556258081,0.017573669281957204,0.09591504705943411,0.3332418680862073,2.7246802777089973
Wordnet3,261928.0,25581.0,123.0,437248.0,34228.0,27948.0,62194.0,8305.0,8188.0,120.0,19174.0,723276.0,68863.0,241165.0,32015.0,1443555.0,0.0976642436089307,0.11780308940552349,0.0002813048887587822,0.501038062283737,0.333434262992274,0.04426387713680531,0.09520985073471261,0.3247703220207889,2.726037200524379
CAG_mat1916,197039.0,15774.0,101.0,209500.0,22831.0,15736.0,38586.0,7055.0,7022.0,36.0,543.0,466589.0,64990.0,196545.0,1071.0,623905.0,0.08005521749501368,0.15457592953703905,0.0004821002386634845,0.7478526378214632,0.4212379631752999,0.002295382017149997,0.1392874671284578,0.3256648343113133,2.7317999771819057
NLR,26128931.0,4209242.0,1003.0,40221462.0,8955378.0,4206987.0,13162364.0,4202187.0,4071924.0,130262.0,748723.0,66427362.0,6870203.0,24794886.0,1304099.0,504159721.0,0.16109507120670188,0.24199802229265818,2.4936935410254358e-05,0.1317585662500793,0.37326314418447026,0.019631955277706194,0.10342429374208778,0.2574381212173968,2.745815913171591
jan99jac060,138687.0,12783.0,60.0,154408.0,17757.0,13269.0,31043.0,5166.0,5088.0,79.0,2395.0,417365.0,36340.0,140659.0,6617.0,655655.0,0.09217158060957407,0.14267171145295368,0.00038858090254390964,0.6365619113710717,0.3370167599103902,0.01585422831334683,0.08707007056173853,0.25747849622355423,2.7464073628051238
CurlCurl_0,111675.0,7247.0,78.0,117976.0,10078.0,7520.0,17617.0,2703.0,2671.0,33.0,415.0,281724.0,30687.0,108310.0,3630.0,373391.0,0.06489366465189166,0.13302165354330708,0.0006611514206279243,0.7545013136363758,0.3844542885945109,0.01288495122886229,0.1089257571239937,0.26872925660942437,2.748231455529365
c-41,152942.0,12201.0,83.0,179121.0,14289.0,12399.0,26704.0,3001.0,2964.0,38.0,2761.0,366907.0,49666.0,149601.0,4042.0,481620.0,0.07977533967124792,0.10102676317118331,0.0004633739204225077,0.7618184460778207,0.40773547520216297,0.011016415603954135,0.13536400232211432,0.4264566983221995,2.7580899441416706
adaptive,31188431.0,2627613.0,944.0,28624772.0,4039967.0,2843479.0,6883446.0,2510141.0,2492622.0,17518.0,3322.0,81903556.0,6873975.0,29418073.0,1725708.0,250124524.0,0.08424960524625301,0.2672185822093307,3.29784286142087e-05,0.32745112190598313,0.35917943538373354,0.021070000916687915,0.083927674642112,0.25118000035736826,2.759548076635682
bfly_G_10,230976.0,20174.0,65.0,223300.0,28354.0,21693.0,50065.0,9367.0,9220.0,152.0,30.0,633494.0,49364.0,219104.0,12828.0,1308124.0,0.08734240786921585,0.15760869565217392,0.0002910882221227049,0.48427671994398086,0.34586594348170624,0.020249599838356797,0.07792338996107304,0.2505125550616081,2.7645060873039915
a0nsdsil,482377.0,36641.0,112.0,475141.0,56849.0,38972.0,95839.0,26491.0,26354.0,143.0,102.0,1223290.0,120139.0,461025.0,20643.0,2238810.0,0.07595926008080817,0.21655358456633697,0.00023571950221092265,0.546401883143277,0.3768730227501247,0.016874984672481587,0.09820974584930801,0.33815776511153334,2.7848081362522064
Zhao1,187399.0,12935.0,74.0,193851.0,18522.0,13840.0,32382.0,6825.0,6727.0,102.0,509.0,534152.0,42936.0,183141.0,9226.0,976033.0,0.06902384751252674,0.17407605784681307,0.0003817364883338234,0.547268381294485,0.34286308017193606,0.0172722371160269,0.08038161422216897,0.2566269596973265,2.7939584923024947
ccc_G_10,190273.0,14148.0,73.0,174583.0,20801.0,15725.0,36545.0,6350.0,6224.0,129.0,65.0,585617.0,37129.0,188823.0,12957.0,946799.0,0.0743563196039375,0.14803590162023547,0.00041813922317751444,0.6185230444899076,0.3224342872560052,0.022125382289107043,0.06340150644533885,0.2505634962411089,2.8025408566746353
ccc,200008.0,13455.0,70.0,203518.0,19892.0,15116.0,35027.0,6093.0,5960.0,136.0,62.0,579493.0,37291.0,188267.0,13061.0,927485.0,0.0672723091076357,0.1481760700389105,0.0003439499208915182,0.6248004010846536,0.324882267775452,0.022538667421349353,0.06435107930553087,0.25117873693285914,2.8140325472738685
dictionary28,336938.0,36568.0,138.0,593293.0,51780.0,38018.0,89815.0,13094.0,12964.0,133.0,16355.0,887914.0,114444.0,329935.0,18044.0,1342850.0,0.10853035276519715,0.12723862830267518,0.00023260008124147765,0.6612160702982463,0.3715844102018889,0.02032178792090225,0.12889086105185862,0.4167525463477162,2.8146960496691
mark3jac060sc,177125.0,12401.0,83.0,184372.0,18101.0,13125.0,31245.0,6566.0,6481.0,88.0,1955.0,486535.0,46557.0,173494.0,8136.0,762656.0,0.07001270289343683,0.1736531697125175,0.00045017681643633525,0.6379481706037846,0.356590995509059,0.01672233241185115,0.09569095748507302,0.2505381320360764,2.8404818455836147
coater2,186986.0,11316.0,75.0,258904.0,15103.0,11384.0,26505.0,7073.0,6896.0,181.0,2772.0,592607.0,56489.0,201020.0,3948.0,897488.0,0.0605178997358091,0.2106438739650962,0.0002896826622995396,0.660295179434154,0.3392130028838674,0.006662088027984819,0.09532286996272403,0.2547303391053391,2.8418830847322116
web-Stanford,2231011.0,572051.0,452.0,4077745.0,655951.0,574144.0,1230113.0,270854.0,262874.0,7986.0,88054.0,5607542.0,713502.0,2145411.0,85665.0,26023588.0,0.25640886575637684,0.18045300129849623,0.00011084557764156415,0.2154792029446516,0.382593835231194,0.015276746924053355,0.12723970680915095,0.2510442850025474,2.8430786229757263
italy_osm,20845896.0,1119916.0,866.0,22268848.0,2363059.0,1312111.0,3675169.0,1223216.0,1209694.0,13521.0,2159461.0,57285165.0,5688952.0,19542289.0,2888483.0,137526391.0,0.05372357225614097,0.2497182234552817,3.888840590227209e-05,0.4165394335113469,0.3411404854991689,0.05042287998995901,0.0993093412578981,0.252836052014179,2.855912619115588
M6,22013857.0,3525312.0,991.0,33738107.0,7767620.0,3532430.0,11300051.0,3501897.0,3394992.0,106905.0,630590.0,56154544.0,5783738.0,20885127.0,1103906.0,338130567.0,0.16014058781248555,0.2365835226552613,2.9373313683544842e-05,0.16607355110843913,0.3719222971519455,0.01965835569780426,0.10299679399052729,0.2573678099005213,2.8691344297669756
a2nnsnsl,479747.0,35908.0,82.0,542091.0,56115.0,38219.0,94353.0,25685.0,25546.0,146.0,2410.0,1286485.0,118357.0,464960.0,21657.0,2172450.0,0.07484778435300272,0.21397390826238358,0.00015126611583663997,0.5921816382425372,0.3614189050008356,0.016834242140405836,0.09200029537849255,0.33433991898350857,2.8713105945739055
Linux_call_graph,1497220.0,138024.0,202.0,3173664.0,201038.0,146200.0,347258.0,90750.0,89124.0,1633.0,99679.0,3842341.0,493380.0,1392059.0,113933.0,9762939.0,0.09218685296749976,0.20718799656627276,6.36488298698287e-05,0.39356396675222494,0.3622944970266824,0.029651975189083947,0.12840609409732243,0.25430910065564305,2.8748641994996564
hugetric-00000,22200209.0,2198022.0,880.0,19961196.0,4043150.0,2350627.0,6393776.0,2068101.0,2038910.0,29190.0,2417.0,60065983.0,4370600.0,20696519.0,1464688.0,223552787.0,0.09900906788760412,0.24440215805547635,4.408553475453074e-05,0.26868814209862657,0.3445630615917832,0.024384650460144805,0.07276331430387147,0.2500070501461883,2.8773622704507513
conf5_0-4x4-18,101411.0,6381.0,50.0,112117.0,7974.0,6363.0,14355.0,2146.0,2118.0,30.0,29.0,274226.0,29960.0,102389.0,1270.0,346022.0,0.0629221682066048,0.13005272407732865,0.0004459626996797988,0.792510302813116,0.37337451591023463,0.004631216587777964,0.10925295194474631,0.25003338229403127,2.878870772530922
hugetrace-00020,60471548.0,7918088.0,1105.0,53285199.0,18250843.0,8242623.0,26493466.0,8340769.0,8088500.0,252268.0,6225.0,161878761.0,12008797.0,56340958.0,4023764.0,862078811.0,0.13093906575700692,0.23944171588668448,2.073746595184903e-05,0.18777721820145746,0.3480441637430126,0.024856651824756677,0.07418389494592191,0.25002483842738316,2.889792540365899
t2dah_E,156185.0,9185.0,87.0,178506.0,13112.0,9387.0,22518.0,4937.0,4852.0,89.0,819.0,436850.0,44887.0,158839.0,3702.0,617889.0,0.0588084643211576,0.17982152613367328,0.0004873785755100669,0.707004008810644,0.36360077829918735,0.008474304681240701,0.10275151653885774,0.2526539158627056,2.8906652708113567
hugetrace-00000,17550681.0,1634463.0,815.0,15939901.0,2963900.0,1757925.0,4721824.0,1550064.0,1531465.0,18599.0,3134.0,47698651.0,3443436.0,16366743.0,1155138.0,173125176.0,0.09312818117997815,0.24714471942101007,5.112955218479713e-05,0.27551539355546995,0.3431280058633105,0.024217414450568006,0.07219147560378594,0.2500257218696594,2.8911134317115756
hugetric-00010,25089022.0,2737061.0,970.0,22514943.0,5726044.0,2896082.0,8622125.0,2723605.0,2672601.0,51004.0,4031.0,67749258.0,4947152.0,23385225.0,1659601.0,303224570.0,0.10909396946600788,0.2400555098702331,4.308249858771572e-05,0.22342931511123917,0.34517315304028867,0.02449622400292561,0.07302149346048926,0.25001325327697066,2.908251411471788
hugetrace-00010,45628825.0,5329786.0,1048.0,40388615.0,11374867.0,5611436.0,16986302.0,5378868.0,5259626.0,119241.0,6190.0,122402333.0,9047799.0,42518825.0,3031775.0,569117987.0,0.11680743477396141,0.240501994842874,2.5947906359254953e-05,0.21507373830375878,0.34736940022213464,0.0247689314876049,0.0739185175498248,0.2500213606106581,2.919669785725921
great-britain_osm,25400224.0,1836544.0,898.0,31754937.0,3745768.0,2031835.0,5777622.0,1938274.0,1892042.0,46239.0,1874431.0,67208079.0,6374169.0,23312565.0,2983799.0,244896558.0,0.072304244246035,0.25120530395951424,2.827906728330149e-05,0.27443455942733175,0.3468714676400734,0.044396433351413,0.09484230311061263,0.2547667680870517,2.919852198921966
bfly,228106.0,20023.0,68.0,213946.0,28440.0,21530.0,49989.0,9245.0,9031.0,218.0,42.0,600139.0,49631.0,214249.0,12936.0,1182659.0,0.08777936573347479,0.15607590235337812,0.0003178372112589158,0.5074488927070271,0.3569989619071582,0.021555006423511887,0.08269917469119654,0.2512974749239237,2.9226600936392084
debr_G_13,158301.0,10307.0,75.0,161108.0,14619.0,11268.0,25906.0,4115.0,4076.0,40.0,32.0,462331.0,32963.0,152995.0,8742.0,749291.0,0.06511013828086999,0.1370707171646514,0.0004655262308513544,0.6170246272809896,0.3309209202930368,0.01890853090102113,0.0712974038080942,0.25088670025725723,2.9296454435866055
G_n_pin_pout,936004.0,185004.0,167.0,1577951.0,233703.0,185796.0,419518.0,81378.0,78426.0,2958.0,30921.0,2356523.0,290675.0,900866.0,32466.0,8227944.0,0.19765300148289966,0.1624648629655657,0.00010583345110209379,0.2864048418414126,0.3822861054188735,0.013777077499349677,0.12334910374309947,0.25088901931674984,2.9450649988369992
hugetric-00020,27090078.0,3954787.0,990.0,24266057.0,8781637.0,4109142.0,12890779.0,3898546.0,3808280.0,90266.0,7880.0,73066083.0,5345207.0,25250379.0,1792279.0,387437716.0,0.14598654902359454,0.2322038557238007,4.079772828358559e-05,0.1885879458364348,0.34558276512509917,0.02452956182145415,0.07315578967056438,0.2500190605840313,2.953413458120077
SiH4,166863.0,14318.0,87.0,194463.0,17668.0,14260.0,31946.0,4686.0,4610.0,79.0,1421.0,393992.0,54303.0,164689.0,2266.0,607412.0,0.08580691944888921,0.12792094343743177,0.0004473858780333534,0.6486404614989496,0.4180008731141749,0.005751385814940405,0.1378276716278503,0.3039494453089142,2.9628080858388186
raefsky5,141876.0,8805.0,81.0,178455.0,12497.0,8847.0,21362.0,4431.0,4352.0,82.0,1792.0,359484.0,45351.0,141830.0,2724.0,537560.0,0.06206123657278186,0.1717907959523902,0.0004538959401529797,0.6687327926184984,0.3945377262965807,0.007577527789832093,0.12615582334679706,0.25429516653583045,2.964822528786607
g7jac040sc,114608.0,10148.0,70.0,131108.0,12569.0,10409.0,22996.0,2427.0,2364.0,64.0,1540.0,287766.0,33468.0,110961.0,4009.0,394193.0,0.08854530224766159,0.09546473665578413,0.0005339109741587088,0.7300129631931567,0.3855945455682742,0.013931458198675313,0.11630282938220637,0.27006003485895036,2.970459053457502
mplate,145707.0,9940.0,89.0,170508.0,13800.0,9991.0,23808.0,3889.0,3833.0,57.0,1298.0,348319.0,45912.0,143322.0,2509.0,465330.0,0.06821909722937128,0.14041231902372098,0.0005219696436530837,0.7485418949992478,0.4114676489080412,0.007203167211665169,0.1318102084583385,0.3133668231953697,2.970659336786835
man_5976,185067.0,11909.0,85.0,202659.0,16378.0,11891.0,28289.0,7653.0,7507.0,149.0,726.0,455117.0,58280.0,184303.0,2296.0,732057.0,0.06434966795809086,0.21292638139224307,0.0004194237610962257,0.6216961247553128,0.40495740655699525,0.005044856597314537,0.12805498366354146,0.25517642989434786,2.9744354090854834
hangGlider_5,154183.0,11932.0,97.0,152827.0,16307.0,12308.0,28634.0,4996.0,4904.0,95.0,377.0,386429.0,43145.0,150626.0,4756.0,666756.0,0.07738855775280025,0.14855783526613142,0.0006347046006268525,0.5795658381776841,0.38978958618530185,0.012307564908430785,0.11165052312326455,0.2759619812720667,2.9774385657457025
g3rmt3m3,180653.0,11540.0,80.0,180715.0,16377.0,11523.0,27919.0,7034.0,6949.0,88.0,40.0,445614.0,56806.0,181225.0,1904.0,660831.0,0.06387937094872491,0.20124166738191285,0.00044268599728854825,0.6743236924417892,0.40668605564457133,0.00427275624194931,0.12747804153370407,0.2728643891941744,2.9784021266152623
epb2,185198.0,10924.0,83.0,190344.0,16408.0,11565.0,27992.0,5992.0,5896.0,100.0,292.0,545902.0,47016.0,188604.0,6922.0,734122.0,0.05898551820214041,0.17631826741996234,0.0004360526205186399,0.7436120971718597,0.3454905825587743,0.012679931562807976,0.08612534850577576,0.2674691804006121,2.980842959261916
wang3,184618.0,11501.0,75.0,196599.0,17361.0,12205.0,29585.0,5936.0,5855.0,85.0,279.0,552186.0,45036.0,186513.0,7125.0,789430.0,0.06229620080382194,0.1671124123757777,0.0003814871896601712,0.6994743042448349,0.33777205506840086,0.012903260857754452,0.08155947452488835,0.2525982803394451,2.9896715381881283
ABACUS_shell_ud_M,199369.0,11260.0,81.0,211375.0,17541.0,11825.0,29386.0,7513.0,7378.0,139.0,594.0,529048.0,52705.0,194731.0,6635.0,839612.0,0.056478188685302126,0.20360985392558065,0.0003832052040212892,0.6301100984740571,0.3680781327970241,0.012541395109706492,0.09962234050596543,0.2520130441435238,2.9952917252232707
mark3jac040sc,117944.0,7969.0,74.0,129022.0,9998.0,8475.0,18491.0,2352.0,2313.0,40.0,1533.0,310267.0,31043.0,112687.0,5659.0,431615.0,0.06756596350810554,0.11284364055078444,0.0005735455968749515,0.7188512910811719,0.3631936364486072,0.018239129523926166,0.10005253539693232,0.2505629858022649,3.003902207236821
cavity20,120725.0,7586.0,85.0,142245.0,9202.0,7604.0,16825.0,2565.0,2512.0,55.0,915.0,319493.0,37143.0,121983.0,2011.0,380451.0,0.06283702629944088,0.13228468282619907,0.0005975605469436536,0.8397743730467261,0.3818017922145399,0.006294347606989824,0.11625606820806715,0.26150964916603886,3.0045161068407285
hugebubbles-00000,69170394.0,6678047.0,1127.0,60851704.0,13192345.0,7083678.0,20276023.0,6887674.0,6654508.0,233166.0,12185.0,185042109.0,13745283.0,64447353.0,4604105.0,873779962.0,0.09654487438657643,0.2535617298337557,1.8520434530477568e-05,0.21177197583755072,0.34828479500306603,0.024881390646061,0.07428191925763232,0.25001893065439823,3.0099215773934263
smallworld,914389.0,102824.0,196.0,1411953.0,143822.0,102263.0,246104.0,70479.0,67701.0,2784.0,25651.0,2231028.0,269891.0,876995.0,34943.0,7428952.0,0.11245104654583553,0.22262408278397766,0.00013881481890686164,0.30031530692350683,0.3930900912045927,0.015662286623027592,0.12097158798544887,0.2502125347773646,3.0174411905904943
de2010,138827.0,17176.0,81.0,267843.0,19919.0,17846.0,37783.0,2799.0,2760.0,41.0,7223.0,392270.0,39978.0,132232.0,8835.0,647293.0,0.12372233067054679,0.06897146518160761,0.0003024159675630873,0.6060161317981192,0.3370943482805211,0.02252275218599434,0.10191449766742294,0.25502353886783785,3.0190652073544992
t2dah,154805.0,9322.0,79.0,174287.0,13275.0,9541.0,22835.0,5187.0,5076.0,115.0,822.0,381013.0,44880.0,149563.0,3748.0,597152.0,0.06021769322696295,0.18510456070230533,0.00045327534469008013,0.6380502786560206,0.3925404120069394,0.009836934697766218,0.1177912564663148,0.2526130933283801,3.0241975451034526
belgium_osm,4761295.0,346328.0,589.0,6041745.0,614065.0,386524.0,1000606.0,328094.0,324170.0,3930.0,363592.0,12559499.0,1216533.0,4371066.0,561440.0,39897897.0,0.0727381941257578,0.24692857680439528,9.748839118499705e-05,0.3147910026435729,0.34802869127184133,0.0447024200567236,0.09686158659672651,0.25205345998995543,3.0287012130132465
foldoc,115939.0,12428.0,77.0,190229.0,16005.0,12753.0,28776.0,3369.0,3325.0,45.0,4192.0,291771.0,35885.0,111124.0,5108.0,482580.0,0.10719430045109929,0.10480634624358376,0.00040477529714186587,0.6046064901156285,0.38086033224686483,0.017506880395926943,0.12299029033043037,0.25095809555779347,3.0295379376520764
road_usa,83700474.0,6684476.0,1197.0,138541610.0,9989723.0,7379303.0,17369025.0,5791861.0,5757146.0,34715.0,4548840.0,217005192.0,19864714.0,75362430.0,8475935.0,664517091.0,0.0798618655373445,0.2500707874474232,8.640003533956333e-06,0.3265607385258357,0.3472839949377801,0.03905867376666269,0.09154027061251142,0.2512984022049301,3.042244101224083
juba40k,209391.0,16250.0,121.0,253759.0,22694.0,17391.0,40103.0,6033.0,5958.0,78.0,7303.0,595613.0,57111.0,208690.0,14115.0,934907.0,0.07760600980939963,0.13076556268423792,0.0004768303784299276,0.6370826189128972,0.3503785175944783,0.023698273879179936,0.0958860871068966,0.30678613443346814,3.058709671144138
luxembourg_osm,374227.0,22833.0,109.0,436469.0,38995.0,26135.0,65149.0,17004.0,16811.0,198.0,30835.0,1221331.0,96869.0,381688.0,46698.0,2263311.0,0.061013769717310616,0.20697965990286415,0.00024973136694702257,0.5396213777072616,0.31251806430852896,0.0382353350565899,0.07931428908297587,0.25157054669828105,3.0743330446204764
AS365,23715589.0,4048946.0,1028.0,36648289.0,9020623.0,4055062.0,13075684.0,4028663.0,3911829.0,116833.0,680789.0,60508027.0,6223572.0,22519453.0,1169218.0,379916901.0,0.17072930383470553,0.235534452148334,2.8050422763256424e-05,0.15926647864502347,0.3721729845859955,0.01932335357753443,0.1028553120728924,0.2553666903846311,3.088031125657198
cca,183140.0,15675.0,63.0,165814.0,22277.0,17334.0,39630.0,5850.0,5770.0,82.0,3292.0,511946.0,40356.0,174205.0,14471.0,879713.0,0.0855902588183903,0.12862796833773088,0.000379943792442134,0.58194661213373,0.3402800295343649,0.028266653123571628,0.07882862645669661,0.2559782815532749,3.0919795878751186
aft01,119430.0,6637.0,59.0,138618.0,8083.0,6832.0,14932.0,2073.0,2042.0,32.0,76.0,335622.0,31812.0,118229.0,2563.0,375817.0,0.05557230176672528,0.12190532196412819,0.0004256301490426929,0.8930463496861505,0.3522683256759092,0.007636567328721001,0.09478520478395337,0.25227997271963076,3.109528751297215
pds10,167165.0,11407.0,96.0,224183.0,15743.0,11768.0,27531.0,4810.0,4760.0,53.0,3132.0,392893.0,48617.0,155466.0,5788.0,580434.0,0.06823796847426196,0.14872762128567454,0.0004282215868286177,0.676895219783817,0.3956955201543423,0.014731746302428397,0.12374106945147915,0.2864035346097202,3.1251141174970973
bloweya,181636.0,13185.0,91.0,167736.0,19289.0,14043.0,33353.0,5892.0,5846.0,50.0,4929.0,476960.0,56619.0,179271.0,10408.0,763329.0,0.07259023541588672,0.15013377500318512,0.0005425191968331187,0.624841975085448,0.3758617074807112,0.021821536397182154,0.1187080677624958,0.28827677503118554,3.1310334250683756
rail_20209_E,144614.0,9939.0,92.0,174798.0,13156.0,10481.0,23654.0,3776.0,3725.0,53.0,2145.0,358545.0,38927.0,136881.0,6470.0,605789.0,0.06872778569156514,0.13765949690120305,0.0005263218114623737,0.5918644940730188,0.3817679789147806,0.018045154722559232,0.10856935670557391,0.2628213784163336,3.1470417126194326
bcsstk24,152136.0,9638.0,84.0,160680.0,13252.0,9613.0,22884.0,4350.0,4274.0,78.0,165.0,369724.0,47594.0,150551.0,1472.0,537237.0,0.063351212073408,0.15972681207314388,0.0005227781926811053,0.6881953402315923,0.40719834254741377,0.003981348248964092,0.1287284569029871,0.2958096635051649,3.1548205446297177
cca_G_10,186052.0,15609.0,73.0,174876.0,21823.0,17049.0,38889.0,5845.0,5754.0,94.0,3227.0,531809.0,39387.0,177062.0,14466.0,889409.0,0.08389590007094791,0.13066124200831583,0.0004174386422379286,0.5979352581320855,0.3329428422610373,0.027201495273679085,0.07406230432354473,0.25410967741935486,3.1553298631955875
asia_osm,37909051.0,2160211.0,931.0,42451830.0,4295685.0,2496049.0,6791734.0,2335255.0,2305025.0,30230.0,3487376.0,102841455.0,10187919.0,35400225.0,4905786.0,249586776.0,0.05698404320382486,0.2558625851307589,2.193073891043095e-05,0.41204689065738004,0.34422135509459684,0.04770241727910209,0.09906432187292566,0.2518129664342116,3.170169353193226
cavity23,123393.0,7587.0,68.0,147257.0,9620.0,7603.0,17241.0,2663.0,2607.0,57.0,653.0,338904.0,36821.0,125300.0,1952.0,380183.0,0.06148647005907953,0.13379220257234728,0.00046177770836021377,0.891423340864794,0.36972121898826804,0.0057597431721077355,0.10864728654722282,0.2611937122265414,3.2199623253200533
germany_osm,37618324.0,2758714.0,956.0,46378563.0,6014385.0,3052909.0,9067316.0,2978868.0,2912517.0,66357.0,2997929.0,99798216.0,9675585.0,34613371.0,4501181.0,348480889.0,0.07333431441549602,0.24728727371257156,2.061297155757068e-05,0.2863807432493091,0.3468335646400733,0.04510282027486343,0.09695148257960844,0.2549205853803097,3.2209168235444863
g7jac050sc,155338.0,15308.0,81.0,172000.0,20437.0,15616.0,36071.0,4739.0,4629.0,112.0,1971.0,379796.0,46794.0,150932.0,4956.0,580332.0,0.09854639560184887,0.11612349914236707,0.0004709302325581395,0.6544460756946024,0.397402816248723,0.01304911057515087,0.1232082486387429,0.2757356840653837,3.228976549511945
rail_20209,146937.0,10061.0,80.0,182271.0,13036.0,10602.0,23657.0,3552.0,3499.0,55.0,2168.0,366401.0,38909.0,138162.0,6490.0,594285.0,0.0684715218086663,0.1305450402440369,0.00043890690235967323,0.6165408852654871,0.37707866517831556,0.01771283375318299,0.106192395763112,0.26324727341614573,3.2349012619034765
cavity17,120453.0,7590.0,76.0,138437.0,9718.0,7613.0,17347.0,2698.0,2672.0,27.0,649.0,307370.0,36821.0,120051.0,1948.0,368256.0,0.06301212921222385,0.13459715639810427,0.000548986181439933,0.8346639294403893,0.3905748771838501,0.006337638676513648,0.11979373393629827,0.2611974178903313,3.2649634628742117
vt2010,193893.0,14259.0,60.0,371587.0,20134.0,15161.0,35313.0,5179.0,5124.0,58.0,9987.0,567618.0,55236.0,184019.0,11731.0,791009.0,0.07354056103108415,0.1279018077644967,0.00016146958854857679,0.7175872840890559,0.3241951453266105,0.02066706834526037,0.0973119245689883,0.25009961241714057,3.265701430690581
shock-9,185616.0,8945.0,78.0,221165.0,13761.0,9965.0,23746.0,4636.0,4597.0,43.0,662.0,569224.0,36465.0,177801.0,9949.0,763857.0,0.04819088871648996,0.16334296385032768,0.00035267786494246376,0.7451970722268697,0.3123568226216744,0.01747818082160977,0.06406089694039604,0.2514428745785151,3.2680641013470955
rajat10,152998.0,8500.0,78.0,156403.0,12884.0,9334.0,22235.0,4327.0,4284.0,44.0,119.0,403827.0,32845.0,141555.0,8133.0,636417.0,0.05555628178146119,0.16290188991792787,0.000498711661541019,0.634532075667369,0.3505337681730048,0.020139812345385526,0.0813343337617346,0.2510317945582391,3.2904936811933254
hi2010,160038.0,13996.0,77.0,320390.0,16387.0,14648.0,31054.0,2941.0,2887.0,56.0,7629.0,484601.0,42931.0,151375.0,9117.0,758149.0,0.08745422962046515,0.08651272245918518,0.0002403320952589032,0.6391896579696076,0.3123703830574019,0.018813415572811448,0.08859040736605991,0.25526209389716026,3.2919138307836406
wang4,186492.0,11493.0,77.0,202108.0,17404.0,12204.0,29626.0,6023.0,5958.0,68.0,278.0,604934.0,45062.0,195333.0,7101.0,779659.0,0.061627308410012224,0.1689528458021263,0.00038098442416925604,0.7758956159038759,0.32289968823045156,0.011738470643078418,0.07449077089401489,0.252585438585674,3.3170330126357395
bratu3d,191124.0,12730.0,84.0,182056.0,19111.0,13470.0,32601.0,6379.0,6295.0,87.0,32.0,504901.0,48639.0,186442.0,7495.0,755918.0,0.06660597308553609,0.16364802462801437,0.00046139649338665026,0.6679309131413724,0.3692644696683112,0.014844494267192974,0.0963337367127417,0.265618515039647,3.3404930847865306
g7jac040,115977.0,10161.0,82.0,135176.0,12172.0,10399.0,22588.0,2353.0,2319.0,36.0,1525.0,293235.0,33410.0,111846.0,3995.0,402004.0,0.08761219897048553,0.09434264865081593,0.0006066165591525123,0.729433040467259,0.38142104455470865,0.013623885279724452,0.11393592170102478,0.27001907348139526,3.3458418803567636
cz10228,96963.0,5511.0,79.0,111602.0,6975.0,5760.0,12753.0,1763.0,1736.0,29.0,793.0,252399.0,26564.0,94378.0,3433.0,307643.0,0.05683611274403638,0.12145219068613944,0.0007078726187702729,0.8204282236228355,0.3739238269565252,0.013601480196038811,0.10524605881956743,0.2509517916355701,3.3795668532510637
bodyy5,131154.0,8216.0,73.0,145259.0,10362.0,8717.0,19098.0,2889.0,2842.0,48.0,894.0,354696.0,33102.0,127706.0,5503.0,531116.0,0.06264391478719673,0.1313958248055669,0.0005025506164850371,0.6678315095007493,0.36004353023434155,0.015514694273405958,0.09332498815887408,0.2524865755430803,3.3928781390529976
cavity25,120699.0,7598.0,60.0,139174.0,9617.0,7630.0,17265.0,2641.0,2592.0,50.0,647.0,315745.0,36820.0,121426.0,1911.0,369888.0,0.06294998301560079,0.1326735657590676,0.00043111500711339763,0.8536232589324336,0.38456982691729086,0.006052352372959192,0.11661308967679615,0.2611680923805876,3.456469723853447
cage10,162163.0,11867.0,112.0,186645.0,15163.0,12083.0,27263.0,4186.0,4100.0,88.0,1600.0,390365.0,49071.0,158050.0,4114.0,640339.0,0.07317945523948126,0.1331043912366053,0.0006000696509416272,0.6096224031333403,0.40487748645498445,0.010538854661662803,0.12570542953389777,0.3204364690671159,3.4601797812386916
bloweybl,181637.0,12269.0,104.0,167627.0,15853.0,13112.0,28982.0,4428.0,4387.0,43.0,37.0,460375.0,45009.0,173364.0,8077.0,741549.0,0.06754681039656017,0.1325351691110446,0.0006204251105132228,0.6208288326192875,0.3765712734184089,0.017544393157751834,0.09776595166983437,0.3155957255847871,3.502802740457336
conf5_0-4x4-14,103877.0,6466.0,55.0,119451.0,7711.0,6445.0,14174.0,1926.0,1866.0,61.0,25.0,287776.0,29961.0,104645.0,1256.0,374602.0,0.0622466956111555,0.11962732919254658,0.0004604398456270772,0.768218002039498,0.3636335205159569,0.004364505726676304,0.1041122261759146,0.25003129459479756,3.5051166651816854
cavity26,122074.0,7581.0,78.0,146286.0,9154.0,7596.0,16768.0,2481.0,2425.0,57.0,912.0,335169.0,37140.0,124579.0,1972.0,396116.0,0.062101676032570406,0.12888981245779002,0.0005332020835896805,0.8461385048824082,0.3716901026049545,0.0058835990201957815,0.11080977059334246,0.2614498711757501,3.53669364512696
barth5,112112.0,6767.0,66.0,132038.0,8392.0,7191.0,15599.0,2085.0,2058.0,29.0,898.0,328391.0,27663.0,111713.0,4703.0,408330.0,0.06035928357356929,0.11790318932368242,0.0004998561020312334,0.8042294222809983,0.3401828917357662,0.014321342545928482,0.08423799677823082,0.2504730947185426,3.577160467955864
cavity16,120769.0,7584.0,68.0,142132.0,8957.0,7615.0,16589.0,2334.0,2274.0,61.0,923.0,310439.0,37153.0,120490.0,2011.0,371391.0,0.0627975722246603,0.12334196480473499,0.0004784285030816424,0.8358818603574131,0.3881277803368778,0.00647792319908259,0.11967890632298132,0.2616224209562707,3.6046404395173153
cavity24,121500.0,7568.0,75.0,144294.0,9059.0,7590.0,16668.0,2333.0,2263.0,72.0,927.0,310209.0,37172.0,120430.0,1972.0,364350.0,0.0622880658436214,0.12278301142045156,0.0005197721318973762,0.8514038699053108,0.38822213410958417,0.006357004471179108,0.1198288895551064,0.2617009293156857,3.610432421084604
ford1,118154.0,7814.0,65.0,144287.0,10810.0,8316.0,19145.0,2803.0,2755.0,49.0,1629.0,326032.0,29254.0,114656.0,5912.0,436668.0,0.0661340284713171,0.12771095316201933,0.00045049103522839894,0.7466358881346927,0.35167100161947296,0.018133189380183542,0.08972738872257938,0.2739805570644539,3.6184683857446878
cavity22,119678.0,7596.0,70.0,138941.0,10000.0,7618.0,17635.0,2872.0,2829.0,43.0,925.0,316392.0,37168.0,121459.0,1967.0,373062.0,0.06347031200387707,0.14004973911347346,0.0005038109701240095,0.8480949547260241,0.383887708918051,0.006216971351993729,0.11747452527244684,0.26159173446693507,3.6563137535358607
bcsstk18,147226.0,9357.0,68.0,209375.0,12490.0,9598.0,22106.0,3761.0,3679.0,84.0,2901.0,386791.0,44068.0,143761.0,4347.0,600032.0,0.06355535027780419,0.1453976108555302,0.0003247761194029851,0.6446172870780225,0.3716761765397851,0.011238627579235298,0.11393233037997265,0.2636465886519731,3.6630596299491898
shuttle_eddy,114698.0,6546.0,73.0,130759.0,7393.0,6800.0,14210.0,1618.0,1600.0,20.0,268.0,278162.0,30019.0,106175.0,3255.0,346253.0,0.05707161415194685,0.10222390700025272,0.0005582789712371615,0.8033489962541841,0.38170202975244644,0.011701814050804926,0.10791912626455087,0.2883060256237875,3.6838327002481557
bcsstk15,101786.0,6315.0,72.0,133158.0,8099.0,6335.0,14453.0,2099.0,2070.0,30.0,1149.0,268795.0,31390.0,101681.0,1795.0,350994.0,0.06204193111036881,0.12681246979217012,0.0005407110350110396,0.7658108115808248,0.3782845663051768,0.006677951598802061,0.11678044606484496,0.25361147917137966,3.6954713721618955
aft02,116309.0,6922.0,79.0,120666.0,8468.0,7109.0,15596.0,2414.0,2373.0,42.0,224.0,294161.0,33879.0,114681.0,2642.0,368252.0,0.05951388112699791,0.1340366463076069,0.0006546997497223741,0.7988035367085583,0.3898579349403898,0.008981476130418376,0.11517162370266623,0.26387569125321286,3.7338319175879855
rajat09,123914.0,6881.0,73.0,126078.0,8688.0,7565.0,16272.0,2330.0,2287.0,43.0,94.0,352567.0,26688.0,119165.0,6679.0,501851.0,0.05553044853688849,0.12525534888721643,0.0005790066466790399,0.7025332220121112,0.33799249504349527,0.018943917042718122,0.075696250641722,0.2513846501638974,3.755873941682095
cavity21,120604.0,7567.0,79.0,138827.0,8909.0,7593.0,16521.0,2349.0,2307.0,43.0,650.0,307339.0,36824.0,120015.0,1908.0,366296.0,0.0627425292693443,0.12448330683624802,0.0005690535702709128,0.8390454714220194,0.3904971383390979,0.0062081284835312145,0.11981557823771145,0.26117238199936166,3.8694282544363183
conf5_0-4x4-10,107073.0,6379.0,58.0,129020.0,7351.0,6369.0,13739.0,1745.0,1696.0,50.0,30.0,280203.0,29958.0,103401.0,1291.0,355286.0,0.059576177000737814,0.11269697752518729,0.0004495427065571229,0.7886688470696847,0.36902174494919754,0.00460737393960807,0.10691534351880601,0.2500062589189595,3.882836198700192
conf6_0-4x4-30,100039.0,6432.0,60.0,107861.0,7381.0,6414.0,13812.0,1803.0,1770.0,35.0,28.0,251024.0,29968.0,98552.0,1290.0,336556.0,0.0642949249792581,0.1154658981748319,0.0005562714975755834,0.7458610157002104,0.3925999107655045,0.005138950857288546,0.11938300720249857,0.2500584092653783,3.8843873720486575
conf5_0-4x4-22,103686.0,6351.0,68.0,118645.0,7522.0,6333.0,13872.0,1916.0,1866.0,51.0,31.0,264839.0,29960.0,100833.0,1294.0,308421.0,0.06125224234708639,0.12135799341271852,0.0005731383539129335,0.8586931499476365,0.38073320017066975,0.004885987335702068,0.11312533274933073,0.25002503588476815,3.926306570685662
mark3jac040,124948.0,8166.0,63.0,144481.0,9803.0,8662.0,18482.0,2185.0,2152.0,33.0,1333.0,367981.0,31082.0,123088.0,5569.0,469052.0,0.06535518775810738,0.1057241012241738,0.0004360434936081561,0.784520692801651,0.3344955310192646,0.015133933545481967,0.08446631755443895,0.250877773562671,3.993505310129252
cavity19,120053.0,7574.0,63.0,137294.0,9187.0,7589.0,16795.0,2626.0,2582.0,46.0,649.0,305112.0,36813.0,119642.0,1917.0,374692.0,0.06308880244558654,0.1352144585757685,0.0004588692878057308,0.814300812400585,0.3921248590681455,0.006282938724140643,0.12065405490442854,0.26111473642399136,4.020543711011737
vsp_c-30_data_data,120602.0,8012.0,80.0,146713.0,10299.0,8271.0,18588.0,2635.0,2591.0,45.0,1645.0,307377.0,34839.0,118008.0,3995.0,413417.0,0.06643339248105339,0.12415775338076615,0.0005452822858233422,0.7435035327526445,0.38391942142710744,0.012997068746197667,0.1133428981348637,0.2690831293010898,4.070759984235418
bodyy4,123442.0,7686.0,89.0,138543.0,9335.0,8166.0,17520.0,2433.0,2403.0,32.0,1048.0,332316.0,31407.0,120189.0,5323.0,497452.0,0.062264059234296266,0.12193655089460231,0.000642399832542965,0.6680363130513095,0.3616708193406276,0.016017886589872292,0.09450944281948506,0.2530047689630728,4.076919425280081
cavity18,120264.0,7570.0,70.0,140651.0,10002.0,7596.0,17616.0,2873.0,2820.0,54.0,924.0,305852.0,37160.0,119719.0,1996.0,366623.0,0.06294485465309652,0.14022158231246035,0.0004976857612103717,0.8342411687210022,0.39142788015118424,0.006526032198579705,0.12149667159279652,0.261539111217466,4.0997014729521375
raefsky6,120739.0,7624.0,67.0,144388.0,8957.0,7616.0,16590.0,2289.0,2250.0,41.0,1009.0,304217.0,38729.0,120889.0,1641.0,396751.0,0.06314446864724736,0.12124582869855395,0.0004640274815081586,0.7667705941509915,0.39737752985533353,0.005394175867883781,0.1273071524602504,0.26894391822449376,4.132899002836088
bodyy6,145648.0,8367.0,78.0,173352.0,10619.0,8899.0,19537.0,2940.0,2907.0,36.0,625.0,430350.0,34284.0,143205.0,5604.0,574059.0,0.05744672086125453,0.13080037371535347,0.0004499515436799114,0.7496616201470581,0.33276402927849424,0.01302195887068665,0.0796653886371558,0.2515278460488764,4.197558895416394
nasa4704,97842.0,5938.0,65.0,126250.0,6863.0,5995.0,12874.0,1607.0,1583.0,24.0,839.0,265069.0,28693.0,97198.0,1903.0,337605.0,0.06068968336706118,0.11097299910227194,0.0005148514851485149,0.785145362183617,0.366689428035719,0.00717926275799886,0.1082472865555761,0.26219696069741305,4.215807302475665
piston,90554.0,5085.0,59.0,121663.0,5987.0,5062.0,11066.0,1398.0,1364.0,34.0,455.0,274999.0,26088.0,93450.0,1001.0,290964.0,0.05615433884753848,0.1121630295250321,0.0004849461216639406,0.94513066908621,0.33981941752515465,0.0036400132364117687,0.09486579951199822,0.252643811737362,4.271393875318816
crystm01,96487.0,5787.0,58.0,109374.0,6511.0,5853.0,12381.0,1451.0,1414.0,38.0,133.0,256102.0,27412.0,95222.0,1750.0,292117.0,0.05997699171909169,0.10490167727009832,0.0005302905626565729,0.8767103592053869,0.37181279334015355,0.00683321489094189,0.10703547805171378,0.2585549896245991,4.4648647021223375
conf5_0-4x4-26,101917.0,6420.0,69.0,113467.0,7555.0,6399.0,13971.0,1832.0,1798.0,36.0,30.0,270091.0,29960.0,101712.0,1279.0,305604.0,0.06299243502065406,0.11592735556539897,0.0006081063216618048,0.883794060287169,0.37658418829209417,0.004735441018027258,0.11092557693518111,0.25002712243484354,4.556205208400775
conf6_0-4x4-20,97846.0,6440.0,80.0,100968.0,7438.0,6432.0,13888.0,1758.0,1725.0,33.0,32.0,261394.0,29967.0,100274.0,1310.0,348281.0,0.06581771354986407,0.11236098683369551,0.0007923302432453847,0.7505261556042391,0.38361247771563234,0.005011591696825482,0.1146430292967704,0.2500667579024667,5.040853731191419


==> data/speedup_csv/csr_one_numa/featuredata_row.csv <==
,n_rows,n_cols,nnz_tot,nnz_frac,nnz_min,nnz_max,nnz_mu,nnz_sig
1138_bus,1138,1138,4054,0.00313039556957,2,18,3.56239015817,1.80218338063
144,144649,144649,2148786,0.000102698072977,4,26,14.8551735581,2.71831419783
2cubes_sphere,101492,101492,1647264,0.000159918823357,5,31,16.2304812202,2.65369882254
2D_27628_bjtcai,27628,27628,442898,0.000580236205649,9,90,16.0307658897,2.9423287917
2D_54019_highK,54019,54019,996414,0.000341465428557,6,1426,18.4456209852,6.92217397649
333SP,3712815,3712815,22217266,1.61169921633e-06,2,28,5.98394102588,0.702960519963
3D_28984_Tetra,28984,28984,599170,0.000713236267143,12,3817,20.6724399669,29.7392350264
3D_51448_3D,51448,51448,1056610,0.000399188226123,12,5671,20.5374358576,28.4033092538
3dtube,45330,45330,3213618,0.00156394981548,10,2364,70.8938451357,39.7310301661
494_bus,494,494,1666,0.00682686161058,2,10,3.37246963563,1.41811986143
598a,110971,110971,1483868,0.000120497009854,5,26,13.3716736805,2.91506146144
662_bus,662,662,2474,0.00564525698013,2,10,3.73716012085,1.4841895166
685_bus,685,685,3249,0.00692418349406,2,13,4.74306569343,1.79161858967
a0nsdsil,80016,80016,355034,5.54518795301e-05,3,5003,4.43703759248,49.9849730963
a2nnsnsl,80016,80016,347222,5.42317426337e-05,3,5003,4.33940711858,47.7306320629
a5esindl,60008,60008,255004,7.08155590364e-05,3,9993,4.24950006666,53.9726918718
ABACUS_shell_ud_b,23412,1,1,4.27131385614e-05,0,1,4.27131385614e-05,0.00653538936478
ABACUS_shell_ud_c,1,23412,1,4.27131385614e-05,1,1,1.0,0.0
ABACUS_shell_ud_K,23412,23412,216082,0.000394222638247,4,15,9.22954040663,1.33126735102
ABACUS_shell_ud_M,23412,23412,206474,0.000376693685774,4,12,8.81915257133,0.937074796496
ABACUS_shell_ud,23412,23412,218484,0.000398604876365,6,15,9.33213736545,1.30866194947
adaptive,6815744,6815744,27248640,5.86567898474e-07,2,4,3.99789663462,0.0458270115945
af_0_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af_1_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af23560,23560,23560,484256,0.000872417639751,11,21,20.5541595925,1.27075122428
af_2_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af_3_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af_4_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af_5_k101,503625,503625,17550675,6.91957248888e-05,15,35,34.8486969471,1.25658016471
af_shell10,1508065,1508065,52672325,2.31602033082e-05,15,35,34.927092002,0.901546319173
af_shell1,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell2,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell3,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell4,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell5,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell6,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell7,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell8,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
af_shell9,504855,504855,17588875,6.90088418546e-05,20,40,34.8394588545,1.27521998656
aft01,8205,8205,125567,0.00186516968258,8,21,15.3037172456,3.89520145151
aft02,8184,8184,127762,0.00190752597396,8,82,15.6111925709,5.26208071913
airfoil_2d,14214,14214,259688,0.00128534365916,1,23,18.2698747714,3.94820803998
ak2010,45292,45292,217098,0.000105830981839,0,430,4.79329682946,5.74963538795
al2010,252266,252266,1230482,1.9335607568e-05,1,76,4.87771637874,3.09346744949
amazon0302,262111,262111,1234877,1.79743505392e-05,0,5,4.71127499418,0.951538262093
amazon0312,400727,400727,3200440,1.99302377501e-05,0,10,7.98658438288,3.07182430716
amazon0505,410236,410236,3356824,1.99462396952e-05,0,10,8.18266558761,3.07317143618
amazon0601,403394,403394,3387388,2.08164216418e-05,0,10,8.39721959176,2.78967739861
amazon-2008,735323,735323,5158388,9.54020495158e-06,0,10,7.01513212561,3.94387644359
Andrews,60000,60000,760154,0.000211153888889,9,36,12.6692333333,3.41444872254
apache1,80800,80800,542184,8.30470051956e-05,4,7,6.7101980198,0.475930522007
apache2,715176,715176,4817870,9.41952956334e-06,4,8,6.73662147499,0.44809800831
appu,14000,14000,1853104,0.0094546122449,12,294,132.364571429,36.494458706
ar2010,186211,186211,904310,2.60799448452e-05,1,54,4.85637260957,2.92528107427
arc130,130,130,1282,0.0758579881657,1,124,9.86153846154,14.8078741248
AS365,3799275,3799275,22736152,1.57512673964e-06,2,14,5.98433964375,0.865495800301
as-caida_G_001,31379,31379,65910,6.69380587368e-05,0,2331,2.1004493451,23.6954323365
as-caida_G_002,31379,31379,66744,6.77850674e-05,0,2322,2.12702762994,23.7658970216
as-caida_G_003,31379,31379,66680,6.77200691333e-05,0,2356,2.12498804933,23.7881943897
as-caida_G_004,31379,31379,68670,6.97411089889e-05,0,2351,2.18840625896,24.1233063524
as-caida_G_005,31379,31379,70026,7.11182597649e-05,0,2317,2.23161987316,24.0668813967
as-caida_G_006,31379,31379,71094,7.22029183407e-05,0,2338,2.26565537461,24.3111656774
as-caida_G_007,31379,31379,71658,7.27757155661e-05,0,2331,2.28362917875,24.3109678707
as-caida_G_008,31379,31379,72140,7.32652337623e-05,0,2348,2.29898977023,24.4061008942
as-caida_G_009,31379,31379,74344,7.55036115723e-05,0,2304,2.36922782753,24.9051562265
as-caida_G_010,31379,31379,74994,7.61637502186e-05,0,2320,2.38994231811,25.1825349113
as-caida_G_011,31379,31379,75118,7.62896843604e-05,0,2321,2.39389400555,25.2874254404
as-caida_G_012,31379,31379,76530,7.77237086198e-05,0,2328,2.43889225278,25.4720196655
as-caida_G_013,31379,31379,77002,7.82030708368e-05,0,2346,2.45393415979,25.5809781272
as-caida_G_014,31379,31379,75982,7.71671609611e-05,0,2332,2.4214283438,25.4041384153
as-caida_G_015,31379,31379,77124,7.83269737827e-05,0,2332,2.45782211033,25.6773120623
as-caida_G_016,31379,31379,77860,7.907445385e-05,0,2326,2.48127728736,25.7846641192
as-caida_G_017,31379,31379,79718,8.09614347805e-05,0,2355,2.54048886198,26.1145703866
as-caida_G_018,31379,31379,80396,8.16500101685e-05,0,2364,2.56209566908,26.2418000721
as-caida_G_019,31379,31379,80970,8.22329633731e-05,0,2371,2.58038815769,26.4963518464
as-caida_G_020,31379,31379,80948,8.22106202189e-05,0,2358,2.57968705185,26.4138613401
as-caida_G_021,31379,31379,81882,8.31591886738e-05,0,2362,2.6094521814,26.4884202563
as-caida_G_022,31379,31379,82138,8.34191817407e-05,0,2368,2.61761050384,26.5960553693
as-caida_G_023,31379,31379,83524,8.48268004542e-05,0,2369,2.66178017145,26.6645118249
as-caida_G_024,31379,31379,83640,8.49446098126e-05,0,2379,2.66547691131,26.5555640701
as-caida_G_025,31379,31379,85850,8.71890812101e-05,0,2381,2.73590617929,26.9515740466
as-caida_G_026,31379,31379,85468,8.68011228057e-05,0,2350,2.72373243252,26.7712334408
as-caida_G_027,31379,31379,85744,8.70814278309e-05,0,2362,2.7325281239,26.8870219798
as-caida_G_028,31379,31379,84962,8.62872302594e-05,0,2373,2.70760699831,26.8088249975
as-caida_G_029,31379,31379,86566,8.7916249319e-05,0,2354,2.75872398738,27.0018833001
as-caida_G_030,31379,31379,86850,8.82046791275e-05,0,2355,2.76777462634,27.0190021183
as-caida_G_031,31379,31379,87232,8.8592637532e-05,0,2357,2.77994837312,27.0694715027
as-caida_G_032,31379,31379,87938,8.93096496617e-05,0,2379,2.80244749673,27.1384670677
as-caida_G_033,31379,31379,87784,8.91532475824e-05,0,2372,2.79753975589,27.2720148838
as-caida_G_034,31379,31379,88490,8.98702597121e-05,0,2370,2.82003887951,27.2604251699
as-caida_G_035,31379,31379,87560,8.89257536489e-05,0,2370,2.79040122375,27.1729259428
as-caida_G_036,31379,31379,88616,8.99982250497e-05,0,2370,2.82405430383,27.3156476472
as-caida_G_037,31379,31379,88654,9.00368177705e-05,0,2362,2.82526530482,27.4398025144
as-caida_G_038,31379,31379,88644,9.00266617914e-05,0,2361,2.82494662035,27.2701642399
as-caida_G_039,31379,31379,87804,8.91735595407e-05,0,2352,2.79817712483,27.0006101297
as-caida_G_040,31379,31379,89658,9.10564780796e-05,0,2362,2.85726122566,27.44983092
as-caida_G_041,31379,31379,88944,9.03313411666e-05,0,2339,2.83450715447,27.2364615567
as-caida_G_042,31379,31379,89176,9.05669598834e-05,0,2369,2.84190063418,27.395747808
as-caida_G_043,31379,31379,89678,9.1076790038e-05,0,2371,2.8578985946,27.3958180113
as-caida_G_044,31379,31379,89560,9.09569494837e-05,0,2378,2.85413811785,27.410585113
as-caida_G_045,31379,31379,89152,9.05425855334e-05,0,2377,2.84113579145,27.4089595133
as-caida_G_046,31379,31379,90172,9.15784954092e-05,0,2371,2.87364160744,27.5061940876
as-caida_G_047,31379,31379,90002,9.14058437632e-05,0,2374,2.86822397145,27.4831459039
as-caida_G_048,31379,31379,90820,9.22366028597e-05,0,2368,2.89429236113,27.6081918201
as-caida_G_049,31379,31379,90784,9.22000413346e-05,0,2357,2.89314509704,27.5550413862
as-caida_G_050,31379,31379,90392,9.1801926951e-05,0,2365,2.8806526658,27.3712626222
as-caida_G_051,31379,31379,90100,9.15053723591e-05,0,2374,2.87134707926,27.4398981542
as-caida_G_052,31379,31379,91100,9.25209702765e-05,0,2368,2.90321552631,27.5706481162
as-caida_G_053,31379,31379,90296,9.17044295509e-05,0,2343,2.87759329488,27.3389054377
as-caida_G_054,31379,31379,92170,9.36076600482e-05,0,2348,2.93731476465,27.6024169647
as-caida_G_055,31379,31379,91476,9.29028350935e-05,0,2348,2.9151980624,27.573199192
as-caida_G_056,31379,31379,92826,9.4273892282e-05,0,2354,2.95822046592,27.8122218818
as-caida_G_057,31379,31379,92334,9.37742181066e-05,0,2353,2.94254118997,27.6900571536
as-caida_G_058,31379,31379,92170,9.36076600482e-05,0,2357,2.93731476465,27.7207945755
as-caida_G_059,31379,31379,93156,9.46090395947e-05,0,2346,2.96873705344,27.7514935527
as-caida_G_060,31379,31379,94180,9.56490118622e-05,0,2359,3.00137034322,28.0838267876
as-caida_G_061,31379,31379,94386,9.58582250332e-05,0,2357,3.00793524332,28.0607431063
as-caida_G_062,31379,31379,93728,9.51899616035e-05,0,2367,2.98696580516,27.9772706598
as-caida_G_063,31379,31379,94736,9.62136843043e-05,0,2373,3.01908919978,28.1810237558
as-caida_G_064,31379,31379,93558,9.50173099575e-05,0,2380,2.98154816916,28.1226572285
as-caida_G_065,31379,31379,95068,9.65508628128e-05,0,2381,3.0296695242,28.3073918768
as-caida_G_066,31379,31379,93212,9.46659130781e-05,0,2370,2.97052168648,28.0188653039
as-caida_G_067,31379,31379,94484,9.59577536291e-05,0,2366,3.01105835113,28.1895307425
as-caida_G_068,31379,31379,93310,9.4765441674e-05,0,2383,2.97364479429,28.0664790181
as-caida_G_069,31379,31379,92190,9.36279720065e-05,0,2366,2.93795213359,27.8075212159
as-caida_G_070,31379,31379,78684,7.99113065339e-05,0,2269,2.50753688773,25.5193126
as-caida_G_071,31379,31379,96012,9.75095872469e-05,0,2374,3.05975333822,28.4304128774
as-caida_G_072,31379,31379,96404,9.79077016305e-05,0,2384,3.07224576946,28.5210089209
as-caida_G_073,31379,31379,95554,9.70444434007e-05,0,2373,3.04515758947,28.4190746989
as-caida_G_074,31379,31379,97296,9.88136149728e-05,0,2382,3.10067242423,28.6116441741
as-caida_G_075,31379,31379,97492,9.90126721647e-05,0,2376,3.10691863985,28.6513019942
as-caida_G_076,31379,31379,98178,9.9709372336e-05,0,2358,3.12878039453,28.7727455785
as-caida_G_077,31379,31379,98664,0.000100202952924,0,2377,3.1442684598,28.7560456175
as-caida_G_078,31379,31379,98782,0.000100322793478,0,2366,3.14802893655,28.7596191802
as-caida_G_079,31379,31379,98392,9.99267102903e-05,0,2367,3.1356002422,28.6887991704
as-caida_G_080,31379,31379,98112,9.96423428735e-05,0,2367,3.12667707703,28.7296450798
as-caida_G_081,31379,31379,85988,8.73292337227e-05,0,1976,2.74030402498,25.0069283478
as-caida_G_082,31379,31379,98400,9.99348350737e-05,0,2371,3.13585518978,28.7256428326
as-caida_G_083,31379,31379,98450,9.99856149695e-05,0,2369,3.13744861213,28.7279782264
as-caida_G_084,31379,31379,97972,9.9500159165e-05,0,2367,3.12221549444,28.714014139
as-caida_G_085,31379,31379,99166,0.000100712783078,0,2350,3.16026642022,28.8726598359
as-caida_G_086,31379,31379,99660,0.00010121448845,0,2347,3.17600943306,28.9429058157
as-caida_G_087,31379,31379,99652,0.000101206363666,0,2345,3.17575448548,28.9860199613
as-caida_G_088,31379,31379,100366,0.000101931500579,0,2364,3.19850855668,29.0823243446
as-caida_G_089,31379,31379,101476,0.000103058814268,0,2547,3.2338825329,29.6560052821
as-caida_G_090,31379,31379,100924,0.000102498204217,0,2566,3.21629115013,29.7151078756
as-caida_G_091,31379,31379,101654,0.000103239590697,0,2586,3.23955511648,29.8221366615
as-caida_G_092,31379,31379,101762,0.000103349275272,0,2574,3.24299690876,29.8061746679
as-caida_G_093,31379,31379,99916,0.000101474481516,0,2585,3.18416775551,29.5433869331
as-caida_G_094,31379,31379,102476,0.000104074412185,0,2595,3.26575097995,29.9173121917
as-caida_G_095,31379,31379,102290,0.000103885510972,0,2608,3.2598234488,29.8832589799
as-caida_G_096,31379,31379,102356,0.000103952540435,0,2622,3.26192676631,29.9093589238
as-caida_G_097,31379,31379,102212,0.000103806294335,0,2622,3.25733770993,29.8732351565
as-caida_G_098,31379,31379,102468,0.000104066287402,0,2626,3.26549603238,30.0072285674
as-caida_G_099,31379,31379,103510,0.000105124540432,0,2615,3.29870295421,30.1486587629
as-caida_G_100,31379,31379,102888,0.000104492838527,0,2633,3.27888078014,30.1050057485
as-caida_G_101,31379,31379,103020,0.000104626897452,0,2647,3.28308741515,30.2164189591
as-caida_G_102,31379,31379,104096,0.000105719680811,0,2651,3.31737786418,30.3872298083
as-caida_G_103,31379,31379,104634,0.000106266072491,0,2644,3.33452308869,30.4253075168
as-caida_G_104,31379,31379,104824,0.000106459036095,0,2639,3.34057809363,30.3530734508
as-caida_G_105,31379,31379,104726,0.000106359507499,0,2685,3.33745498582,30.6051200027
as-caida_G_106,31379,31379,105092,0.000106731216337,0,2668,3.34911883744,30.3970340786
as-caida_G_107,31379,31379,105332,0.000106974959837,0,2652,3.35676726473,30.5966382933
as-caida_G_108,31379,31379,105524,0.000107169954637,0,2659,3.36288600656,30.6558595896
as-caida_G_109,31379,31379,104802,0.000106436692941,0,2657,3.33987698779,30.4512626574
as-caida_G_110,31379,31379,104846,0.000106481379249,0,2649,3.34127919946,30.4672924841
as-caida_G_111,31379,31379,104766,0.000106400131416,0,2654,3.3387297237,30.4604825454
as-caida_G_112,31379,31379,104730,0.000106363569891,0,2353,3.33758245961,29.7901853772
as-caida_G_113,31379,31379,105382,0.000107025739733,0,2341,3.35836068708,29.8378972554
as-caida_G_114,31379,31379,36406,3.69738577814e-05,0,1452,1.16020268332,16.6412341888
as-caida_G_115,31379,31379,106312,0.000107970245796,0,2631,3.38799834284,30.7009069451
as-caida_G_116,31379,31379,106578,0.000108240394842,0,2626,3.39647534976,30.7633811951
as-caida_G_117,31379,31379,106348,0.000108006807321,0,2607,3.38914560693,30.6216122467
as-caida_G_118,31379,31379,107202,0.000108874127943,0,2611,3.41636126072,30.8766159296
as-caida_G_119,31379,31379,106462,0.000108122585484,0,2628,3.3927786099,30.6886624419
as-caida_G_120,31379,31379,106510,0.000108171334184,0,2626,3.39430829536,30.8410124581
as-caida_G_121,31379,31379,106762,0.000108427264859,0,2628,3.40233914401,30.6904835401
as-caida_G_122,31379,31379,105722,0.000107371043025,0,2644,3.36919595908,30.635364697
as-caida,31379,31379,106762,0.000108427264859,0,2628,3.40233914401,30.6904835401
ash292,292,292,2208,0.0258960405329,4,14,7.56164383562,1.74768967944
ash85,85,85,523,0.0723875432526,3,10,6.15294117647,1.4017290361
asia_osm,11950757,11950757,25423206,1.78007985323e-07,1,9,2.12733017666,0.484831571251
ASIC_100k,99340,99340,954163,9.66883748018e-05,1,99029,9.60502315281,420.914404493
ASIC_100ks,99190,99190,578890,5.88383204084e-05,1,206,5.83617300131,6.16355026448
ASIC_320k,321821,321821,2635364,2.54455503835e-05,1,203800,8.18891246998,502.951409
ASIC_320ks,321671,321671,1827807,1.76647102359e-05,1,412,5.6822250063,7.9498484668
ASIC_680k,682862,682862,3871773,8.30317125609e-06,1,395259,5.66992013028,659.807357997
ASIC_680ks,682712,682712,2329176,4.99720577815e-06,1,210,3.41165235121,4.25286816437
as-Skitter,1696415,1696415,22190596,7.71089446036e-06,1,35455,13.080877026,136.860597823
astro-ph,16706,16706,242502,0.000868901147154,0,360,14.5158625643,21.0084701503
atmosmodd,1270432,1270432,8814880,5.46152034454e-06,4,7,6.93849021435,0.244858111793
atmosmodj,1270432,1270432,8814880,5.46152034454e-06,4,7,6.93849021435,0.244858111793
atmosmodl,1489752,1489752,10319760,4.64987890659e-06,4,7,6.92716640085,0.264309393017
atmosmodm,1489752,1489752,10319760,4.64987890659e-06,4,7,6.92716640085,0.264309393017
audikw_1,943695,943695,77651847,8.71943776249e-05,21,345,82.2848981927,42.4452546211
aug3dcqp,35543,35543,128115,0.000101412576783,2,9,3.60450721661,1.50183522525
auto,448695,448695,6629222,3.29276019355e-05,4,37,14.7744503505,2.71361026519
av41092,41092,41092,1683902,0.000997245887173,2,2135,40.9788279957,167.038064728
az2010,241666,241666,1196094,2.04802005089e-05,1,137,4.94936813619,3.63807411665
barrier2-10,115625,115625,3897557,0.000291533847188,8,8437,33.7086010811,28.4607835103
barrier2-11,115625,115625,3897557,0.000291533847188,8,8437,33.7086010811,28.4607835103
barrier2-12,115625,115625,3897557,0.000291533847188,8,8437,33.7086010811,28.4607835103
barrier2-1,113076,113076,3805068,0.000297592202791,10,7031,33.6505359227,24.9358036315
barrier2-2,113076,113076,3805068,0.000297592202791,10,7031,33.6505359227,24.9358036315
barrier2-3,113076,113076,3805068,0.000297592202791,10,7031,33.6505359227,24.9358036315
barrier2-4,113076,113076,3805068,0.000297592202791,10,7031,33.6505359227,24.9358036315
barrier2-9,115625,115625,3897557,0.000291533847188,8,8437,33.7086010811,28.4607835103
barth5,15606,15606,107362,0.000440826189462,4,11,6.87953351275,0.573425944746
Baumann,112211,112211,760631,6.04092099508e-05,4,7,6.77857785779,0.43310513058
bauru5727_B,40366,2,2,2.47733240846e-05,0,1,4.95466481693e-05,0.00703876362005
bauru5727_C,2,40366,10,0.000123866620423,5,5,5.0,0.0
bauru5727_E,40366,40366,5727,3.51476061618e-06,0,1,0.141876827033,0.348923763857
bauru5727_iv,40366,1,5727,0.141876827033,0,1,0.141876827033,0.348923763857
bauru5727,40366,40366,145019,8.90007106334e-05,1,34,3.59260268543,2.71074680168
bayer01,57735,57735,277774,8.33322777073e-05,1,28,4.81118905343,3.96858009718
bbmat,38744,38744,1771722,0.00118028439692,6,126,45.7289386744,38.3953137311
bcircuit,68902,68902,375558,7.91067169711e-05,2,34,5.45061101274,2.23500791034
bcspwr01,39,39,131,0.086127547666,2,6,3.35897435897,0.999671214852
bcspwr02,49,49,167,0.0695543523532,2,7,3.40816326531,1.39851768972
bcspwr10,5300,5300,21842,0.000777572089712,2,14,4.12113207547,1.44223576485
bcsstk08,1074,1074,12960,0.0112356043819,1,339,12.0670391061,21.0747798031
bcsstk09,1083,1083,18437,0.0157193050664,6,23,17.0240073869,4.08828877231
bcsstk10,1086,1086,22070,0.0187129683329,6,27,20.3222836096,5.618405751
bcsstk15,3948,3948,117816,0.00755875007314,1,44,29.8419452888,7.64504087065
bcsstk16,4884,4884,290378,0.0121734142004,1,81,59.454954955,17.314567407
bcsstk17,10974,10974,428650,0.0035593682023,1,150,39.0605066521,15.4135620591
bcsstk18,11948,11948,149090,0.00104437889486,1,49,12.4782390358,7.62450140049
bcsstk24,3562,3562,159910,0.0126034021225,15,57,44.8933183605,11.4863816172
bcsstk25,15439,15439,252241,0.00105822336203,2,59,16.3379104864,7.08050603486
bcsstk28,4410,4410,219024,0.0112619741774,16,94,49.6653061224,9.68176151769
bcsstk29,13992,13992,619488,0.00316426833466,5,71,44.2744425386,15.6410112719
bcsstk30,28924,28924,2043492,0.00244262184125,4,219,70.6503941364,31.7231450305
bcsstk31,35588,35588,1181416,0.000932815350895,2,189,33.1970327077,15.1769159352
bcsstk32,44609,44609,2014701,0.00101243144746,2,216,45.1635544397,15.4850431436
bcsstk33,8738,8738,591904,0.00775223972597,20,141,67.7390707256,16.1069151923
bcsstk35,30237,30237,1450163,0.00158613234072,5,222,47.9598835863,14.2327985574
bcsstk36,23052,23052,1143140,0.00215120698681,8,178,49.58962346,12.221326824
bcsstk37,25503,25503,1140977,0.00175426156431,8,102,44.7389326746,13.4037847003
bcsstk38,8032,8032,355460,0.00550989518024,2,614,44.2554780876,20.4481895542
bcsstk39,46772,46772,2089294,0.000955053444054,12,63,44.6697596853,4.95388618876
bcsstm36,23052,23052,320606,0.000603329309808,0,103,13.9079472497,14.0347982666
belgium_osm,1441295,1441295,3099940,1.4922704117e-06,1,10,2.15080188303,0.492694442936
BenElechi1_b,245874,40543,971682,9.74755444662e-05,0,4,3.95195099929,0.298134774271
BenElechi1,245874,245874,13150496,0.000217528878259,1,54,53.4846954131,2.99506856453
benzene,8219,8219,242669,0.00359233094654,12,37,29.5253680496,5.40377742049
bfly_G_01,24,24,96,0.166666666667,4,4,4.0,0.0
bfly_G_02,64,64,256,0.0625,4,4,4.0,0.0
bfly_G_03,160,160,640,0.025,4,4,4.0,0.0
bfly_G_04,384,384,1536,0.0104166666667,4,4,4.0,0.0
bfly_G_05,896,896,3584,0.00446428571429,4,4,4.0,0.0
bfly_G_06,2048,2048,8192,0.001953125,4,4,4.0,0.0
bfly_G_07,4608,4608,18432,0.000868055555556,4,4,4.0,0.0
bfly_G_08,10240,10240,40960,0.000390625,4,4,4.0,0.0
bfly_G_09,22528,22528,90112,0.000177556818182,4,4,4.0,0.0
bfly_G_10,49152,49152,196608,8.13802083333e-05,4,4,4.0,0.0
bfly,49152,49152,196608,8.13802083333e-05,4,4,4.0,0.0
blockqp1,60012,60012,640033,0.000177715850995,2,40011,10.6650836499,305.430153188
bloweya,30004,30004,150009,0.000166632228443,2,10001,4.99963338222,57.7629289343
bloweybl,30003,30003,120000,0.000133306670666,1,10001,3.99960004,57.7292583223
bmw3_2,227362,227362,11288630,0.000218376286695,2,336,49.6504692957,13.8112383506
bmw7st_1,141347,141347,7339667,0.000367369558104,1,435,51.9265849293,12.7243650199
bmwcra_1,148770,148770,10644002,0.000480921531509,24,351,71.5466962425,18.5080083822
bodyy4,17546,17546,121938,0.000396079912606,3,9,6.94961814659,0.526049045625
bodyy5,18589,18589,129281,0.00037413009818,3,9,6.95470439507,0.486509661786
bodyy6,19366,19366,134748,0.000359287801923,3,9,6.95796757203,0.450812295632
bone010_B,986703,1,1,1.01347619294e-06,0,1,1.01347619294e-06,0.00100671503704
bone010_C,3,986703,3,1.01347619294e-06,1,1,1.0,0.0
bone010_M,986703,986703,23888775,2.45369728692e-05,4,27,24.2107047409,5.27014318316
bone010,986703,986703,71666325,7.36109186075e-05,12,81,72.6321142228,15.8104295495
boneS01_C,3,127224,3,7.86015217255e-06,1,1,1.0,0.0
boneS01_M,127224,127224,2238384,0.000138291822774,4,27,17.5940388606,5.88012395214
boneS01,127224,127224,6715152,0.000414875468322,12,81,52.7821165818,17.6403718564
boneS10_C,3,914898,3,1.0930180195e-06,1,1,1.0,0.0
boneS10_M,914898,914898,18489474,2.20891599424e-05,4,27,20.209328253,6.79132789728
boneS10,914898,914898,55468422,6.62674798272e-05,12,81,60.627984759,20.3739836918
boyd1,93279,93279,1211231,0.000139206403852,3,93261,12.9850341449,653.397365015
boyd2,466316,466316,1500397,6.89994379502e-06,2,93262,3.21755419072,194.912070856
brack2,62631,62631,733118,0.00018689392759,3,32,11.7053535789,4.87344688117
brainpc2,27607,27607,179395,0.000235381271192,1,13799,6.49817075379,131.2550629
bratu3d,27792,27792,173796,0.000225009147648,1,7,6.25345423143,1.67324552588
Bump_2911,2911419,2911419,127729899,1.50689553129e-05,1,195,43.872042808,6.96866871985
bundle1,10581,10581,770901,0.00688565375232,17,1711,72.8571023533,198.797124133
bundle_adj,513351,513351,20208051,7.66823836871e-05,3,12588,39.3649783481,250.766093785
c-39,9271,9271,136811,0.00159172433188,2,668,14.7568762809,41.2332877003
c-41,9769,9769,101745,0.00106613661024,2,939,10.4150885454,18.0000108505
c-42,10471,10471,110285,0.00100586599964,2,1282,10.5324228822,41.3385097084
c-43,11125,11125,123675,0.000999267769221,2,2620,11.1168539326,72.6018999286
c-45,13206,13206,174452,0.00100030713578,2,2242,13.2100560351,85.1036398144
c-46,14913,14913,130397,0.000586323855006,2,1397,8.7438476497,42.0215556328
c-47,15343,15343,211401,0.000898020947484,2,2133,13.7783353972,38.8970226265
c-48,18354,18354,166080,0.000493010173714,2,950,9.04870872834,16.8659220081
c-49,21132,21132,157042,0.00035166942678,2,1532,7.43147832671,14.4521405307
c-50,22401,22401,193625,0.000385857209047,2,1919,8.64358733985,22.9016218205
c-51,23196,23196,203050,0.000377378186968,2,1570,8.7536644249,18.1981800122
c-52,23948,23948,202716,0.000353467533311,2,1714,8.46484048772,16.0430971734
c-53,30235,30235,372213,0.000407166080575,2,4468,12.3106664462,78.5484108667
c-54,31793,31793,391693,0.000387509889259,2,1808,12.3201019092,37.5013801832
c-55,32780,32780,403450,0.0003754670421,2,2920,12.30780964,24.4989211706
c-56,35910,35910,380900,0.000295379371725,2,1410,10.6070732387,32.1489145952
c-57,37833,37833,405197,0.000283090086062,2,10402,10.710147226,134.880399857
c-58,37595,37595,552557,0.000390946119545,2,5058,14.6976193643,43.3618237623
c-59,41282,41282,480536,0.000281971016509,2,3090,11.6403275035,23.7610033732
c-60,43640,43640,298578,0.00015677915551,2,2208,6.84184234647,14.2756710703
c-61,43618,43618,310016,0.000162949342394,2,2830,7.10752441653,16.7597894717
c-62ghs,41731,41731,559343,0.000321188970764,2,5060,13.403536939,34.3152736232
c-62,41731,41731,559343,0.000321188970764,2,5060,13.403536939,34.3152736232
c-63,44234,44234,434704,0.000222167848472,2,3244,9.82737260931,21.343196341
c-64b,51035,51035,717841,0.000275608128167,2,9474,14.065660821,153.473214116
c-64,51035,51035,717841,0.000275608128167,2,9474,14.065660821,153.473214116
c-65,48066,48066,360528,0.000156049734864,2,3276,7.50068655599,18.9139288702
c-66b,49989,49989,499007,0.000199690654223,2,5237,9.98233611395,36.5337546032
c-66,49989,49989,499007,0.000199690654223,2,5237,9.98233611395,36.5337546032
c-67b,57975,57975,531935,0.000158262146644,2,2346,9.1752479517,44.7335341905
c-67,57975,57975,531935,0.000158262146644,2,2346,9.1752479517,44.7335341905
c-68,64810,64810,566006,0.000134752549921,2,2774,8.73331276038,18.6870278039
c-69,67458,67458,623970,0.000137118731705,2,4316,9.24975540336,21.9484226778
c-70,68924,68924,658986,0.000138718773631,2,4364,9.56105275376,22.6458677726
c-71,76638,76638,859554,0.000146347342504,2,6720,11.2157676349,29.2367423608
c-72,84064,84064,707558,0.000100124864986,2,5172,8.41689665017,22.1047564757
c-73b,169422,169422,1279274,4.4568084097e-05,2,39937,7.55081394388,151.494006305
c-73,169422,169422,1279274,4.4568084097e-05,2,39937,7.55081394388,151.494006305
ca2010,710145,710145,3489366,6.91914541259e-06,1,141,4.91359651902,2.90002765785
ca-AstroPh,18772,18772,396160,0.00112421540458,1,504,21.1037715747,30.5680137632
ca-CondMat,23133,23133,186936,0.000349324486934,1,280,8.08092335624,10.6359990764
cage10,11397,11397,150645,0.00115977468568,5,25,13.2179520927,3.98369722186
cage11,39082,39082,559722,0.000366453451474,3,31,14.3217337905,4.4742310108
cage12,130228,130228,2032536,0.000119847645056,5,33,15.6075191203,4.70917705518
cage13,445315,445315,7479343,3.77162757213e-05,3,39,16.7956233228,5.12839170168
cage14,1505785,1505785,27130349,1.19654613244e-05,5,41,18.0174121804,5.3678282331
cage15,5154859,5154859,99199551,3.73315588631e-06,3,47,19.243892219,5.73671936869
CAG_mat1916,1916,1916,195985,0.0533865459966,2,279,102.288622129,59.2761635545
ca-HepPh,12008,12008,237010,0.00164371043333,1,491,19.7376748834,46.6368985474
caidaRouterLevel,192244,192244,1218132,3.2960118447e-05,1,1071,6.33638501072,14.1399713412
cant,62451,62451,4007383,0.00102750053728,1,78,64.1684360539,14.0562609915
case39_A_01,40216,40216,1042160,0.000644371992593,1,20024,25.9140640541,316.226318117
case39_A_02,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_03,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_04,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_05,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_06,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_07,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_08,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_09,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_10,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_11,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_12,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_A_13,40216,40216,1042170,0.000644378175636,1,20024,25.9143127114,316.226385101
case39_b1_01,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_02,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_03,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_04,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_05,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_06,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_07,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_08,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_09,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_10,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b1_11,40216,1,40214,0.99995026855,0,1,0.99995026855,0.007051877548
case39_b1_12,40216,1,39362,0.978764670778,0,1,0.978764670778,0.144167922975
case39_b1_13,40216,1,38714,0.962651680923,0,1,0.962651680923,0.189613876441
case39_b2_01,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_02,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_03,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_04,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_05,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_06,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_07,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_08,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_09,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_10,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39_b2_11,40216,1,40214,0.99995026855,0,1,0.99995026855,0.007051877548
case39_b2_12,40216,1,39362,0.978764670778,0,1,0.978764670778,0.144167922975
case39_b2_13,40216,1,38714,0.962651680923,0,1,0.962651680923,0.189613876441
case39_b,40216,1,40215,0.999975134275,0,1,0.999975134275,0.00498649243259
case39,40216,40216,1042160,0.000644371992593,1,20024,25.9140640541,316.226318117
case9_A_01,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_02,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_03,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_04,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_05,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_06,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_07,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_08,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_09,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_10,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_11,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_A_12,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
case9_b1_01,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_02,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_03,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_04,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_05,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_06,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_07,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_08,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_09,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b1_10,14454,1,13936,0.964162169642,0,1,0.964162169642,0.185885664519
case9_b1_11,14454,1,14134,0.977860799779,0,1,0.977860799779,0.147136181937
case9_b1_12,14454,1,14146,0.978691019787,0,1,0.978691019787,0.144412283326
case9_b2_01,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_02,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_03,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_04,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_05,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_06,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_07,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_08,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_09,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9_b2_10,14454,1,13936,0.964162169642,0,1,0.964162169642,0.185885664519
case9_b2_11,14454,1,14134,0.977860799779,0,1,0.977860799779,0.147136181937
case9_b2_12,14454,1,14146,0.978691019787,0,1,0.978691019787,0.144412283326
case9_b,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
case9,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
cavity16,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
cavity17,4562,4562,138187,0.00663982489971,1,62,30.2908811925,16.8878434046
cavity18,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
cavity19,4562,4562,138187,0.00663982489971,1,62,30.2908811925,16.8878434046
cavity20,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
cavity21,4562,4562,138187,0.00663982489971,1,62,30.2908811925,16.8878434046
cavity22,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
cavity23,4562,4562,138187,0.00663982489971,1,62,30.2908811925,16.8878434046
cavity24,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
cavity25,4562,4562,138187,0.00663982489971,1,62,30.2908811925,16.8878434046
cavity26,4562,4562,138187,0.00663982489971,8,62,30.2908811925,15.1567652198
c-big,345241,345241,2341011,1.96407796177e-05,2,19578,6.78080239601,36.444133615
cbuckle_G,13681,13681,514896,0.00275095719121,0,361,37.6358453329,14.3457921671
cbuckle,13681,13681,676515,0.00361444603223,26,600,49.4492361669,7.83421803303
cca_G_01,24,24,56,0.0972222222222,2,3,2.33333333333,0.471404520791
cca_G_02,64,64,160,0.0390625,2,3,2.5,0.5
cca_G_03,160,160,416,0.01625,2,3,2.6,0.489897948557
cca_G_04,384,384,1024,0.00694444444444,2,3,2.66666666667,0.471404520791
cca_G_05,896,896,2432,0.00302933673469,2,3,2.71428571429,0.451753951453
cca_G_06,2048,2048,5632,0.0013427734375,2,3,2.75,0.433012701892
cca_G_07,4608,4608,12800,0.000602816358025,2,3,2.77777777778,0.415739709642
cca_G_08,10240,10240,28672,0.0002734375,2,3,2.8,0.4
cca_G_09,22528,22528,63488,0.000125096849174,2,3,2.81818181818,0.38569460792
cca_G_10,49152,49152,139264,5.76443142361e-05,2,3,2.83333333333,0.37267799625
cca,49152,49152,139264,5.76443142361e-05,2,3,2.83333333333,0.37267799625
ccc_G_01,24,24,72,0.125,3,3,3.0,0.0
ccc_G_02,64,64,192,0.046875,3,3,3.0,0.0
ccc_G_03,160,160,480,0.01875,3,3,3.0,0.0
ccc_G_04,384,384,1152,0.0078125,3,3,3.0,0.0
ccc_G_05,896,896,2688,0.00334821428571,3,3,3.0,0.0
ccc_G_06,2048,2048,6144,0.00146484375,3,3,3.0,0.0
ccc_G_07,4608,4608,13824,0.000651041666667,3,3,3.0,0.0
ccc_G_08,10240,10240,30720,0.00029296875,3,3,3.0,0.0
ccc_G_09,22528,22528,67584,0.000133167613636,3,3,3.0,0.0
ccc_G_10,49152,49152,147456,6.103515625e-05,3,3,3.0,0.0
ccc,49152,49152,147456,6.103515625e-05,3,3,3.0,0.0
cegb2802,2802,2802,277362,0.0353273204976,0,153,98.9871520343,37.51521955
cegb2919,2919,2919,321543,0.037737303917,0,267,110.155190134,41.559076023
cfd1,70656,70656,1828364,0.000366238980853,12,33,25.8769814312,2.97203223069
cfd2,123440,123440,3087898,0.000202652105404,8,30,25.0153758911,3.86027932318
ch7-8-b5,141120,141120,846720,4.25170068027e-05,6,6,6.0,0.0
channel-500x100x100-b050,4802000,4802000,85362744,3.70189465343e-06,6,18,17.7764981258,1.04325816728
Chebyshev4,68121,68121,5377761,0.0011588826686,9,68121,78.9442462677,1061.43997004
chem_master1,40401,40401,201201,0.000123266738509,3,5,4.98009950249,0.140365532136
chipcool0_B,20082,1,246,0.0122497759187,0,1,0.0122497759187,0.109998722305
chipcool0_C,5,20082,5,4.9795837068e-05,1,1,1.0,0.0
chipcool0_E,20082,20082,20082,4.9795837068e-05,1,1,1.0,0.0
chipcool0,20082,20082,281150,0.000697146678203,5,24,14.0000995917,2.69254079056
chipcool1_B,20082,1,246,0.0122497759187,0,1,0.0122497759187,0.109998722305
chipcool1_C,5,20082,5,4.9795837068e-05,1,1,1.0,0.0
chipcool1_E,20082,20082,20082,4.9795837068e-05,1,1,1.0,0.0
chipcool1,20082,20082,281150,0.000697146678203,5,24,14.0000995917,2.69254079056
circuit_4,80209,80209,307604,4.781297587e-05,1,6750,3.83503098156,30.0312294347
circuit5M_dc,3523317,3523317,19194193,1.54620266964e-06,1,27,5.4477621514,2.09086146838
circuit5M,5558326,5558326,59524291,1.9266649707e-06,1,1290501,10.7090319999,1356.61627435
citationCiteseer,268495,268495,2313294,3.20891657371e-05,1,1318,8.61578055457,16.2824753142
cit-HepPh,34546,34546,421578,0.000353250188133,0,411,12.2033809992,15.2242534022
cit-HepTh,27770,27770,352807,0.000457494032791,0,562,12.7046092906,15.9670843343
cit-Patents,3774768,3774768,16518948,1.1593160718e-06,0,770,4.3761492097,7.78120400803
ckt11752_dc_1,49702,49702,333029,0.000134813791594,1,2921,6.70051506982,23.2204658857
ckt11752_tr_0,49702,49702,333029,0.000134813791594,1,2921,6.70051506982,23.2204658857
cnr-2000,325557,325557,3216152,3.03446749918e-05,0,2716,9.87892135632,20.5373132221
co2010,201062,201062,974574,2.41076470467e-05,1,120,4.84713173051,3.32003868897
coater2,9540,9540,207308,0.0022778195307,0,63,21.7303983229,13.0876923976
coAuthorsCiteseer,227320,227320,1628268,3.15101588906e-05,1,1372,7.16288931902,10.6337150312
coAuthorsDBLP,299067,299067,1955352,2.1861902919e-05,1,336,6.53817372027,9.81523664272
CO,221119,221119,7666057,0.000156790563453,15,313,34.6693726003,7.04043394338
cond-mat-2003,31163,31163,240058,0.00024719385145,0,202,7.70330199275,10.3980044847
cond-mat-2005,40421,40421,351386,0.000215065301412,0,278,8.69315454838,12.7348546125
conf5_0-4x4-10,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf5_0-4x4-14,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf5_0-4x4-18,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf5_0-4x4-22,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf5_0-4x4-26,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf5_4-8x8-05,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf5_4-8x8-10,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf5_4-8x8-15,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf5_4-8x8-20,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf6_0-4x4-20,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf6_0-4x4-30,3072,3072,119808,0.0126953125,39,39,39.0,0.0
conf6_0-8x8-20,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf6_0-8x8-30,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
conf6_0-8x8-80,49152,49152,1916928,0.00079345703125,39,39,39.0,0.0
consph,83334,83334,6010480,0.00086549527202,1,81,72.1251829985,19.0801941463
cont-201,80595,80595,438795,6.75531291574e-05,2,6,5.44444444444,0.640216012928
cont-300,180895,180895,988195,3.01987888961e-05,2,6,5.46280991736,0.598086788722
cop20k_A,121192,121192,2624331,0.000178677844808,0,81,21.654325368,13.7926624538
coPapersCiteseer,434102,434102,32073440,0.000170200945647,1,1188,73.8845709073,101.27835054
coPapersDBLP,540486,540486,30491458,0.000104378077438,1,3299,56.4148895624,66.2361461124
copter1,17222,17222,211064,0.00071161811448,4,19,12.2554871676,5.74965402898
copter2,55476,55476,759952,0.000246931152458,4,45,13.6987526137,4.18833766035
CoupCons3D,416800,416800,22322336,0.000128494405782,20,76,53.5564683301,8.72078161962
crankseg_1,52804,52804,10614210,0.00380674714801,48,2703,201.011476403,88.6641782765
crankseg_2,63838,63838,14148858,0.00347186510724,48,3423,221.636924716,95.8757016735
crashbasis,160000,160000,1750416,6.8375625e-05,6,11,10.9401,0.420846753581
crplat2,18010,18010,960946,0.00296259003496,23,72,53.3562465297,7.51739172586
crystk01,4875,4875,315891,0.0132919289941,24,81,64.7981538462,16.0312987678
crystk02,13965,13965,968583,0.00496655171764,24,81,69.3578947368,14.8305942722
crystk03,24696,24696,1751178,0.00287129000797,24,81,70.9093780369,14.1624060192
crystm01,4875,4875,105339,0.00443241025641,8,27,21.608,5.34664789305
crystm02,13965,13965,322905,0.00165574285568,8,27,23.1224489796,4.9439436435
crystm03,24696,24696,583770,0.000957168813196,8,27,23.6382410107,4.72098938094
ct2010,67578,67578,336352,7.36517966494e-05,1,53,4.97724111397,2.90652920087
ct20stif,52329,52329,2698463,0.000985443199018,2,207,51.5672571614,16.9785826411
Cube_Coup_dt0,2164760,2164760,127206144,2.71449208088e-05,24,68,58.7622387701,4.47161951935
Cube_Coup_dt6,2164760,2164760,127206144,2.71449208088e-05,24,68,58.7622387701,4.47161951935
CurlCurl_0,11083,11083,113343,0.000922741465439,4,13,10.2267436615,1.29167662757
CurlCurl_1,226451,226451,2472071,4.82072607112e-05,4,13,10.9165823953,1.02419653837
CurlCurl_2,806529,806529,8921789,1.37155103594e-05,4,13,11.0619568546,0.921613039299
CurlCurl_3,1219574,1219574,13544618,9.10647808719e-06,4,13,11.1060239067,0.885541765843
CurlCurl_4,2380515,2380515,26515867,4.67911788881e-06,4,13,11.1387103211,0.855869092648
cvxbqp1,50000,50000,349968,0.0001399872,2,9,6.99936,1.99996989737
cvxqp3,17500,17500,122462,0.000399875918367,3,17,6.99782857143,3.625559405
cyl6,13681,13681,714241,0.00381600636868,36,721,52.2067831299,7.84626800048
cz10228,10228,10228,102876,0.000983405495875,1,27,10.0582714118,7.15981369662
cz20468,20468,20468,206076,0.000491899747205,1,27,10.0682040258,7.17420787999
cz40948,40948,40948,412148,0.000245803355655,1,27,10.0651558074,7.1763571328
darcy003,389874,389874,2101242,1.38238026552e-05,2,7,5.3895412364,1.96450545929
dawson5,51537,51537,1010777,0.000380554693217,1,33,19.6126472243,5.32313844909
dblp-2010,326186,326186,1615400,1.51827151615e-05,0,238,4.95238912768,7.66992186287
dc1,116835,116835,766396,5.61445109968e-05,1,114190,6.55964394231,361.498102299
dc2,116835,116835,766396,5.61445109968e-05,1,114190,6.55964394231,361.498102299
dc3,116835,116835,766396,5.61445109968e-05,1,114190,6.55964394231,361.498102299
de2010,24115,24115,116056,0.000199568992812,1,45,4.81260626166,2.9764168622
debr_G_01,8,8,26,0.40625,2,4,3.25,0.829156197589
debr_G_02,16,16,58,0.2265625,2,4,3.625,0.695970545354
debr_G_03,32,32,122,0.119140625,2,4,3.8125,0.526634360824
debr_G_04,64,64,250,0.06103515625,2,4,3.90625,0.384006428983
debr_G_05,128,128,506,0.0308837890625,2,4,3.953125,0.275549876384
debr_G_06,256,256,1018,0.0155334472656,2,4,3.9765625,0.196247760736
debr_G_07,512,512,2042,0.00778961181641,2,4,3.98828125,0.139262058359
debr_G_08,1024,1024,4090,0.0039005279541,2,4,3.994140625,0.0986473148373
debr_G_09,2048,2048,8186,0.00195169448853,2,4,3.9970703125,0.0698156818426
debr_G_10,4096,4096,16378,0.000976204872131,2,4,3.99853515625,0.0493888700295
debr_G_11,8192,8192,32762,0.000488191843033,2,4,3.99926757812,0.0349308843747
debr_G_12,16384,16384,65530,0.000244118273258,2,4,3.99963378906,0.0247025798663
debr_G_13,32768,32768,131066,0.000122064724565,2,4,3.99981689453,0.0174683214316
debr_G_14,65536,65536,262138,6.10337592661e-05,2,4,3.99990844727,0.0123523078298
debr_G_15,131072,131072,524282,3.0517228879e-05,2,4,3.99995422363,0.00873452058425
debr_G_16,262144,262144,1048570,1.5258701751e-05,2,4,3.99997711182,0.00617628114542
debr_G_17,524288,524288,2097146,7.62937270338e-06,2,4,3.99998855591,0.00436730527452
debr_G_18,1048576,1048576,4194298,3.81469180866e-06,2,4,3.99999427795,0.00308815647632
debr,1048576,1048576,4194298,3.81469180866e-06,2,4,3.99999427795,0.00308815647632
delaunay_n15,32768,32768,196548,0.000183049589396,3,18,5.99816894531,1.35541685483
delaunay_n16,65536,65536,393150,9.15373675525e-05,3,17,5.99899291992,1.35319814736
delaunay_n17,131072,131072,786352,4.57717105746e-05,3,17,5.99938964844,1.34455017728
delaunay_n18,262144,262144,1572792,2.28871358559e-05,3,21,5.9997253418,1.34111578111
delaunay_n19,524288,524288,3145646,1.14437934826e-05,3,21,5.99984359741,1.33835101794
delaunay_n20,1048576,1048576,6291372,5.72196950088e-06,3,23,5.99991989136,1.33663832574
delaunay_n21,2097152,2097152,12582816,2.86100112135e-06,3,23,5.99995422363,1.33635468611
delaunay_n22,4194304,4194304,25165738,1.43050658608e-06,3,23,5.999979496,1.33638305357
delaunay_n23,8388608,8388608,50331568,7.15254600436e-07,3,28,5.99999046326,1.33599764144
delaunay_n24,16777216,16777216,100663202,3.57627534697e-07,3,26,5.99999439716,1.33577999502
denormal,89400,89400,1156224,0.000144666156179,6,13,12.9331543624,0.473840637057
dictionary28,52652,52652,178076,6.423557952e-05,0,38,3.38213173289,4.47461016094
dielFilterV2real,1157456,1157456,48538952,3.62310911961e-05,6,110,41.9358938914,16.1485898792
dielFilterV3real,1102824,1102824,89306020,7.34291189869e-05,9,270,80.9793947176,36.5530795786
dixmaanl,60000,60000,299998,8.33327777778e-05,4,5,4.99996666667,0.00577340646605
d_pretok,182730,182730,1641672,4.91662044285e-05,2,11,8.98414053522,2.74946106396
Dubcova1,16129,16129,253009,0.000972570486278,4,25,15.6865893732,5.776977646
Dubcova2,65025,65025,1030225,0.000243652775431,4,25,15.8435217224,5.76218276586
Dubcova3,146689,146689,3636649,0.000169007621653,9,49,24.7915590126,10.1834460202
e40r0100,17281,17281,553562,0.00185365338825,8,62,32.0329842023,15.5422133479
EAT_RS,23219,23219,325592,0.000603930137433,0,1074,14.0226538611,38.7690955572
EAT_SR,23219,23219,325589,0.00060392457283,0,78,14.0225246565,20.089597768
ecl32,51993,51993,380415,0.000140723905365,1,23,7.31665801166,3.3503648398
ecology1,1000000,1000000,4996000,4.996e-06,3,5,4.996,0.0631822759957
ecology2,999999,999999,4995991,4.996000992e-06,3,5,4.995995996,0.0632137007613
email-Enron,36692,36692,367662,0.000273090112063,1,1383,10.0202223918,36.100004407
email-EuAll,265214,265214,420045,5.97176801124e-06,0,930,1.58379648133,9.98398372145
Emilia_923,923136,923136,41005206,4.81180060731e-05,15,57,44.4194636543,3.72073567645
engine,143571,143571,4706073,0.000228310144509,9,159,32.7787157574,16.8791576066
enron,69244,69244,276143,5.75930055576e-05,0,1392,3.98797007683,28.3188255468
epb2,25228,25228,175027,0.000275004249182,3,87,6.93780719835,6.38423213781
epb3,84617,84617,463625,6.47517631735e-05,3,6,5.47909994446,0.549512516219
eu-2005,862664,862664,19235140,2.58471106503e-05,0,6985,22.297371862,29.3334112311
europe_osm,50912018,50912018,108109320,4.17083023022e-08,1,13,2.12345383756,0.479637485973
ex11,16614,16614,1096948,0.0039740893611,14,90,66.0255206452,16.2318713487
ex19,12005,12005,259879,0.00180321228781,1,50,21.6475635152,12.2864188598
ex35,19716,19716,228208,0.000587074539203,1,18,11.5747616149,4.47915530959
ex3sta1,16782,16782,678998,0.00241091035093,9,339,40.4598975092,24.1990618838
ex40,7740,7740,458012,0.00764530710628,6,89,59.1746770026,25.8222752944
EX5,6545,6545,295680,0.00690244012043,42,48,45.1764705882,1.67583720092
EX6,6545,6545,295680,0.00690244012043,42,48,45.1764705882,1.67583720092
exdata_1,6001,6001,2269501,0.0630206857986,3,1503,378.187135477,649.626675359
F1,343791,343791,26837113,0.000227063217921,24,435,78.0622907522,40.8091207732
F2,71505,71505,5294285,0.00103546278414,22,345,74.04076638,37.5485019146
Fault_639,638802,638802,28614564,7.01220491102e-05,15,318,44.7941052157,5.16121654654
fcondp2,201822,201822,11294316,0.00027728279519,27,96,55.9617682909,9.51738907948
fe_body,45087,45087,327468,0.000161089112575,0,28,7.26302481868,2.38583117644
FEM_3D_thermal1,17880,17880,430740,0.0013473492185,12,27,24.0906040268,4.30878363505
FEM_3D_thermal2,147900,147900,3489300,0.000159515159495,12,27,23.5922920892,4.48098319178
fe_ocean,143437,143437,819186,3.98162298545e-05,1,6,5.71112056164,0.66832846437
fe_rotor,99617,99617,1324862,0.000133506904489,5,125,13.2995573045,3.92017316154
fe_tooth,78136,78136,905182,0.000148263265005,3,39,11.5846984745,4.98665345951
filter3D_B,106437,1,7055,0.0662833413193,0,1,0.0662833413193,0.248776727173
filter3D_C,5,106437,5,9.39522910266e-06,1,1,1.0,0.0
filter3D_E,106437,106437,2707145,0.000238960582214,8,112,25.4342474891,12.6749971547
filter3D,106437,106437,2707179,0.000238963583405,8,112,25.4345669269,12.6755769626
finan512,74752,74752,596992,0.000106837293582,3,55,7.98630136986,6.27779987349
finance256,37376,37376,298496,0.000213674587165,3,55,7.98630136986,6.27779987349
fl2010,484481,484481,2346294,9.99606174861e-06,1,177,4.84290199203,3.48065990754
Flan_1565,1564794,1564794,117406044,4.79486197782e-05,24,81,75.0297125372,11.4316982488
flickr,820878,820878,9837214,1.4598723605e-05,0,10272,11.9837710354,87.7273797265
foldoc,13356,13356,120238,0.000674045048844,3,102,9.00254567236,3.77526344308
ford1,18728,18728,101576,0.000289606500105,3,20,5.42375053396,1.64919296929
ford2,100196,100196,544688,5.42559084095e-05,2,30,5.436224999,1.55822840077
fp,7548,7548,848553,0.0148941317171,18,957,112.4209062,207.824624847
Freescale1,3428755,3428755,18920347,1.60937106655e-06,1,27,5.5181390913,2.07495792813
Freescale2,2999349,2999349,23042677,2.56140897533e-06,1,30167,7.68255944873,37.4940275255
fullb,199187,199187,11708077,0.000295096180714,18,144,58.7793229478,12.6632913859
FullChip,2987012,2987012,26621990,2.98377850705e-06,1,2312481,8.9125822059,1806.79902967
fxm4_6,18892,18892,497844,0.00139488178657,4,309,26.3521067118,26.0966093302
G2_circuit,150102,150102,726674,3.22527435773e-05,2,6,4.84120131644,0.639641265095
G3_circuit,1585478,1585478,7660826,3.04758030318e-06,2,6,4.83187152392,0.641881136955
g3rmt3m3,5357,5357,207695,0.00723740287856,7,48,38.7707672205,7.05804756962
g7jac040,11790,11790,114671,0.000824946890056,2,120,9.72612383376,14.5926732108
g7jac040sc,11790,11790,114671,0.000824946890056,2,120,9.72612383376,14.5926732108
g7jac050sc,14760,14760,157990,0.000725198478272,2,149,10.7039295393,17.3917288928
g7jac060,17730,17730,203316,0.000646776282325,2,153,11.4673434856,19.3036933537
g7jac060sc,17730,17730,203316,0.000646776282325,2,153,11.4673434856,19.3036933537
g7jac080,23670,23670,293976,0.000524705190668,2,153,12.4197718631,21.4135997387
g7jac080sc,23670,23670,293976,0.000524705190668,2,153,12.4197718631,21.4135997387
g7jac100,29610,29610,384636,0.000438705536035,2,153,12.990070922,22.5635812827
g7jac100sc,29610,29610,384636,0.000438705536035,2,153,12.990070922,22.5635812827
g7jac120,35550,35550,475296,0.000376084079593,2,153,13.3697890295,23.2900640117
g7jac120sc,35550,35550,475296,0.000376084079593,2,153,13.3697890295,23.2900640117
g7jac140,41490,41490,565956,0.000328772738276,2,153,13.6407809111,23.7912651996
g7jac140sc,41490,41490,565956,0.000328772738276,2,153,13.6407809111,23.7912651996
g7jac160,47430,47430,656616,0.000291880587565,2,153,13.8438962682,24.1581191488
g7jac160sc,47430,47430,656616,0.000291880587565,2,153,13.8438962682,24.1581191488
g7jac180,53370,53370,747276,0.000262353358879,2,153,14.0017987634,24.4383420443
g7jac180sc,53370,53370,747276,0.000262353358879,2,153,14.0017987634,24.4383420443
g7jac200,59310,59310,837936,0.000238207264165,2,153,14.1280728376,24.6594164107
g7jac200sc,59310,59310,837936,0.000238207264165,2,153,14.1280728376,24.6594164107
Ga10As10H30,113081,113081,6115633,0.000478257880288,7,698,54.0818793608,82.3770767944
Ga19As19H42,133123,133123,8884839,0.000501352713943,15,697,66.7415773383,103.182477058
ga2010,291086,291086,1418056,1.67359644752e-05,1,85,4.87160495524,2.96305099093
Ga3As3H12,61349,61349,5970947,0.00158645676215,15,1622,97.3275359012,224.659823276
Ga41As41H72,268096,268096,18488476,0.0002572293055,18,702,68.9621478873,105.387553224
GaAsH6,61349,61349,3381809,0.000898533139944,15,1646,55.1241096024,134.600575119
garon2,13535,13535,390607,0.00213217821492,5,45,28.8590321389,10.8195906316
gas_sensor_B,66917,1,744,0.0111182509676,0,1,0.0111182509676,0.104855307272
gas_sensor_C,28,66917,28,1.49438857092e-05,1,1,1.0,0.0
gas_sensor_E,66917,66917,66917,1.49438857092e-05,1,1,1.0,0.0
gas_sensor,66917,66917,1703365,0.000380394995009,8,33,25.454891881,3.51423571639
Ge87H76,112985,112985,7892195,0.000618238757168,7,469,69.8517059787,90.1507980435
Ge99H100,112985,112985,8451395,0.000662043948628,7,469,74.8010355357,94.5401695275
gearbox,153746,153746,9080404,0.000384147065678,6,99,59.0610747597,15.4094994076
Geo_1438,1437960,1437960,63156690,3.05439886817e-05,15,57,43.9210339648,4.3986052692
germany_osm,11548845,11548845,24738362,1.8547861108e-07,1,13,2.14206373018,0.528888329819
G_n_pin_pout,100000,100000,1002396,0.0001002396,0,25,10.02396,3.17127512499
goodwin,7320,7320,324784,0.00606139329332,1,112,44.3693989071,26.5646369802
graham1,9035,9035,335504,0.00410999589924,1,406,37.1338129496,22.236175624
great-britain_osm,7733822,7733822,16313034,2.72738468134e-07,1,8,2.1093107651,0.543375642832
gridgena,48962,48962,512084,0.000213610652902,5,17,10.4588047874,2.32882338319
gsm_106857,589446,589446,21758924,6.26252345523e-05,12,106,36.9141940059,15.6320601822
GT01R,7980,7980,430909,0.00676674455562,1,90,53.9986215539,11.1890509095
gupta1,31802,31802,2164210,0.00213988548515,3,8413,68.0526381989,360.302936023
gupta2,62064,62064,4248286,0.00110289513703,3,8413,68.4500837845,356.023375867
gupta3,16783,16783,9323427,0.0331006395949,33,14672,555.52803432,1233.52025941
gyro_B,17361,1,8,0.000460802949139,0,1,0.000460802949139,0.0214613748344
gyro_C,12,17361,12,5.76003686424e-05,1,1,1.0,0.0
gyro_k,17361,17361,1021159,0.00338800385015,12,360,58.8191348425,32.0505530674
gyro_m,17361,17361,340431,0.00112948281189,4,120,19.6089510973,10.6854427179
gyro_M,17361,17361,340431,0.00112948281189,4,120,19.6089510973,10.6854427179
gyro,17361,17361,1021159,0.00338800385015,12,360,58.8191348425,32.0505530674
H2O,67024,67024,2216736,0.000493461515601,14,37,33.0737646216,4.80106036698
halfb,224617,224617,12387821,0.000245532890404,12,120,55.1508612438,11.9919836658
Hamrle3_b,1447360,1,440,0.000304001768738,0,1,0.000304001768738,0.017432996061
Hamrle3,1447360,1447360,5514242,2.63228367078e-06,2,6,3.80986209374,1.55149433284
hangGlider_4,15561,15561,149532,0.000617531529833,2,13831,9.60940813572,110.835363182
hangGlider_5,16011,16011,155246,0.00060559670579,2,14231,9.69620885641,112.427359142
hcircuit,105676,105676,513072,4.59436592278e-05,1,1399,4.85514213256,7.89011369544
heart1,3557,3557,1387773,0.10968587482,56,1120,390.152656733,123.920730768
heart2,2339,2339,682797,0.12480476322,56,603,291.918341171,75.6386614001
heart3,2339,2339,682797,0.12480476322,56,603,291.918341171,75.6386614001
helm2d03,392257,392257,2741935,1.78203303328e-05,4,9,6.99014931537,0.141752630594
helm3d01,32226,32226,428444,0.000412554434597,3,37,13.2949792093,6.22203400679
HEP-th,27240,27240,342437,0.000461494444337,0,562,12.5711086637,15.8634873184
HEP-th-new,27770,27770,352807,0.000457494032791,0,562,12.7046092906,15.9670843343
hi2010,25016,25016,124126,0.000198347633786,1,112,4.96186440678,3.39116274389
hollywood-2009,1139905,1139905,113891327,8.76502856732e-05,1,11468,99.9129988903,271.864914052
hood,220542,220542,10768436,0.000221396124258,21,77,48.8271440361,12.8181527978
Hook_1498,1498023,1498023,60917445,2.71459295144e-05,15,93,40.6652267689,13.9537720856
HTC_336_4438,226340,226340,904522,1.76561703869e-05,1,7394,3.99629760537,34.3457802156
HTC_336_9129,226340,226340,883422,1.72443006975e-05,1,7394,3.90307501988,31.8841915148
hugebubbles-00000,18318143,18318143,54940162,1.63729541508e-07,2,3,2.99922115468,0.0278969303486
hugebubbles-00010,19458087,19458087,58359528,1.54138628021e-07,2,3,2.9992428341,0.0275062284233
hugebubbles-00020,21198119,21198119,63580358,1.41490837523e-07,2,3,2.99933961122,0.0256895439676
hugetrace-00000,4588484,4588484,13758266,6.53469404144e-07,2,3,2.9984339054,0.0395429126967
hugetrace-00010,12057441,12057441,36164358,2.48754226711e-07,2,3,2.99933941207,0.0256934146097
hugetrace-00020,16002413,16002413,47997626,1.87434187463e-07,2,3,2.9993992781,0.0245022659528
hugetric-00000,5824554,5824554,17467046,5.14865879695e-07,2,3,2.99886411904,0.0336836865012
hugetric-00010,6592765,6592765,19771708,4.54892730811e-07,2,3,2.99900087444,0.0315931528135
hugetric-00020,7122792,7122792,21361554,4.21048688423e-07,2,3,2.99904222951,0.0309330433021
human_gene1,22283,22283,24669643,0.0496838845797,1,7939,1107.10600009,1409.12160612
human_gene2,14340,14340,18068388,0.087866050431,1,7229,1259.99916318,1375.13529138
hvdc1,24842,24842,159981,0.000259235988386,2,181,6.43994042348,3.61747146432
hvdc2,189860,189860,1347273,3.73756413173e-05,1,60,7.09613926051,3.84627592098
ia2010,216007,216007,1021170,2.18857985312e-05,1,49,4.72748568333,2.23324681944
ibm_matrix_2,51448,51448,1056610,0.000399188226123,12,5671,20.5374358576,28.4033092538
iChem_Jacobian,274087,274087,4137369,5.50740965224e-05,0,17,7.75436996282,6.25291453083
id2010,149842,149842,728264,3.24355838646e-05,1,150,4.86021275744,3.68898918561
igbt3,10938,10938,234006,0.00195592030361,2,42,21.3938562809,3.72705716667
il2010,451554,451554,2164464,1.06152683982e-05,1,90,4.79336690628,2.2973560271
Ill_Stokes,20896,20896,191368,0.000438271266554,3,12,9.15811638591,1.64439601649
in-2004,1382908,1382908,16917053,8.84582069475e-06,0,7753,12.2329562053,37.2300100274
in2010,267071,267071,1281716,1.79695971343e-05,1,53,4.79915827626,2.49598908477
indochina-2004,7414866,7414866,194109311,3.53052876405e-06,0,6985,26.1783976946,215.830027711
inlet_B,11730,2,39,0.00166240409207,0,1,0.00332480818414,0.0575652137552
inlet_C,1,11730,64,0.00545609548167,64,64,64.0,0.0
inlet_E,11730,11730,95316,0.000692739232911,0,14,8.12583120205,4.50562093906
inlet,11730,11730,328323,0.00238619143866,1,41,27.9900255754,7.86283645932
inline_1,503712,503712,36816342,0.000145102882936,18,843,73.0900633695,35.6320552321
ins2,309412,309412,2751484,2.87403918881e-05,5,309412,8.89262213489,590.355287825
internet,124651,124651,207214,1.33360606043e-05,0,138,1.66235329039,3.79278003924
invextr1_new,30412,30412,1793881,0.00193956199821,4,214,58.9859594897,39.2464076627
italy_osm,6686493,6686493,14027956,3.13760021754e-07,1,9,2.09795418914,0.408225109058
jan99jac060,20614,20614,127182,0.000299296133773,2,68,6.1696905016,6.471888531
jan99jac060sc,20614,20614,127182,0.000299296133773,2,68,6.1696905016,6.471888531
jan99jac080,27534,27534,171522,0.000226246159525,2,68,6.22946175637,6.56050135161
jan99jac080sc,27534,27534,171522,0.000226246159525,2,68,6.22946175637,6.56050135161
jan99jac100,34454,34454,215862,0.000181843129859,2,68,6.26522319615,6.61269281228
jan99jac100sc,34454,34454,215862,0.000181843129859,2,68,6.26522319615,6.61269281228
jan99jac120,41374,41374,260202,0.000152004207743,2,68,6.28902209117,6.64709201151
jan99jac120sc,41374,41374,260202,0.000152004207743,2,68,6.28902209117,6.64709201151
jnlbrng1,40000,40000,199200,0.0001245,3,5,4.98,0.140712472795
juba40k_C,1,40337,6,0.000148746808141,6,6,6.0,0.0
juba40k_E,40337,40337,5723,3.51735785587e-06,0,1,0.141879663832,0.348926675425
juba40k_iv,40337,1,5723,0.141879663832,0,1,0.141879663832,0.348926675425
juba40k,40337,40337,144945,8.90832490685e-05,1,34,3.59335101768,2.71137997074
k1_san,67759,67759,559774,0.000121921064775,0,11,8.26124942812,2.73883066029
k3plates,11107,11107,378927,0.00307158124963,15,58,34.1160529396,5.54087593994
kim1,38415,38415,933195,0.000632369227679,4,25,24.2924638813,3.4615500854
kim2,456976,456976,11330020,5.42555153136e-05,4,25,24.793468366,1.89711627388
kkt_power,2063494,2063494,14612663,3.43180772722e-06,1,96,7.08151465427,7.4003646437
kron_g500-logn16,65536,65536,4912469,0.0011437733192,0,17998,74.9583282471,312.504836369
kron_g500-logn17,131072,131072,10228360,0.000595368910581,0,29936,78.0361938477,378.105035552
kron_g500-logn18,262144,262144,21165908,0.000308004498947,0,49163,80.7415313721,453.732304299
kron_g500-logn19,524288,524288,43562265,0.000158478596859,0,80675,83.08842659,540.913713674
kron_g500-logn20,1048576,1048576,89239674,8.11630106909e-05,0,131504,85.1055850983,640.98214414
kron_g500-logn21,2097152,2097152,182082942,4.14008677581e-05,0,213905,86.8239126205,755.641416639
ks2010,238600,238600,1121798,1.97048794694e-05,1,54,4.70158424141,2.37471681918
Kuu,7102,7102,340200,0.00674486052334,23,98,47.9019994368,19.9535781713
ky2010,161672,161672,787778,3.01393739152e-05,1,81,4.87269285962,3.125785333
la2010,204447,204447,980634,2.34609428915e-05,1,581,4.79651939133,3.4491943293
laminar_duct3D,67173,67173,3833077,0.000849489576357,1,89,57.0627633126,37.8955871734
language,399130,399130,1216334,7.63526478223e-06,1,11555,3.04746323253,20.7100031106
largebasis,440020,440020,5560100,2.87169141055e-05,4,14,12.6360165447,1.15112386593
ldoor,952203,952203,46522475,5.13102015184e-05,28,77,48.8577278164,11.9465715269
LeGresley_87936,87936,87936,593276,7.67226096616e-05,1,56,6.7466794032,3.33864154488
lhr07c,7337,7337,156508,0.0029073646358,1,63,21.3313343328,26.2006326902
lhr07,7337,7337,156508,0.0029073646358,1,63,21.3313343328,26.2006326902
lhr10c,10672,10672,232633,0.00204258288303,1,63,21.7984445277,26.3587531836
lhr10,10672,10672,232633,0.00204258288303,1,63,21.7984445277,26.3587531836
lhr11c,10964,10964,233741,0.00194445028611,1,63,21.3189529369,26.1836253168
lhr11,10964,10964,233741,0.00194445028611,1,63,21.3189529369,26.1836253168
lhr14c,14270,14270,307858,0.00151182839315,1,63,21.5737911703,26.2688592084
lhr14,14270,14270,307858,0.00151182839315,1,63,21.5737911703,26.2688592084
lhr17c,17576,17576,381975,0.0012365020814,1,63,21.7327605826,26.3206391553
lhr17,17576,17576,381975,0.0012365020814,1,63,21.7327605826,26.3206391553
lhr34c,35152,35152,764014,0.000618302834751,1,63,21.7345812472,26.3193778564
lhr34,35152,35152,764014,0.000618302834751,1,63,21.7345812472,26.3193778564
lhr71c,70304,70304,1528092,0.000309164365889,1,63,21.7354915794,26.318747137
lhr71,70304,70304,1528092,0.000309164365889,1,63,21.7354915794,26.318747137
li,22695,22695,1350309,0.00262163839076,11,108,59.4980832783,29.2053706628
Lin,256000,256000,1766400,2.6953125e-05,4,7,6.9,0.31024184115
Linux_call_graph,324085,324085,1208908,1.15100017713e-05,0,712,3.73021892405,5.45026433371
ljournal-2008,5363260,5363260,79023142,2.74723993581e-06,0,2469,14.7341620582,37.0025341711
lock3491,3491,3491,160444,0.0131650885064,0,113,45.9593239759,12.9542772163
Long_Coup_dt0,1470152,1470152,87088992,4.02938518916e-05,20,756,59.2380869461,6.66249961988
Long_Coup_dt6,1470152,1470152,87088992,4.02938518916e-05,20,756,59.2380869461,6.66249961988
lowThrust_10,18260,18260,222005,0.000665826704208,2,7100,12.1579956188,74.3075596915
lowThrust_11,18368,18368,223801,0.000663343199694,2,7142,12.184287892,74.5275863507
lowThrust_12,18458,18458,224593,0.000659214775475,2,7177,12.1677863257,74.7097288053
lowThrust_13,18476,18476,224897,0.000658821487215,2,7184,12.1723857978,74.7462728271
lowThrust_4,13562,13562,160947,0.000875055111286,2,5273,11.8674974193,64.0309054822
lowThrust_5,16262,16262,198369,0.000750111615447,2,6323,12.1983150904,70.1243231742
lowThrust_6,16928,16928,207349,0.0007235868147,2,6582,12.2488775992,71.546989265
lowThrust_7,17378,17378,211561,0.000700544980093,2,6757,12.1740706641,72.4906296151
lowThrust_8,17702,17702,216445,0.000690721357736,2,6883,12.2271494746,73.1643933247
lowThrust_9,18044,18044,219589,0.000674442522603,2,7016,12.1696408779,73.8669619782
lp1,534388,534388,1643420,5.75486544025e-06,2,249643,3.07533103288,341.498794537
lpl1,32460,32460,328036,0.000311332512569,1,253,10.105853358,15.4771732696
lung2,109460,109460,492564,4.11104073219e-05,2,8,4.49994518546,1.93909408568
luxembourg_osm,114599,114599,239332,1.82238072846e-05,1,6,2.08843009101,0.411208776058
m133-b3,200200,200200,800800,1.998001998e-05,4,4,4.0,0.0
m14b,214765,214765,3358036,7.280451868e-05,4,40,15.6358624543,3.13118225567
M6,3501776,3501776,21003872,1.71286304359e-06,3,10,5.99806269733,0.84471628379
ma2010,157508,157508,776610,3.13038493241e-05,1,67,4.93060669934,3.11205342531
mac_econ_fwd500,206500,206500,1273389,2.98621437659e-05,1,44,6.16653268765,4.43586533232
majorbasis,160000,160000,1750416,6.8375625e-05,6,11,10.9401,0.420846753581
man_5976,5976,5976,225046,0.0063015896697,0,51,37.6582998661,10.9752082214
mario001,38434,38434,206156,0.000139561236143,2,7,5.36389654993,1.97614528861
mario002,389874,389874,2101242,1.38238026552e-05,2,7,5.3895412364,1.96450545929
mark3jac040,18289,18289,113435,0.000339130738453,2,44,6.20236207556,4.34125822026
mark3jac040sc,18289,18289,113435,0.000339130738453,2,44,6.20236207556,4.34125822026
mark3jac060,27449,27449,170695,0.000226551919169,2,44,6.21862362928,4.34554782688
mark3jac060sc,27449,27449,170695,0.000226551919169,2,44,6.21862362928,4.34554782688
mark3jac080,36609,36609,227955,0.000170087888801,2,44,6.2267475211,4.34766644586
mark3jac080sc,36609,36609,227955,0.000170087888801,2,44,6.2267475211,4.34766644586
mark3jac100,45769,45769,285215,0.000136153720973,2,44,6.23161965523,4.3489292684
mark3jac100sc,45769,45769,285215,0.000136153720973,2,44,6.23161965523,4.3489292684
mark3jac120,54929,54929,342475,0.000113507743234,2,44,6.23486682809,4.34976767833
mark3jac120sc,54929,54929,342475,0.000113507743234,2,44,6.23486682809,4.34976767833
mark3jac140,64089,64089,399735,9.73206913591e-05,2,44,6.23718578851,4.35036484429
mark3jac140sc,64089,64089,399735,9.73206913591e-05,2,44,6.23718578851,4.35036484429
matrix_9,103430,103430,2121550,0.000198317126973,12,4057,20.5119404428,17.7937920255
matrix-new_3,125329,125329,2678750,0.00017054109029,12,9358,21.373744305,42.771818244
mc2depi,525825,525825,2100225,7.5959721329e-06,2,4,3.99415204678,0.0763227705208
md2010,145247,145247,700378,3.31984764673e-05,1,68,4.82197911144,3.33101546583
me2010,69518,69518,335476,6.94171721431e-05,1,73,4.82574297304,3.27260763536
memchip,2707524,2707524,14810202,2.02030227111e-06,2,27,5.47001688628,2.06160422755
mhd4800a,4800,4800,102252,0.00443802083333,1,33,21.3025,5.79951093484
mi2010,329885,329885,1578090,1.45012897715e-05,1,58,4.78375797626,2.64445766234
minsurfo,40806,40806,203622,0.000122285974376,1,6,4.99000147037,0.175156549097
mip1,66463,66463,10352819,0.00234368230021,4,66395,155.768156719,350.744317536
mixtank_new,29957,29957,1995041,0.00222308048575,11,154,66.5968221117,38.3350022959
ML_Geer,1504002,1504002,110879972,4.90180781688e-05,26,74,73.723287602,2.50687490514
ML_Laplace,377002,377002,27689972,0.000194820748823,26,74,73.4478119479,3.52481421579
mn2010,259777,259777,1227102,1.81835748978e-05,1,311,4.72367453624,2.75990114954
mo2010,343565,343565,1656568,1.40343220682e-05,1,84,4.82170186137,2.91246961727
mouse_gene,45101,45101,28967291,0.0142408377846,1,8032,642.276024922,856.669033999
mplate,5962,5962,142190,0.0040002313658,4,36,23.8493794029,8.43266383216
ms2010,171778,171778,839980,2.846648613e-05,1,62,4.88991605444,2.88541097291
msc10848,10848,10848,1229778,0.0104502665146,45,723,113.36449115,48.0938587345
msc23052,23052,23052,1154814,0.00217317559115,12,178,50.0960437272,11.6230774397
msdoor,415863,415863,20240935,0.00011703883921,28,77,48.6721227904,11.7100184494
m_t1,97578,97578,9753570,0.00102437690939,48,237,99.9566500646,28.557694793
mt2010,132288,132288,638668,3.64950745777e-05,1,139,4.82786042574,3.58890391282
mult_dcop_01,25187,25187,193276,0.000304666739353,1,22767,7.67364116409,143.81386047
mult_dcop_02,25187,25187,193276,0.000304666739353,1,22767,7.67364116409,143.81386047
mult_dcop_03,25187,25187,193216,0.000304572159559,1,22767,7.67125898281,143.813907498
Muu,7102,7102,170134,0.0033731043512,12,49,23.9557871022,9.98066362817
Na5,5832,5832,305630,0.00898588695641,14,204,52.4056927298,59.2541116558
NACA0015,1039183,1039183,6229636,5.76870863735e-06,3,10,5.99474394789,0.856599255121
nasa2910,2910,2910,174296,0.0205826572667,16,175,59.895532646,30.0203495812
nasa4704,4704,4704,104756,0.0047341747073,6,42,22.2695578231,6.4560293347
nasasrb,54870,54870,2677324,0.000889264613355,12,276,48.7939493348,8.53063646756
nc2010,288987,288987,1416620,1.69627693081e-05,1,83,4.90201981404,3.10407810225
ncvxbqp1,50000,50000,349968,0.0001399872,2,9,6.99936,1.99996989737
ncvxqp3,75000,75000,499964,8.88824888889e-05,2,15,6.66618666667,3.48585455689
ncvxqp5,62500,62500,424966,0.000108791296,2,13,6.799456,2.86311266004
ncvxqp7,87500,87500,574962,7.5097077551e-05,2,17,6.57099428571,3.9977622076
nd12k,36000,36000,14220946,0.0109729521605,126,519,395.026277778,83.1939159002
nd2010,133769,133769,625946,3.49804915168e-05,1,48,4.6793053697,2.62409637574
nd24k,72000,72000,28715634,0.00553928125,110,520,398.82825,76.9435393775
nd3k,9000,9000,3279690,0.04049,127,515,364.41,94.7626749658
nd6k,18000,18000,6897316,0.0212880123457,130,514,383.184222222,89.1728574546
ne2010,193352,193352,913854,2.44444055136e-05,1,64,4.72637469486,2.49171075975
nemeth01,9506,9506,725054,0.00802370093341,31,96,76.273301073,10.7185458581
nemeth02,9506,9506,394808,0.00436908329327,17,52,41.5325057858,6.67002343905
nemeth03,9506,9506,394808,0.00436908329327,17,52,41.5325057858,6.67002343905
nemeth04,9506,9506,394808,0.00436908329327,17,52,41.5325057858,6.67002343905
nemeth05,9506,9506,394808,0.00436908329327,17,52,41.5325057858,6.67002343905
nemeth06,9506,9506,394808,0.00436908329327,17,52,41.5325057858,6.67002343905
nemeth07,9506,9506,394812,0.00436912755867,17,52,41.5329265727,6.66916965588
nemeth08,9506,9506,394816,0.00436917182407,17,52,41.5333473596,6.66886786017
nemeth09,9506,9506,395506,0.00437680760518,18,52,41.6059330949,6.72702568299
nemeth10,9506,9506,401448,0.00444256385361,18,52,42.2310119924,7.06970418023
nemeth11,9506,9506,408264,0.00451799209146,18,52,42.9480328214,7.12602086628
nemeth12,9506,9506,446818,0.00494464412811,20,55,47.0037870818,6.49108747977
nemeth13,9506,9506,474472,0.00525067295578,21,59,49.9128971176,7.02004792588
nemeth14,9506,9506,496144,0.00549050288104,24,60,52.1927203871,6.52890880179
nemeth15,9506,9506,539802,0.00597363756528,25,66,56.7853986956,6.04057580039
nemeth16,9506,9506,587012,0.00649607992277,28,69,61.7517357458,5.22059251369
nemeth17,9506,9506,629620,0.00696759494009,29,74,66.2339575005,5.80106854169
nemeth18,9506,9506,695234,0.00769370239284,35,82,73.1363349463,5.64463544535
nemeth19,9506,9506,818302,0.00905561588683,41,98,86.0826846202,7.54394524196
nemeth20,9506,9506,971870,0.010755053039,46,120,102.237534189,11.1072353078
nemeth21,9506,9506,1173746,0.0129890834004,53,141,123.474226804,14.2584872558
nemeth22,9506,9506,1358832,0.0150373097545,62,167,142.944666526,17.4101670571
nemeth23,9506,9506,1506810,0.0166748860133,62,191,158.511466442,24.2677167354
nemeth24,9506,9506,1506550,0.0166720087624,62,193,158.484115296,25.3734781158
nemeth25,9506,9506,1511758,0.0167296423104,62,193,159.031979802,25.1839566477
nemeth26,9506,9506,1511760,0.0167296644431,62,193,159.032190196,25.1836305612
net100,29920,29920,2033200,0.00227120807,3,181,67.9545454545,57.8201382602
net125,36720,36720,2577200,0.00191136125232,3,231,70.1851851852,66.6259108962
net150,43520,43520,3121200,0.00164794921875,3,281,71.71875,74.7790430096
net25,9520,9520,401200,0.00442677070828,3,139,42.1428571429,32.4798995927
net4-1,88343,88343,2441727,0.000312862001394,2,4791,27.6391677892,85.3025434614
net50,16320,16320,945200,0.00354881535948,3,139,57.9166666667,39.1268414547
net75,23120,23120,1489200,0.00278597598209,3,139,64.4117647059,48.4264862185
netherlands_osm,2216688,2216688,4882476,9.9364437121e-07,1,7,2.20259955393,0.581561545215
nh2010,48837,48837,234550,9.83416479153e-05,1,74,4.80271105924,3.27358909287
nj2010,169588,169588,829912,2.8856377271e-05,1,60,4.89369530863,2.7437148101
nlpkkt120,3542400,3542400,96845792,7.71765848681e-06,5,28,27.3390334237,3.09277465603
nlpkkt80,1062400,1062400,28704672,2.54317628193e-05,5,28,27.0187048193,3.73511658625
NLR,4163763,4163763,24975952,1.44062201692e-06,3,20,5.99840865102,0.841930882612
nm2010,168609,168609,830970,2.92296651175e-05,1,206,4.9283846058,3.4356825586
nmos3,18588,18588,386594,0.00111889615598,5,33,20.7980417474,2.4166751859
NotreDame_www,325729,325729,929849,8.76394364766e-06,0,60,2.85467060041,5.57519975428
ns3Da,20414,20414,1679599,0.00403041147397,9,306,82.2768198295,43.899042448
nv2010,84538,84538,416998,5.83485454131e-05,1,94,4.93266933213,3.62429606143
ny2010,350169,350169,1709544,1.39419939911e-05,0,61,4.88205409388,2.54829369456
obstclae,40000,40000,197608,0.000123505,1,5,4.9402,0.419790376259
offshore,259789,259789,4242673,6.28634256853e-05,5,31,16.3312264953,2.81215077819
oh2010,365344,365344,1768240,1.32476013862e-05,1,62,4.83993168083,2.65657079914
ohne2,181343,181343,11063545,0.000336428449822,15,3441,61.0089443761,21.0851927196
oilpan,73752,73752,3597188,0.000661325900597,28,70,48.7741078208,13.4906192858
ok2010,269118,269118,1274148,1.75927764296e-05,1,65,4.73453280717,2.87789368499
olafu,16146,16146,1015156,0.00389406224746,24,89,62.8735290474,12.4093935221
olesnik0,88263,88263,744216,9.55304081514e-05,1,11,8.43180041467,2.8352150626
onera_dual,85567,85567,419201,5.72545094996e-05,3,5,4.89909661435,0.304864518451
onetone1,36057,36057,341088,0.000262353740634,1,81,9.45968882603,14.2398186132
onetone2,36057,36057,227628,0.000175084017242,1,33,6.31300440968,5.03251604243
OPF_10000,43887,43887,467711,0.000242831931823,2,64,10.6571649919,5.99447893966
OPF_3754,15435,15435,158273,0.000664344840779,2,64,10.2541626174,5.53093558674
OPF_6000,29902,29902,302418,0.000338226134832,2,76,10.1136378838,6.03306126173
opt1,15449,15449,1930655,0.00808916935199,44,243,124.969577319,42.4947843806
or2010,196621,196621,979512,2.53366947846e-05,1,120,4.98172626525,3.40212090476
p2p-Gnutella31,62586,62586,147892,3.77563749691e-05,0,78,2.36302048381,4.39156571906
pa2010,421545,421545,2058462,1.15839045218e-05,1,64,4.88313703163,2.63184092875
packing-500x100x100-b050,2145852,2145852,34976486,7.59585462583e-06,0,18,16.2995798405,2.82958054013
para-10,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
para-4,153226,153226,5326228,0.000226858379039,10,5776,34.7606019866,19.8859917358
para-5,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
para-6,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
para-7,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
para-8,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
para-9,155924,155924,5416358,0.000222782681466,8,6931,34.7371668249,22.2781559974
parabolic_fem,525825,525825,3674625,1.32901708621e-05,3,7,6.98830409357,0.152633081778
patents_main,240547,240547,560943,9.69435329792e-06,0,206,2.33194760276,2.9954945971
patents,3774768,3774768,14970767,1.05066320145e-06,0,36,3.9660098316,5.31560943195
pattern1,19242,19242,9323432,0.0251811399683,9,6028,484.535495271,379.742604817
pcrystk02,13965,13965,968583,0.00496655171764,24,81,69.3578947368,14.8305942722
pcrystk03,24696,24696,1751178,0.00287129000797,24,81,70.9093780369,14.1624060192
pct20stif,52329,52329,2698463,0.000985443199018,2,207,51.5672571614,16.9785826411
pdb1HYS,36417,36417,4344765,0.00327610610455,18,204,119.30595601,31.8603842202
pds10,16558,16558,149658,0.000545863657208,2,97,9.03841043604,7.25776662672
pf2177,9728,9728,725144,0.00766261726865,57,252,74.5419407895,32.7991810189
pfinan512,74752,74752,596992,0.000106837293582,3,55,7.98630136986,6.27779987349
PFlow_742,742793,742793,37138461,6.7311349575e-05,1,137,49.9983992849,19.9724606907
piston_B,2025,1,11,0.00543209876543,0,1,0.00543209876543,0.0735023201568
piston_E,2025,2025,96400,0.0235086114922,0,60,47.6049382716,23.9637993506
piston_M,2025,2025,3856,0.000940344459686,0,9,1.90419753086,3.46363217054
piston,2025,2025,100015,0.0243901844231,4,63,49.3901234568,20.7332952539
pkustk01,22044,22044,979380,0.00201544256467,9,126,44.4284158955,20.2204014845
pkustk02,10800,10800,810000,0.00694444444444,30,156,75.0,30.5463582117
pkustk03,63336,63336,3130416,0.000780370405098,12,90,49.4255399773,11.8031588152
pkustk04,55590,55590,4218660,0.0013651525261,12,4230,75.8888289261,110.887920785
pkustk05,37164,37164,2205144,0.00159658502729,24,126,59.3354859541,24.62348327
pkustk06,43164,43164,2571768,0.00138034746003,24,126,59.5813177648,24.8688607458
pkustk07,16860,16860,2418804,0.00850913742227,39,267,143.46405694,61.1331778503
pkustk08,22209,22209,3226671,0.00654179119056,39,267,145.286640551,61.5369405247
pkustk09,33960,33960,1583640,0.00137315985966,12,84,46.6325088339,14.4525519429
pkustk10,80676,80676,4308984,0.000662042952579,30,90,53.4109772423,6.56925111585
pkustk11,87804,87804,5217912,0.000676812152842,18,132,59.4268142681,25.0321538724
pkustk12,94653,94653,7512317,0.000838504000591,12,4146,79.3669191679,148.391038398
pkustk13,94893,94893,6616827,0.000734820774891,18,300,69.7293477917,32.7229110551
pkustk14,151926,151926,14836504,0.000642787423215,12,333,97.6561220594,46.5076696935
pli,22695,22695,1350309,0.00262163839076,11,108,59.4980832783,29.2053706628
poisson3Da,13514,13514,352762,0.00193158563533,6,110,26.1034482759,13.7644763605
poisson3Db,85623,85623,2374949,0.000323946586022,6,145,27.737278535,14.7120535397
PR02R,161070,161070,8185136,0.000315497979615,1,92,50.8172595766,19.6982847015
pre2,659033,659033,5959282,1.37208056819e-05,1,628,9.04246373095,22.1216556167
preferentialAttachment,100000,100000,999970,9.9997e-05,5,983,9.9997,15.5453915972
Pres_Poisson,14822,14822,715804,0.00325822073447,18,50,48.2933477264,5.11656412546
psmigr_1,3140,3140,543162,0.0550896588097,4,2294,172.981528662,191.641202809
psmigr_2,3140,3140,540022,0.0547711874721,3,2293,171.981528662,191.641202809
psmigr_3,3140,3140,543162,0.0550896588097,4,2294,172.981528662,191.641202809
pwtk,217918,217918,11634424,0.000244995821969,2,180,53.3889995319,4.74389510247
pwt,36519,36519,326107,0.000244524493342,1,16,8.92978997234,0.791670219775
qa8fk,66127,66127,1660579,0.000379753600916,8,27,25.1119663677,4.18252375219
qa8fm,66127,66127,1660579,0.000379753600916,8,27,25.1119663677,4.18252375219
qc2534,2534,2534,463360,0.0721614612696,182,183,182.857142857,0.349927106112
raefsky1,3242,3242,294276,0.0279981169422,24,108,90.7698951265,21.192562843
raefsky2,3242,3242,294276,0.0279981169422,24,108,90.7698951265,21.192562843
raefsky3,21200,21200,1488768,0.00331249555002,32,80,70.2249056604,6.3269998323
raefsky4,19779,19779,1328611,0.00339616813517,18,177,67.1728095455,15.9562881477
raefsky5,6316,6316,168658,0.00422788049771,1,72,26.7032932236,17.2852148632
raefsky6,3402,3402,137845,0.0119102917294,1,165,40.5188124633,32.039700608
rail_20209_B,20209,7,689,0.00487053151708,0,1,0.0340937206195,0.181469939202
rail_20209_C,6,20209,17,0.000140201560361,2,4,2.83333333333,0.687184270936
rail_20209_E,20209,20209,139473,0.000341507695666,4,11,6.90152902172,1.97119193441
rail_20209,20209,20209,139233,0.000340920041805,3,11,6.88965312485,1.97149168851
rail_79841_B,79841,7,1377,0.00246382542446,0,1,0.0172467779712,0.13018957954
rail_79841_C,6,79841,17,3.54871974716e-05,2,4,2.83333333333,0.687184270936
rail_79841_E,79841,79841,554913,8.70508394725e-05,4,11,6.95022607432,1.98568983515
rail_79841,79841,79841,553921,8.68952215058e-05,3,11,6.93780138024,1.98582520136
Raj1,263743,263743,1302464,1.87242247142e-05,1,40468,4.9383831988,88.291541311
rajat09,24482,24482,105573,0.00017614043948,1,92,4.31227023936,1.11406654652
rajat10,30202,30202,130303,0.000142850908994,1,102,4.31438315343,1.11321760026
rajat15,37261,37261,443573,0.00031948913292,1,2787,11.9044845817,27.6075678297
rajat16,94294,94294,641159,7.21103535095e-05,1,28755,6.79957367383,97.7292914836
rajat17,94294,94294,641159,7.21103535095e-05,1,28755,6.79957367383,97.7292914836
rajat18,94294,94294,485143,5.45634284673e-05,1,28747,5.1450039239,96.9334902773
rajat20,86916,86916,605045,8.00918294426e-05,1,29105,6.96126144783,101.873492208
rajat21,411676,411676,1893370,1.11718319247e-05,1,118689,4.59917507943,188.77266322
rajat22,39899,39899,197264,0.000123914980617,1,3401,4.94408381162,24.9689269039
rajat23,110355,110355,556938,4.57322765119e-05,1,3401,5.04678537447,19.3716156755
rajat24,358172,358172,1948235,1.51865133831e-05,1,105296,5.43938387144,180.115995882
rajat25,87190,87190,607235,7.98773117325e-05,1,29105,6.96450280996,101.977421446
rajat26,51032,51032,249302,9.57283524152e-05,1,3401,4.88520928045,22.7603759769
rajat28,87190,87190,607235,7.98773117325e-05,1,29105,6.96450280996,101.977421446
rajat29,643994,643994,4866270,1.17336345943e-05,1,454521,7.55639027693,773.926677355
rajat30,643994,643994,6175377,1.48901760897e-05,1,454746,9.58918406072,784.579856908
rajat31,4690002,4690002,20316253,9.23628992081e-07,1,1252,4.33182182012,1.10615784686
ramage02,16830,16830,2866352,0.0101195520971,45,270,170.312061794,52.8570854527
Reuters911_Day_01,13332,13332,18636,0.000104848468645,0,305,1.39783978398,6.8940584664
Reuters911_Day_02,13332,13332,27838,0.000156620072448,0,396,2.08805880588,9.11836942047
Reuters911_Day_03,13332,13332,14902,8.3840517265e-05,0,223,1.11776177618,5.24591131353
Reuters911_Day_04,13332,13332,12464,7.01240241036e-05,0,167,0.934893489349,4.60028018972
Reuters911_Day_05,13332,13332,17668,9.94023794819e-05,0,254,1.32523252325,6.01680185596
Reuters911_Day_06,13332,13332,15890,8.93991289318e-05,0,309,1.19186918692,5.90005262337
Reuters911_Day_07,13332,13332,9204,5.17828560534e-05,0,168,0.690369036904,3.67808932571
Reuters911_Day_08,13332,13332,6874,3.86739844101e-05,0,130,0.515601560156,2.93708090799
Reuters911_Day_09,13332,13332,7768,4.3703740311e-05,0,151,0.582658265827,3.236779413
Reuters911_Day_10,13332,13332,9410,5.29418378381e-05,0,137,0.705820582058,3.56559791242
Reuters911_Day_11,13332,13332,10240,5.76115217282e-05,0,202,0.768076807681,3.90982681027
Reuters911_Day_12,13332,13332,5550,3.12249946867e-05,0,139,0.416291629163,2.54016020179
Reuters911_Day_13,13332,13332,4264,2.39897977196e-05,0,94,0.319831983198,2.0187434865
Reuters911_Day_14,13332,13332,5390,3.03248146597e-05,0,120,0.404290429043,2.42553167665
Reuters911_Day_15,13332,13332,11508,6.47454484422e-05,0,224,0.863186318632,4.37190979412
Reuters911_Day_16,13332,13332,9786,5.50572609016e-05,0,148,0.73402340234,3.50237636297
Reuters911_Day_17,13332,13332,7374,4.14870469945e-05,0,140,0.553105310531,2.85200254205
Reuters911_Day_18,13332,13332,6810,3.83139123993e-05,0,158,0.510801080108,2.90203386065
Reuters911_Day_19,13332,13332,3770,2.12104918863e-05,0,63,0.282778277828,1.90109333215
Reuters911_Day_20,13332,13332,5966,3.35654627569e-05,0,120,0.447494749475,2.81423354848
Reuters911_Day_21,13332,13332,7086,3.98667229459e-05,0,148,0.531503150315,2.95581737196
Reuters911_Day_22,13332,13332,7132,4.01255247037e-05,0,134,0.53495349535,3.02009361972
Reuters911_Day_23,13332,13332,5986,3.36779852603e-05,0,95,0.44899489949,2.61897110348
Reuters911_Day_24,13332,13332,4792,2.69603918088e-05,0,83,0.359435943594,2.11826991401
Reuters911_Day_25,13332,13332,7644,4.30061007901e-05,0,132,0.573357335734,2.88130602885
Reuters911_Day_26,13332,13332,6250,3.51632823048e-05,0,136,0.468796879688,2.78303359488
Reuters911_Day_27,13332,13332,7220,4.06206237185e-05,0,144,0.541554155416,3.26283818725
Reuters911_Day_28,13332,13332,7632,4.29385872881e-05,0,127,0.572457245725,3.20441918337
Reuters911_Day_29,13332,13332,5682,3.1967643209e-05,0,86,0.426192619262,2.29624809
Reuters911_Day_30,13332,13332,6152,3.46119220383e-05,0,143,0.461446144614,2.76232724239
Reuters911_Day_31,13332,13332,8050,4.52903076086e-05,0,123,0.603810381038,2.98090390004
Reuters911_Day_32,13332,13332,6248,3.51520300545e-05,0,81,0.468646864686,2.70546188877
Reuters911_Day_33,13332,13332,6064,3.41168230234e-05,0,119,0.454845484548,2.76914302428
Reuters911_Day_34,13332,13332,6136,3.45219040356e-05,0,107,0.460246024602,2.70016182235
Reuters911_Day_35,13332,13332,7096,3.99229841976e-05,0,170,0.532253225323,3.13573246871
Reuters911_Day_36,13332,13332,7644,4.30061007901e-05,0,135,0.573357335734,2.94900218732
Reuters911_Day_37,13332,13332,7350,4.13520199905e-05,0,91,0.551305130513,2.81241604589
Reuters911_Day_38,13332,13332,5882,3.30928682427e-05,0,122,0.441194119412,2.57338870891
Reuters911_Day_39,13332,13332,7136,4.01480292044e-05,0,146,0.535253525353,2.97958388122
Reuters911_Day_40,13332,13332,6266,3.52533003075e-05,0,122,0.4699969997,2.87058337884
Reuters911_Day_41,13332,13332,5548,3.12137424363e-05,0,108,0.416141614161,2.44150354665
Reuters911_Day_42,13332,13332,4486,2.52387975071e-05,0,101,0.336483648365,2.23517106179
Reuters911_Day_43,13332,13332,4748,2.67128423013e-05,0,85,0.356135613561,2.05703749318
Reuters911_Day_44,13332,13332,5870,3.30253547407e-05,0,107,0.440294029403,2.49225433829
Reuters911_Day_45,13332,13332,5158,2.90195536205e-05,0,76,0.386888688869,2.1254961501
Reuters911_Day_46,13332,13332,4974,2.79843465895e-05,0,111,0.373087308731,2.33530836208
Reuters911_Day_47,13332,13332,6400,3.60072010801e-05,0,106,0.4800480048,2.70870091811
Reuters911_Day_48,13332,13332,5838,3.28453187353e-05,0,95,0.437893789379,2.51755874103
Reuters911_Day_49,13332,13332,6270,3.52758048082e-05,0,127,0.470297029703,2.78698215795
Reuters911_Day_50,13332,13332,6364,3.58046605741e-05,0,87,0.477347734773,2.47398948838
Reuters911_Day_51,13332,13332,5778,3.25077512252e-05,0,109,0.433393339334,2.41687259153
Reuters911_Day_52,13332,13332,7046,3.96416779392e-05,0,121,0.528502850285,2.75921619236
Reuters911_Day_53,13332,13332,6930,3.89890474196e-05,0,85,0.519801980198,2.67232053663
Reuters911_Day_54,13332,13332,6780,3.81451286443e-05,0,113,0.508550855086,2.64719713196
Reuters911_Day_55,13332,13332,5304,2.98409678952e-05,0,123,0.397839783978,2.28152577674
Reuters911_Day_56,13332,13332,7976,4.48739743461e-05,0,150,0.598259825983,3.12001513162
Reuters911_Day_57,13332,13332,3778,2.12555008876e-05,0,42,0.283378337834,1.60882366322
Reuters911_Day_58,13332,13332,4362,2.45411579862e-05,0,110,0.327182718272,2.03860927264
Reuters911_Day_59,13332,13332,6190,3.48257147947e-05,0,91,0.464296429643,2.51711818772
Reuters911_Day_60,13332,13332,5766,3.24402377231e-05,0,79,0.432493249325,2.32009839877
Reuters911_Day_61,13332,13332,5152,2.89857968695e-05,0,77,0.386438643864,2.2579503852
Reuters911_Day_62,13332,13332,3994,2.24707439241e-05,0,74,0.299579957996,1.89222590498
Reuters911_Day_63,13332,13332,3910,2.19981494099e-05,0,82,0.293279327933,1.79936644657
Reuters911_Day_64,13332,13332,4700,2.64427882932e-05,0,86,0.352535253525,2.2652471074
Reuters911_Day_65,13332,13332,4264,2.39897977196e-05,0,104,0.319831983198,2.25168264621
Reuters911_Day_66,13332,13332,4548,2.55876172676e-05,0,98,0.341134113411,2.17916590243
Reuters911,13332,13332,296076,0.00166576063547,0,2265,22.2079207921,66.740967246
rgg_n_2_15_s0,32768,32768,320480,0.000298470258713,0,24,9.7802734375,3.15508936325
rgg_n_2_16_s0,65536,65536,684254,0.000159315299243,0,27,10.4408874512,3.24780903365
rgg_n_2_17_s0,131072,131072,1457506,8.48380150273e-05,0,28,11.1198883057,3.34422008045
rgg_n_2_18_s0,262144,262144,3094566,4.50318621006e-05,0,31,11.8048324585,3.44854893686
rgg_n_2_19_s0,524288,524288,6539532,2.37906788243e-05,0,30,12.4731674194,3.54345067807
rgg_n_2_20_s0,1048576,1048576,13783240,1.25357837533e-05,0,36,13.1447219849,3.62825604571
rgg_n_2_21_s0,2097152,2097152,28975990,6.58837734591e-06,0,37,13.8168287277,3.73263988032
rgg_n_2_22_s0,4194304,4194304,60718396,3.45144121638e-06,0,36,14.4763936996,3.81233242145
rgg_n_2_23_s0,8388608,8388608,127002786,1.80481814027e-06,0,40,15.13991189,3.89470529382
ri2010,25181,25181,125750,0.000198317960579,1,44,4.99384456535,2.96347412024
rim,22560,22560,1014951,0.00199419161197,1,112,44.988962766,26.5756266078
RM07R,381689,381689,37464962,0.000257161534335,1,295,98.1557288787,68.6849730361
rma10,46835,46835,2374001,0.00108228053691,4,145,50.6886089463,27.7805960612
road_central,14081816,14081816,33866826,1.7078792648e-07,1,8,2.40500415571,0.929259486885
roadNet-CA,1971281,1971281,5533214,1.4239029673e-06,0,12,2.80691286529,1.00527791932
roadNet-PA,1090920,1090920,3083796,2.59119342587e-06,0,9,2.82678473215,1.02578432526
roadNet-TX,1393383,1393383,3843320,1.97954569234e-06,0,12,2.75826531542,1.03702521344
road_usa,23947347,23947347,57708624,1.00629636682e-07,1,9,2.40981282812,0.928989690492
s1rmq4m1,5489,5489,281111,0.00933020913554,13,54,51.213517945,6.95525816456
s1rmt3m1,5489,5489,219521,0.00728600744774,7,42,39.9928948807,5.18488074329
s2rmq4m1,5489,5489,281111,0.00933020913554,13,54,51.213517945,6.95525816456
s2rmt3m1,5489,5489,219521,0.00728600744774,7,42,39.9928948807,5.18488074329
s3dkq4m2,90449,90449,4820891,0.000589277383085,13,54,53.2995500227,3.63030237169
s3dkt3m2,90449,90449,3753461,0.000458801013255,7,42,41.4980928479,2.68220002274
s3rmq4m1,5489,5489,281111,0.00933020913554,13,54,51.213517945,6.95525816456
s3rmt3m1,5489,5489,219521,0.00728600744774,7,42,39.9928948807,5.18488074329
s3rmt3m3,5357,5357,207695,0.00723740287856,7,48,38.7707672205,7.05804756962
s4dkt3m2,90449,90449,3753461,0.000458801013255,7,42,41.4980928479,2.68220002274
sc2010,181908,181908,893160,2.69914158942e-05,1,69,4.90995448249,3.0361766953
scircuit,170998,170998,958936,3.27949944135e-05,1,353,5.60787845472,4.39216211016
sd2010,88360,88360,410722,5.26061539679e-05,1,79,4.6482797646,2.42220572263
Serena,1391349,1391349,64531701,3.33350378403e-05,15,249,46.3806715641,9.24593626582
shallow_water1,81920,81920,327680,4.8828125e-05,4,4,4.0,0.0
shallow_water2,81920,81920,327680,4.8828125e-05,4,4,4.0,0.0
shar_te2-b3,200200,200200,800800,1.998001998e-05,4,4,4.0,0.0
shermanACb,18510,18510,145149,0.000423644146972,1,10405,7.84165316045,99.949453699
ship_001,34920,34920,4644230,0.00380859900358,18,438,132.996277205,55.1994419712
ship_003,121728,121728,8086034,0.00054570079935,18,144,66.4270669033,18.6939774917
shipsec1,140874,140874,7813404,0.000393711942164,24,102,55.4637761404,11.0748106399
shipsec5,179860,179860,10113096,0.000312618699232,12,126,56.2275992439,12.0811396971
shipsec8,114919,114919,6653399,0.000503802005741,15,132,57.8964226977,14.2956684764
shock-9,36476,36476,142580,0.000107162835475,2,4,3.9088715868,0.309634788113
shuttle_eddy,10429,10429,103599,0.000952511501481,4,27,9.93374244894,2.27606657457
shyy161,76480,76480,329762,5.63773748928e-05,1,6,4.3117416318,1.25315217622
Si10H16,17077,17077,875923,0.00300360468705,7,393,51.2925572407,62.7946011706
Si34H36,97569,97569,5156379,0.000541652963111,17,494,52.8485379578,68.934742815
Si41Ge41H72,185639,185639,15011265,0.000435590953105,13,662,80.8626689435,126.971857598
Si5H12,19896,19896,738598,0.001865849381,14,351,37.1229392843,31.1598222724
Si87H76,240369,240369,10661631,0.000184529894779,17,361,44.3552662781,39.6912180199
SiH4,5041,5041,171903,0.00676472367176,13,205,34.1009720294,32.8301478592
SiNa,5743,5743,198787,0.00602712705933,11,250,34.6137907017,32.8184432222
sinc12,7500,7500,294986,0.00524419555556,1,75,39.3314666667,22.9510957585
sinc15,11532,11532,568526,0.00427504866941,1,93,49.2998612556,28.6396831313
sinc18,16428,16428,973826,0.00360837759166,1,111,59.2784270757,34.3186457622
SiO2,155331,155331,11283503,0.000467657250884,15,2749,72.6416684371,294.168972455
SiO,33401,33401,1317655,0.00118108940984,7,584,39.4495673782,58.0204261282
skirt,12598,12598,196520,0.00123823634517,1,33,15.5993014764,6.30962288848
smallworld,100000,100000,999996,9.99996e-05,5,17,9.99996,1.34338378671
sme3Da,12504,12504,874887,0.00559569498221,24,345,69.9685700576,34.9290165945
sme3Db,29067,29067,2081063,0.00246311566658,24,345,71.5953830805,37.0664081371
sme3Dc,42930,42930,3148656,0.00170845458365,24,405,73.343955276,36.9837037527
smt,25710,25710,3753184,0.00567800411525,52,414,145.981485803,47.517349771
soc-Epinions1,75888,75888,508837,8.83552721302e-05,0,1801,6.70510489142,26.0149736169
soc-LiveJournal1,4847571,4847571,68993773,2.93603709334e-06,0,20293,14.2326482686,36.0802804379
soc-sign-epinions,131828,131828,841372,4.84141964846e-05,0,2070,6.38234669418,32.9467925824
soc-sign-Slashdot081106,77357,77357,516575,8.63245149008e-05,0,426,6.67780549918,23.6925868505
soc-sign-Slashdot090216,81871,81871,545671,8.14086744788e-05,0,428,6.66500958825,23.5124305965
soc-sign-Slashdot090221,82144,82144,549202,8.13917555861e-05,0,428,6.68584437086,23.5717324182
soc-Slashdot0811,77360,77360,905468,0.000151300437712,0,2508,11.7046018614,36.8438903198
soc-Slashdot0902,82168,82168,948464,0.000140480297728,0,2511,11.5429851037,36.9178979887
sparsine,50000,50000,1548988,0.0006195952,6,56,30.97976,11.1545268991
spmsrtls,29995,29995,229947,0.000255581853518,4,8,7.66617769628,0.47270690468
srb1,54924,54924,2962152,0.000981935639765,36,270,53.9318330784,4.9022503543
Stanford_Berkeley,683446,683446,7583376,1.62350704544e-05,0,83448,11.0957939618,284.832087723
Stanford,281903,281903,2312497,2.90992491314e-05,0,38606,8.20316562789,166.331643079
std1_Jac2_db,21982,21982,498771,0.00103220697001,1,211,22.6899736148,50.1073954302
std1_Jac2,21982,21982,1248731,0.00258424976967,1,898,56.8069784369,145.587527112
std1_Jac3_db,21982,21982,531826,0.00110061431806,1,211,24.1937039396,51.35770025
std1_Jac3,21982,21982,1455848,0.00301287856126,1,1030,66.2290965335,169.296248176
StocF-1465,1465137,1465137,21005389,9.78530251863e-06,1,189,14.3368087762,2.57377720107
stokes128,49666,49666,558594,0.000226452905951,5,13,11.247010027,2.38659628829
stokes64,12546,12546,140034,0.000889657671438,5,13,11.1616451459,2.41402762689
stokes64s,12546,12546,140034,0.000889657671438,5,13,11.1616451459,2.41402762689
stomach,213360,213360,3021648,6.6377037516e-05,7,19,14.1622047244,5.88636391829
struct3,53570,53570,1173694,0.000408988966232,6,27,21.909538921,4.29755157232
struct4,4350,4350,237798,0.0125669441141,21,90,54.6662068966,21.8356943485
t2dah_a,11445,11445,176117,0.00134452748639,8,21,15.3881170817,3.86902186362
t2dah_B,11445,1,245,0.0214067278287,0,1,0.0214067278287,0.144735896834
t2dah_C,7,11445,7,8.7374399301e-05,1,1,1.0,0.0
t2dah_e,11445,11445,176117,0.00134452748639,8,21,15.3881170817,3.86902186362
t2dah_E,11445,11445,176117,0.00134452748639,8,21,15.3881170817,3.86902186362
t2dah,11445,11445,176117,0.00134452748639,8,21,15.3881170817,3.86902186362
t2em,921632,921632,4590832,5.40475869924e-06,1,5,4.98119856949,0.273591352631
t3dh_a,79171,79171,4352105,0.000694331876048,20,81,54.9709489586,14.5240721005
t3dh_B,79171,1,356,0.0044965959758,0,1,0.0044965959758,0.0669057292048
t3dh_C,7,79171,7,1.26308875725e-05,1,1,1.0,0.0
t3dh_e,79171,79171,4352105,0.000694331876048,20,81,54.9709489586,14.5240721005
t3dh_E,79171,79171,4352105,0.000694331876048,20,81,54.9709489586,14.5240721005
t3dh,79171,79171,4352105,0.000694331876048,20,81,54.9709489586,14.5240721005
t3dl_a,20360,20360,509866,0.00122998695389,8,27,25.0425343811,3.93079353073
t3dl_B,20360,1,120,0.00589390962672,0,1,0.00589390962672,0.0765452249068
t3dl_C,7,20360,7,4.9115913556e-05,1,1,1.0,0.0
t3dl_E,20360,20360,20360,4.9115913556e-05,1,1,1.0,0.0
t3dl,20360,20360,509866,0.00122998695389,8,27,25.0425343811,3.93079353073
t520,5563,5563,286341,0.00925263472491,20,180,51.4724069747,8.68462469992
t60k,60005,60005,178880,4.96806084425e-05,2,3,2.98108490959,0.136225217063
tandem_dual,94069,94069,460493,5.20391241199e-05,2,5,4.89526836684,0.317189149758
tandem_vtx,18454,18454,253350,0.000743943367208,4,35,13.7287308985,3.32895402681
ted_AB,10605,10605,522387,0.00464484274251,2,196,49.2585572843,45.9872879099
ted_AB_unscaled,10605,10605,522387,0.00464484274251,2,196,49.2585572843,45.9872879099
ted_A,10605,10605,424587,0.0037752467912,1,147,40.0364922207,37.1958397261
ted_A_unscaled,10605,10605,424587,0.0037752467912,1,147,40.0364922207,37.1958397261
ted_B,10605,10605,144579,0.00128553489821,1,49,13.6330975955,12.1510894685
ted_B_unscaled,10605,10605,144579,0.00128553489821,1,49,13.6330975955,12.1510894685
thermal1,82654,82654,574458,8.40873236937e-05,1,11,6.95015365258,0.876772653471
thermal2,1228045,1228045,8580313,5.68950611165e-06,1,11,6.98696953288,0.811403787961
thermomech_dK,204316,204316,2846228,6.8181245676e-05,7,20,13.9305193915,1.43051307316
thermomech_dM,204316,204316,1423116,3.40906707479e-05,4,10,6.96526948452,0.715239904685
thermomech_TC,102158,102158,711558,6.81813414958e-05,4,10,6.96526948452,0.715239904685
thermomech_TK,102158,102158,711558,6.81813414958e-05,4,10,6.96526948452,0.715239904685
thread,29736,29736,4470048,0.00505530182963,48,306,150.324455206,47.1845078354
tmt_sym,726713,726713,5080961,9.62099530892e-06,3,9,6.99170236393,1.0076033819
tmt_unsym,917825,917825,4584801,5.44252865443e-06,3,5,4.99528886226,0.0863249493737
tn2010,240116,240116,1193966,2.0708553283e-05,1,89,4.97245498009,2.99611173142
torsion1,40000,40000,197608,0.000123505,1,5,4.9402,0.419790376259
torso1,116158,116158,8516500,0.000631194054223,9,3263,73.3182389504,419.587941027
torso2,115967,115967,1033473,7.68475967237e-05,5,10,8.91178524925,0.587506078412
torso3,259156,259156,4429042,6.59458184202e-05,7,22,17.0902545185,4.39231046832
trans4,116835,116835,766396,5.61445109968e-05,1,114190,6.55964394231,361.498102299
trans5,116835,116835,766396,5.61445109968e-05,1,114190,6.55964394231,361.498102299
transient,178866,178866,961790,3.0062470492e-05,1,60423,5.37715384701,147.185484566
Transport,1602111,1602111,23500731,9.15579724893e-06,5,15,14.6686034863,1.11528542635
trdheim,22098,22098,1935324,0.00396321601204,54,150,87.5791474342,32.3710486264
Trefethen_20000b,19999,19999,554435,0.00138622611915,16,29,27.7231361568,1.17403967713
Trefethen_20000,20000,20000,554466,0.001386165,16,29,27.7233,1.17402602612
troll,213453,213453,11985111,0.000263049532658,15,387,56.1487118944,12.8879278474
TSC_OPF_1047,8140,8140,2016902,0.0304393929333,1,1526,247.776658477,323.646378969
TSC_OPF_300,9774,9774,820804,0.00859201041554,1,4206,83.9783098015,193.030462105
TSOPF_FS_b162_c1_b,10798,1,10797,0.999907390257,0,1,0.999907390257,0.00962294996249
TSOPF_FS_b162_c1,10798,10798,608540,0.00521918250864,1,5054,56.3567327283,243.78338832
TSOPF_FS_b162_c3_b,30798,1,30797,0.999967530359,0,1,0.999967530359,0.0056981213227
TSOPF_FS_b162_c3,30798,30798,1801300,0.0018990702035,1,15054,58.4875641275,428.059338735
TSOPF_FS_b162_c4_b,40798,1,40797,0.999975488995,0,1,0.999975488995,0.00495079838532
TSOPF_FS_b162_c4,40798,40798,2398220,0.00144082512549,1,20054,58.7827834698,495.462195452
TSOPF_FS_b300_b,29214,1,29213,0.999965769836,0,1,0.999965769836,0.00585055483831
TSOPF_FS_b300_c1_b,29214,1,29213,0.999965769836,0,1,0.999965769836,0.00585055483831
TSOPF_FS_b300_c1,29214,29214,4400122,0.00515564099434,1,13942,150.616896009,676.274069575
TSOPF_FS_b300_c2_b,56814,1,56813,0.999982398705,0,1,0.999982398705,0.00419535286356
TSOPF_FS_b300_c2,56814,56814,8767466,0.00271621007957,1,27742,154.318759461,962.146156287
TSOPF_FS_b300_c3_b,84414,1,84413,0.999988153624,0,1,0.999988153624,0.00344183611709
TSOPF_FS_b300_c3,84414,84414,13135930,0.00184345213391,1,41542,155.613168432,1181.18272352
TSOPF_FS_b300,29214,29214,4400122,0.00515564099434,1,13942,150.616896009,676.274069575
TSOPF_FS_b39_c19_b,76216,1,76215,0.999986879395,0,1,0.999986879395,0.00362221374952
TSOPF_FS_b39_c19,76216,76216,1977600,0.00034044436407,1,38024,25.9473076519,436.150849337
TSOPF_FS_b39_c30_b,120216,1,120215,0.99999168164,0,1,0.99999168164,0.00288414477613
TSOPF_FS_b39_c30,120216,120216,3121160,0.00021596903396,1,60024,25.9629333866,548.183687266
TSOPF_FS_b39_c7_b,28216,1,28215,0.999964559115,0,1,0.999964559115,0.00595311922845
TSOPF_FS_b39_c7,28216,28216,730080,0.000917021584634,1,14024,25.874681032,264.436037138
TSOPF_FS_b9_c6_b,14454,1,14453,0.999930814999,0,1,0.999930814999,0.00831746440495
TSOPF_FS_b9_c6,14454,14454,147972,0.000708277495667,1,7210,10.2374429224,105.253386796
TSOPF_RS_b162_c1_b,5374,49,2645,0.01004458352,0,2,0.492184592482,0.516776918497
TSOPF_RS_b162_c1,5374,5374,205399,0.00711218427669,3,77,38.2208783029,36.183840895
TSOPF_RS_b162_c3_b,15374,49,7645,0.0101483288775,0,2,0.497268114999,0.505941366023
TSOPF_RS_b162_c3,15374,15374,610299,0.0025820753096,3,77,39.6968258098,36.4059686875
TSOPF_RS_b162_c4_b,20374,49,10145,0.0101620112068,0,2,0.497938549131,0.504491139135
TSOPF_RS_b162_c4,20374,20374,812749,0.00195796011271,3,77,39.8914793364,36.4306998272
TSOPF_RS_b2052_c1_b,25626,421,11811,0.00109477217783,0,2,0.460899086865,0.530183209597
TSOPF_RS_b2052_c1,25626,25626,6761100,0.0102956961204,2,635,263.83750878,310.475053701
TSOPF_RS_b2383_c1_b,38120,653,18307,0.000735446538617,0,2,0.480246589717,0.532646821018
TSOPF_RS_b2383_c1,38120,38120,16171169,0.0111284744205,2,983,424.217444911,484.237498981
TSOPF_RS_b2383,38120,38120,16171169,0.0111284744205,2,983,424.217444911,484.237498981
TSOPF_RS_b300_c1_b,14538,137,7309,0.00366971832188,0,2,0.502751410098,0.51809929299
TSOPF_RS_b300_c1,14538,14538,1474325,0.00697563745401,1,209,101.411817306,102.252532351
TSOPF_RS_b300_c2_b,28338,137,14209,0.00365993819137,0,2,0.501411532218,0.509367522953
TSOPF_RS_b300_c2,28338,28338,2943887,0.00366591797878,1,209,103.884783683,102.404603562
TSOPF_RS_b300_c3_b,42138,137,21109,0.00365656395583,0,2,0.500949261949,0.5063192214
TSOPF_RS_b300_c3,42138,42138,4413449,0.0024855944746,1,209,104.737979971,102.443167158
TSOPF_RS_b39_c19_b,38098,19,19053,0.0263213153888,0,2,0.500104992388,0.500734396355
TSOPF_RS_b39_c19,38098,38098,684206,0.000471392342508,2,32,17.9591054649,13.9959856089
TSOPF_RS_b39_c30_b,60098,19,30053,0.026319292524,0,2,0.500066557955,0.500465684395
TSOPF_RS_b39_c30,60098,60098,1079986,0.000299018519566,2,32,17.9704149889,13.997592652
TSOPF_RS_b39_c7_b,14098,19,7053,0.0263307225362,0,2,0.500283728188,0.501982088144
TSOPF_RS_b39_c7,14098,14098,252446,0.00127014552149,2,32,17.9065115619,13.9883896445
TSOPF_RS_b678_c1_b,18696,339,9515,0.00150127549249,0,2,0.508932391955,0.534662257602
TSOPF_RS_b678_c1,18696,18696,4396289,0.0125773409848,2,512,235.145967052,252.765670115
TSOPF_RS_b678_c2_b,35696,339,18015,0.00148872682991,0,2,0.504678395338,0.518462873641
TSOPF_RS_b678_c2,35696,35696,8781949,0.00689210372349,2,512,246.020534514,253.610814995
tsyl201,20685,20685,2454957,0.00573763396982,60,162,118.682958666,28.5546406928
tube1,21498,21498,897056,0.00194099062721,28,48,41.7274165039,5.24381210457
tube2,21498,21498,897056,0.00194099062721,28,48,41.7274165039,5.24381210457
turon_m,189924,189924,1690876,4.6876163791e-05,1,11,8.90290853183,2.76194381082
twotone,120750,120750,1224224,8.39627414923e-05,1,185,10.1385010352,15.0348524595
tx2010,914231,914231,4456272,5.3316275632e-06,1,121,4.87433919874,3.04970247354
usroads-48,126146,126146,323900,2.03546659895e-05,1,7,2.56765969591,0.781714675811
usroads,129164,129164,330870,1.98323610197e-05,1,7,2.56162707875,0.784014915583
ut2010,115406,115406,572066,4.29525903201e-05,1,196,4.95698663848,3.82177792809
va2010,285762,285762,1402128,1.717033263e-05,1,102,4.90662859302,3.36055506401
vanbody,47072,47072,2336898,0.00105466480815,6,232,49.6451818491,17.644601324
venkat01,62424,62424,1717792,0.000440826189462,16,44,27.518134051,2.29370377899
venkat25,62424,62424,1717792,0.000440826189462,16,44,27.518134051,2.29370377899
venkat50,62424,62424,1717792,0.000440826189462,16,44,27.518134051,2.29370377899
venturiLevel3,4026819,4026819,16108474,9.93413785249e-07,2,6,4.0002975053,0.118263000735
vibrobox,12328,12328,342828,0.00225575035131,9,121,27.808890331,16.0890250864
viscoplastic2_C_1,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_2,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_3,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_4,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_5,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_6,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2_C_7,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscoplastic2,32769,32769,381326,0.000355115837206,5,73,11.6367908694,13.9571643904
viscorocks,37762,37762,1162244,0.000815055790245,16,42,30.7781367512,7.73588028626
vsp_barth5_1Ksep_50in_5Kout,32212,32212,203610,0.000196229240564,1,22,6.32093629703,1.17454373229
vsp_bcsstk30_500sep_10in_1Kout,58348,58348,4033156,0.00118465821943,0,219,69.1224377871,32.1616770601
vsp_befref_fxm_2_4_air02,14109,14109,196448,0.000986859087712,1,1531,13.9235948685,73.629361285
vsp_bump2_e18_aa01_model1_crew1,56438,56438,601602,0.000188871331044,1,604,10.6595201814,21.4234720252
vsp_c-30_data_data,11023,11023,124368,0.00102354993615,1,2109,11.2825909462,51.8842306934
vsp_c-60_data_cti_cs4,85830,85830,482160,6.5450497706e-05,1,2207,5.61761621811,10.2882832747
vsp_data_and_seymourl,9167,9167,111732,0.00132960644009,1,229,12.1885022363,16.0184396176
vsp_finan512_scagr7-2c_rlfddd,139752,139752,1104040,5.65286670357e-05,1,669,7.89999427557,15.1712646151
vsp_mod2_pgp2_slptsk,101364,101364,778736,7.57918960245e-05,1,1901,7.68256974863,20.0325418843
vsp_model1_crew1_cr42_south31,45101,45101,379952,0.000186791191414,1,17663,8.42446952396,121.489237643
vsp_msc10848_300sep_100in_1Kout,21996,21996,2442056,0.00504740550126,1,722,111.022731406,49.2974531842
vsp_p0291_seymourl_iiasa,10498,10498,107736,0.00097756965093,1,229,10.2625261955,16.1988808705
vsp_sctap1-2b_and_seymourl,40174,40174,281662,0.000174517148507,1,1714,7.01105192413,25.0505701967
vsp_south31_slptsk,39668,39668,379828,0.00024138282605,1,17663,9.57517394373,130.466771332
vsp_vibrobox_scagr7-2c_rlfddd,77328,77328,871172,0.000145690204496,1,669,11.2659321333,21.1689782103
vt2010,32580,32580,155598,0.000146589158066,1,57,4.7758747698,3.13967579141
wa2010,195574,195574,947432,2.47699889326e-05,1,158,4.8443658155,2.92925437418
wang3,26064,26064,177168,0.000260797334681,4,7,6.79742173112,0.435723801258
wang4,26068,26068,177196,0.000260758509119,4,7,6.79745281571,0.436137600839
water_tank,60740,60740,2035281,0.000551664202094,8,63,33.5080836352,12.5995535347
wathen100,30401,30401,471601,0.000510268757736,8,21,15.5126805039,3.82774974261
wathen120,36441,36441,565761,0.000426042019083,8,21,15.5253972174,3.82328546251
waveguide3D,21036,21036,303468,0.000685782783801,5,28,14.42612664,3.48695856775
wave,156317,156317,2118662,8.67060204942e-05,3,44,13.5536250056,3.32009368149
wb-edu,9845725,9845725,57156537,5.89617690249e-07,0,3841,5.80521363333,20.2918961286
webbase-1M,1000005,1000005,3105536,3.10550494487e-06,1,4700,3.1055204724,25.3452097343
web-BerkStan,685230,685230,7600595,1.61873163627e-05,0,249,11.0920347912,16.3560322707
web-Google,916428,916428,5105039,6.07858318603e-06,0,456,5.57058383201,6.55652483548
web-NotreDame,325729,325729,1497134,1.41106760442e-05,0,3445,4.59625639719,21.4767000768
web-Stanford,281903,281903,2312497,2.90992491314e-05,0,255,8.20316562789,11.3114064132
wi2010,253096,253096,1209404,1.88799499064e-05,1,60,4.7784398015,2.61427193154
wikipedia-20051105,1634989,1634989,19753078,7.3893307871e-06,0,4970,12.0814745543,31.0749782129
wikipedia-20060925,2983494,2983494,37269096,4.18695719607e-06,0,5852,12.4917616727,32.8748033964
wikipedia-20061104,3148440,3148440,39383235,3.97301810564e-06,0,6576,12.5088091245,33.1573349375
wikipedia-20070206,3566907,3566907,45030389,3.53933871331e-06,0,7061,12.6244920319,32.9753667341
wiki-Talk,2394385,2394385,5021410,8.75866098713e-07,0,100022,2.09716064877,99.9150152154
wiki-Vote,8297,8297,103689,0.00150622726901,0,893,12.497167651,39.4818528293
windscreen_B,22692,1,1,4.40683941477e-05,0,1,4.40683941477e-05,0.00663825670823
windscreen_M,22692,22692,1481988,0.00287805531933,24,81,65.3088313062,14.7575979143
windscreen,22692,22692,1482390,0.00287883601272,24,81,65.3265468006,14.7609518422
wing,62032,62032,243088,6.31730657092e-05,2,4,3.91875161207,0.278012381267
wing_nodal,10937,10937,150976,0.00126215150836,5,28,13.8041510469,2.86137765474
Wordnet3,82670,82670,132964,1.94553118449e-05,0,64,1.60837063022,1.74743970213
wv2010,135218,135218,662922,3.62571293434e-05,1,94,4.90261651555,3.71918370862
wy2010,86204,86204,427586,5.75398387722e-05,1,136,4.96016426152,3.52943764927
x104,108384,108384,10167624,0.000865543955121,30,324,93.8111160319,29.2037559691
xenon1,48600,48600,1181120,0.000500059272807,1,27,24.3028806584,4.25095389128
xenon2,157464,157464,3866688,0.000155946837391,1,27,24.5560128029,4.0688596502
Zd_Jac2_db,22835,22835,676439,0.00129725874481,1,224,29.6229034377,57.3614944678
Zd_Jac2,22835,22835,1642833,0.00315058634335,1,924,71.9436391504,164.39534191
Zd_Jac3_db,22835,22835,713907,0.00136911399066,1,224,31.2637179768,58.9565712099
Zd_Jac3,22835,22835,1916152,0.00367475106903,1,1050,83.9129406613,191.390095921
Zd_Jac6_db,22835,22835,663643,0.0012727188781,1,224,29.0625355813,57.0171416568
Zd_Jac6,22835,22835,1711983,0.00328320058086,1,1050,74.9718852638,175.482330577
Zhao1,33861,33861,166453,0.000145175077775,3,6,4.91577330853,0.437316976476
Zhao2,33861,33861,166453,0.000145175077775,3,6,4.91577330853,0.437316976476

